Cellular Network Densification: a System-level Analysis with IAB, NCR and RIS

As the number of user equipments increases in fifth generation (5G) and beyond, it is desired to densify the cellular network with auxiliary nodes assisting the base stations. Examples of these nodes are integrated access and backhaul (IAB) nodes, network-controlled repeaters (NCRs) and reconfigurable intelligent surfaces (RISs). In this context, this work presents a system level overview of these three nodes. Moreover, this work evaluates through simulations the impact of network planning aiming at enhancing the performance of a network used to cover an outdoor sport event. We show that, in the considered scenario, in general, IAB nodes provide an improved signal to interference-plus-noise ratio and throughput, compared to NCRs and RISs. However, there are situations where NCR outperforms IAB due to higher level of interference caused by the latter. Finally, we show that the deployment of these nodes in unmanned aerial vehicles (UAVs) also achieves performance gains due to their aerial mobility. However, UAV constraints related to aerial deployment may prevent these nodes from reaching results as good as the ones achieved by their stationary deployment.

==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PASS_DL.csv <==
LB_0_Pass_T1_x,LB_0_Pass_T1_y,LB_0_Pass_T2_x,LB_0_Pass_T2_y,LB_0_Pass_T3_x,LB_0_Pass_T3_y,LB_1_Pass_T1_x,LB_1_Pass_T1_y,LB_1_Pass_T2_x,LB_1_Pass_T2_y,LB_1_Pass_T3_x,LB_1_Pass_T3_y
4.167013860468597,0.0125,3.4088891240675454,0.0041666666666666,4.309301459442969,0.0125,4.038276424379308,0.0041666666666666,3.45334624378682,0.0125,4.142273671827093,0.0125
4.185808656154192,0.0166666666666666,3.4305938170016304,0.0083333333333333,4.331484994332503,0.0166666666666666,4.057986650348925,0.0083333333333333,3.476914841695863,0.0166666666666666,4.163664979913567,0.0249999999999999
4.204603451839787,0.0249999999999999,3.452298509935715,0.0125,4.353668529222037,0.0166666666666666,4.07769687631854,0.0125,3.5004834396049067,0.0208333333333333,4.185056288000042,0.0249999999999999
4.223398247525382,0.0249999999999999,3.4740032028698,0.0166666666666666,4.375852064111571,0.0208333333333333,4.097407102288155,0.0125,3.52405203751395,0.0249999999999999,4.206447596086516,0.0333333333333333
4.242193043210977,0.0291666666666666,3.4957078958038843,0.0208333333333333,4.398035599001105,0.0249999999999999,4.117117328257772,0.0125,3.5476206354229936,0.0249999999999999,4.227838904172991,0.0375
4.260987838896573,0.0291666666666666,3.517412588737969,0.0249999999999999,4.420219133890639,0.0416666666666666,4.136827554227387,0.0125,3.5711892333320367,0.0249999999999999,4.249230212259466,0.0375
4.279782634582168,0.0291666666666666,3.5391172816720537,0.0375,4.442402668780173,0.0458333333333333,4.156537780197003,0.0249999999999999,3.5947578312410804,0.0249999999999999,4.27062152034594,0.0375
4.298577430267764,0.0291666666666666,3.5608219746061387,0.0458333333333333,4.464586203669708,0.0666666666666666,4.1762480061666185,0.0291666666666666,3.618326429150124,0.0249999999999999,4.292012828432415,0.0375
4.317372225953358,0.0375,3.582526667540223,0.0499999999999999,4.486769738559241,0.0833333333333333,4.195958232136234,0.0375,3.6418950270591672,0.0249999999999999,4.313404136518889,0.0375
4.336167021638953,0.0541666666666666,3.604231360474308,0.0625,4.508953273448776,0.0999999999999999,4.21566845810585,0.0499999999999999,3.6654636249682095,0.0249999999999999,4.334795444605364,0.0458333333333333
4.354961817324549,0.0625,3.6259360534083926,0.0708333333333333,4.531136808338309,0.1166666666666666,4.2353786840754655,0.0499999999999999,3.689032222877254,0.0291666666666666,4.356186752691839,0.0458333333333333
4.373756613010144,0.0666666666666666,3.6476407463424776,0.075,4.553320343227844,0.1458333333333333,4.255088910045082,0.0499999999999999,3.7126008207862977,0.0333333333333333,4.377578060778313,0.0458333333333333
4.39255140869574,0.0791666666666666,3.669345439276562,0.0916666666666666,4.575503878117377,0.1625,4.274799136014697,0.0499999999999999,3.736169418695341,0.0333333333333333,4.398969368864788,0.0458333333333333
4.411346204381334,0.0916666666666666,3.691050132210647,0.0958333333333333,4.597687413006912,0.1708333333333333,4.294509361984312,0.0499999999999999,3.759738016604384,0.0416666666666666,4.420360676951262,0.0458333333333333
4.4301410000669295,0.1041666666666666,3.712754825144732,0.0999999999999999,4.6198709478964455,0.1916666666666666,4.314219587953929,0.0499999999999999,3.783306614513428,0.0541666666666666,4.441751985037737,0.0458333333333333
4.448935795752525,0.1208333333333333,3.734459518078817,0.1291666666666666,4.64205448278598,0.1958333333333333,4.333929813923544,0.0666666666666666,3.806875212422472,0.0541666666666666,4.463143293124212,0.0458333333333333
4.46773059143812,0.1208333333333333,3.756164211012901,0.1416666666666667,4.664238017675514,0.2208333333333333,4.353640039893159,0.0708333333333333,3.8304438103315146,0.0625,4.484534601210686,0.0499999999999999
4.486525387123716,0.1291666666666666,3.777868903946986,0.1583333333333333,4.686421552565048,0.2458333333333333,4.373350265862776,0.0791666666666666,3.8540124082405582,0.0666666666666666,4.505925909297161,0.0791666666666666
4.50532018280931,0.1333333333333333,3.7995735968810704,0.1708333333333333,4.708605087454582,0.2624999999999999,4.393060491832391,0.0916666666666666,3.8775810061496014,0.075,4.527317217383635,0.0958333333333333
4.5241149784949055,0.1416666666666667,3.8212782898151554,0.1875,4.730788622344116,0.3041666666666666,4.412770717802006,0.0999999999999999,3.901149604058645,0.0916666666666666,4.54870852547011,0.1041666666666666
4.542909774180501,0.1625,3.84298298274924,0.1875,4.75297215723365,0.3125,4.432480943771623,0.0999999999999999,3.924718201967688,0.0916666666666666,4.570099833556585,0.125
4.561704569866096,0.175,3.864687675683325,0.2041666666666667,4.775155692123184,0.3458333333333333,4.452191169741238,0.1083333333333333,3.948286799876732,0.1041666666666666,4.591491141643059,0.1291666666666666
4.580499365551692,0.2041666666666667,3.886392368617409,0.2166666666666666,4.797339227012718,0.3541666666666666,4.471901395710854,0.1083333333333333,3.971855397785776,0.1208333333333333,4.6128824497295335,0.1291666666666666
4.599294161237287,0.225,3.9080970615514943,0.2166666666666666,4.8195227619022525,0.3625,4.49161162168047,0.1166666666666666,3.9954239956948174,0.1375,4.634273757816008,0.1291666666666666
4.618088956922882,0.2416666666666666,3.929801754485579,0.2375,4.841706296791786,0.3833333333333333,4.511321847650085,0.1208333333333333,4.018992593603862,0.15,4.6556650659024825,0.1375
4.636883752608477,0.2541666666666666,3.951506447419664,0.25,4.863889831681321,0.3958333333333333,4.531032073619701,0.1375,4.042561191512906,0.1791666666666666,4.6770563739889575,0.1416666666666667
4.655678548294072,0.2875,3.973211140353748,0.2666666666666666,4.886073366570854,0.4166666666666666,4.5507422995893165,0.1458333333333333,4.066129789421949,0.1833333333333333,4.698447682075432,0.15
4.674473343979668,0.3291666666666666,3.994915833287833,0.2833333333333333,4.908256901460389,0.4458333333333333,4.570452525558933,0.1541666666666666,4.089698387330992,0.1875,4.719838990161906,0.1791666666666666
4.693268139665263,0.3416666666666667,4.016620526221918,0.3083333333333333,4.930440436349922,0.4708333333333333,4.590162751528548,0.1875,4.113266985240036,0.2166666666666666,4.7412302982483805,0.2166666666666666
4.712062935350858,0.3666666666666666,4.038325219156002,0.3416666666666667,4.952623971239456,0.475,4.609872977498164,0.2125,4.13683558314908,0.2333333333333333,4.762621606334855,0.2458333333333333
4.730857731036453,0.3833333333333333,4.060029912090087,0.3666666666666666,4.974807506128991,0.4791666666666666,4.62958320346778,0.2333333333333333,4.160404181058123,0.25,4.78401291442133,0.2624999999999999
4.749652526722048,0.3958333333333333,4.081734605024172,0.3833333333333333,4.996991041018525,0.4875,4.649293429437395,0.2458333333333333,4.183972778967166,0.2791666666666667,4.805404222507804,0.3
4.768447322407644,0.4125,4.103439297958257,0.4041666666666667,5.019174575908059,0.5083333333333333,4.6690036554070105,0.2833333333333333,4.207541376876209,0.3166666666666666,4.826795530594279,0.3416666666666667
4.787242118093239,0.4333333333333333,4.125143990892341,0.4375,5.041358110797592,0.525,4.688713881376627,0.3125,4.231109974785253,0.3541666666666666,4.848186838680753,0.375
4.806036913778835,0.4583333333333333,4.146848683826426,0.475,5.063541645687127,0.5333333333333333,4.708424107346242,0.35,4.254678572694297,0.3916666666666666,4.869578146767228,0.3999999999999999
4.824831709464429,0.4791666666666666,4.168553376760511,0.5291666666666667,5.085725180576661,0.5416666666666666,4.728134333315857,0.3541666666666666,4.27824717060334,0.4166666666666666,4.890969454853703,0.4125
4.8436265051500245,0.4791666666666666,4.190258069694596,0.575,5.107908715466195,0.5625,4.747844559285474,0.3583333333333333,4.301815768512384,0.4458333333333333,4.912360762940177,0.4208333333333333
4.86242130083562,0.4916666666666666,4.21196276262868,0.6541666666666667,5.1300922503557285,0.5875,4.767554785255089,0.4041666666666667,4.325384366421427,0.4499999999999999,4.933752071026652,0.425
4.881216096521215,0.4916666666666666,4.233667455562765,0.6875,5.152275785245263,0.5958333333333333,4.787265011224705,0.4291666666666666,4.34895296433047,0.4708333333333333,4.955143379113126,0.4375
4.900010892206811,0.5,4.25537214849685,0.7125,5.174459320134797,0.6,4.806975237194321,0.4416666666666666,4.3725215622395135,0.5291666666666667,4.976534687199601,0.4458333333333333
4.918805687892405,0.5083333333333333,4.277076841430935,0.7291666666666666,5.196642855024331,0.6166666666666667,4.826685463163936,0.4708333333333333,4.396090160148557,0.5708333333333333,4.997925995286076,0.4624999999999999
4.9376004835780005,0.5083333333333333,4.298781534365019,0.7333333333333333,5.218826389913865,0.6208333333333333,4.846395689133552,0.4958333333333333,4.419658758057601,0.5833333333333333,5.01931730337255,0.4833333333333333
4.956395279263596,0.5125,4.320486227299104,0.7833333333333333,5.241009924803399,0.6375,4.866105915103168,0.5041666666666667,4.443227355966644,0.6166666666666667,5.040708611459025,0.4958333333333333
4.975190074949191,0.5208333333333333,4.342190920233189,0.8083333333333333,5.263193459692933,0.6416666666666666,4.885816141072784,0.5083333333333333,4.466795953875687,0.6583333333333333,5.062099919545499,0.5166666666666666
4.993984870634787,0.5208333333333333,4.363895613167274,0.8208333333333333,5.285376994582467,0.65,4.905526367042399,0.5083333333333333,4.490364551784731,0.6916666666666667,5.083491227631974,0.525
5.012779666320382,0.5333333333333333,4.385600306101358,0.8416666666666667,5.307560529472001,0.6583333333333333,4.925236593012015,0.5083333333333333,4.513933149693775,0.6958333333333333,5.104882535718449,0.5416666666666666
5.031574462005977,0.5416666666666666,4.407304999035443,0.8624999999999999,5.329744064361536,0.6625,4.944946818981631,0.5166666666666666,4.537501747602818,0.6958333333333333,5.126273843804923,0.5499999999999999
5.050369257691572,0.5583333333333333,4.429009691969528,0.8708333333333333,5.351927599251069,0.6708333333333333,4.964657044951246,0.525,4.561070345511862,0.7125,5.147665151891398,0.5625
5.069164053377167,0.5666666666666667,4.450714384903613,0.8791666666666667,5.374111134140604,0.6749999999999999,4.9843672709208615,0.525,4.584638943420905,0.7416666666666667,5.169056459977872,0.5708333333333333
5.087958849062763,0.575,4.472419077837697,0.8958333333333333,5.396294669030137,0.7,5.004077496890478,0.525,4.608207541329948,0.7666666666666666,5.190447768064347,0.5791666666666666
5.106753644748358,0.5833333333333333,4.494123770771782,0.9125,5.418478203919672,0.7,5.023787722860093,0.5333333333333333,4.631776139238991,0.7916666666666666,5.211839076150822,0.6041666666666666
5.125548440433953,0.6,4.5158284637058665,0.925,5.440661738809205,0.7291666666666666,5.0434979488297085,0.5416666666666666,4.6553447371480345,0.8291666666666666,5.233230384237296,0.6166666666666667
5.144343236119548,0.6041666666666666,4.537533156639951,0.9333333333333332,5.46284527369874,0.7458333333333333,5.063208174799325,0.5583333333333333,4.678913335057079,0.8541666666666666,5.254621692323771,0.6291666666666667
5.163138031805143,0.6041666666666666,4.559237849574036,0.9375,5.4850288085882735,0.75,5.08291840076894,0.5708333333333333,4.702481932966122,0.8666666666666666,5.276013000410245,0.6375
5.181932827490739,0.6166666666666667,4.5809425425081205,0.9375,5.507212343477808,0.775,5.102628626738555,0.575,4.726050530875165,0.875,5.29740430849672,0.6375
5.200727623176334,0.6291666666666667,4.602647235442205,0.9416666666666668,5.529395878367342,0.7875,5.122338852708172,0.5958333333333333,4.749619128784209,0.8833333333333333,5.318795616583195,0.6416666666666666
5.21952241886193,0.6333333333333333,4.62435192837629,0.9416666666666668,5.551579413256876,0.8166666666666667,5.142049078677788,0.6166666666666667,4.773187726693252,0.8875,5.340186924669669,0.6458333333333333
5.238317214547524,0.6333333333333333,4.6460566213103744,0.9458333333333332,5.57376294814641,0.8291666666666666,5.161759304647403,0.6333333333333333,4.796756324602296,0.9,5.361578232756144,0.6541666666666667
5.25711201023312,0.6375,4.667761314244459,0.9458333333333332,5.595946483035943,0.85,5.181469530617019,0.6458333333333333,4.82032492251134,0.9166666666666666,5.382969540842618,0.6625
5.275906805918715,0.6416666666666666,4.689466007178544,0.9458333333333332,5.618130017925478,0.8666666666666666,5.201179756586635,0.65,4.843893520420383,0.9333333333333332,5.404360848929093,0.6749999999999999
5.29470160160431,0.6541666666666667,4.711170700112628,0.95,5.640313552815012,0.8791666666666667,5.22088998255625,0.6583333333333333,4.867462118329426,0.9375,5.425752157015568,0.6791666666666667
5.313496397289905,0.6666666666666666,4.732875393046713,0.9541666666666666,5.662497087704546,0.8958333333333333,5.240600208525866,0.6583333333333333,4.891030716238469,0.9541666666666666,5.447143465102042,0.6916666666666667
5.3322911929755,0.6875,4.754580085980798,0.9666666666666668,5.68468062259408,0.9,5.260310434495482,0.6583333333333333,4.914599314147512,0.9541666666666666,5.468534773188517,0.6958333333333333
5.351085988661096,0.6916666666666667,4.776284778914883,0.975,5.706864157483614,0.9125,5.280020660465097,0.6583333333333333,4.9381679120565565,0.9541666666666666,5.489926081274991,0.6958333333333333
5.369880784346691,0.7125,4.797989471848968,0.975,5.729047692373149,0.9208333333333332,5.299730886434713,0.6666666666666666,4.9617365099656,0.9541666666666666,5.511317389361466,0.7
5.388675580032286,0.7208333333333333,4.819694164783052,0.975,5.751231227262682,0.95,5.319441112404329,0.6791666666666667,4.985305107874643,0.9541666666666666,5.532708697447941,0.7041666666666666
5.407470375717882,0.7333333333333333,4.841398857717137,0.975,5.773414762152216,0.95,5.339151338373944,0.6833333333333333,5.008873705783687,0.9541666666666666,5.554100005534415,0.7208333333333333
5.426265171403477,0.75,4.863103550651222,0.9791666666666666,5.79559829704175,0.9583333333333331,5.35886156434356,0.6958333333333333,5.03244230369273,0.9666666666666668,5.57549131362089,0.7291666666666666
5.445059967089072,0.7583333333333333,4.884808243585306,0.9791666666666666,5.817781831931285,0.9625,5.378571790313176,0.7125,5.056010901601773,0.9666666666666668,5.596882621707364,0.7333333333333333
5.463854762774667,0.7666666666666666,4.906512936519391,0.9791666666666666,5.8399653668208185,0.9666666666666668,5.398282016282791,0.7166666666666667,5.0795794995108166,0.9666666666666668,5.618273929793839,0.7666666666666666
5.482649558460262,0.775,4.928217629453476,0.9791666666666666,5.862148901710352,0.975,5.417992242252407,0.7333333333333333,5.103148097419861,0.9666666666666668,5.639665237880314,0.7958333333333333
5.501444354145858,0.7916666666666666,4.949922322387561,0.9791666666666666,5.884332436599887,0.9833333333333332,5.437702468222023,0.7416666666666667,5.126716695328904,0.9708333333333332,5.661056545966788,0.8125
5.520239149831452,0.8041666666666667,4.971627015321646,0.9791666666666666,5.90651597148942,0.9833333333333332,5.457412694191639,0.7416666666666667,5.150285293237947,0.9708333333333332,5.682447854053263,0.8375
5.539033945517048,0.8166666666666667,4.99333170825573,0.9791666666666666,5.928699506378955,0.9833333333333332,5.477122920161254,0.7625,5.17385389114699,0.975,5.703839162139737,0.8541666666666666
5.557828741202643,0.8208333333333333,5.015036401189815,0.9791666666666666,5.950883041268488,0.9833333333333332,5.49683314613087,0.7791666666666667,5.197422489056034,0.975,5.725230470226212,0.875
5.576623536888238,0.825,5.0367410941239,0.9833333333333332,5.973066576158023,0.9833333333333332,5.516543372100486,0.7999999999999999,5.2209910869650775,0.975,5.746621778312687,0.9083333333333332
5.595418332573834,0.8291666666666666,5.058445787057984,0.9833333333333332,5.9952501110475565,0.9833333333333332,5.536253598070101,0.8125,5.244559684874121,0.975,5.7680130863991605,0.925
5.614213128259429,0.8416666666666667,5.080150479992069,0.9833333333333332,6.017433645937091,0.9833333333333332,5.555963824039717,0.8166666666666667,5.268128282783165,0.975,5.789404394485635,0.9458333333333332
5.633007923945025,0.8624999999999999,5.101855172926154,0.9833333333333332,6.039617180826625,0.9833333333333332,5.575674050009333,0.8208333333333333,5.291696880692208,0.975,5.8107957025721095,0.9625
5.651802719630619,0.8875,5.123559865860239,0.9833333333333332,6.061800715716159,0.9875,5.595384275978948,0.825,5.315265478601251,0.975,5.8321870106585845,0.9666666666666668
5.670597515316215,0.8916666666666666,5.145264558794324,0.9833333333333332,6.083984250605693,0.9875,5.615094501948564,0.8333333333333333,5.338834076510294,0.975,5.853578318745059,0.9708333333333332
5.68939231100181,0.9083333333333332,5.166969251728408,0.9833333333333332,6.106167785495227,0.9875,5.63480472791818,0.8375,5.362402674419338,0.975,5.8749696268315335,0.9708333333333332
5.708187106687405,0.9375,5.188673944662493,0.9833333333333332,6.128351320384761,0.9875,5.654514953887795,0.8416666666666667,5.385971272328382,0.975,5.896360934918008,0.9708333333333332
5.726981902373,0.9458333333333332,5.210378637596578,0.9833333333333332,6.150534855274295,0.9916666666666666,5.674225179857411,0.8541666666666666,5.409539870237425,0.9791666666666666,5.917752243004482,0.9708333333333332
5.745776698058595,0.9541666666666666,5.232083330530662,0.9833333333333332,6.172718390163829,0.9916666666666666,5.693935405827027,0.8624999999999999,5.433108468146468,0.9791666666666666,5.939143551090957,0.9708333333333332
5.764571493744191,0.9541666666666666,5.253788023464747,0.9833333333333332,6.194901925053364,0.9916666666666666,5.713645631796642,0.8791666666666667,5.456677066055512,0.9833333333333332,5.960534859177432,0.9708333333333332
5.783366289429786,0.9583333333333331,5.275492716398832,0.9833333333333332,6.217085459942897,0.9916666666666666,5.733355857766258,0.8916666666666666,5.480245663964555,0.9875,5.981926167263906,0.9708333333333332
5.802161085115381,0.9625,5.297197409332917,0.9833333333333332,6.239268994832431,0.9916666666666666,5.753066083735874,0.8958333333333333,5.503814261873599,0.9916666666666666,6.00331747535038,0.9791666666666666
5.820955880800977,0.9708333333333332,5.3189021022670016,0.9833333333333332,6.261452529721965,0.9916666666666666,5.77277630970549,0.9083333333333332,5.527382859782643,0.9958333333333332,6.024708783436855,0.9791666666666666
5.839750676486572,0.975,5.340606795201086,0.9833333333333332,6.2836360646115,0.9916666666666666,5.792486535675105,0.9208333333333332,5.550951457691686,0.9958333333333332,6.04610009152333,0.9833333333333332
5.858545472172167,0.9791666666666666,5.362311488135171,0.9833333333333332,6.305819599501033,0.9916666666666666,5.812196761644721,0.925,5.574520055600729,0.9958333333333332,6.067491399609805,0.9875
5.877340267857762,0.9791666666666666,5.384016181069256,0.9833333333333332,6.328003134390567,0.9916666666666666,5.831906987614337,0.9416666666666668,5.598088653509773,0.9958333333333332,6.088882707696279,0.9875
5.896135063543357,0.9791666666666666,5.40572087400334,0.9833333333333332,6.350186669280101,0.9916666666666666,5.851617213583952,0.9625,5.621657251418816,0.9958333333333332,6.110274015782753,0.9875
5.914929859228953,0.9791666666666666,5.4274255669374245,0.9833333333333332,6.372370204169636,0.9916666666666666,5.871327439553568,0.9708333333333332,5.64522584932786,0.9958333333333332,6.131665323869228,0.9875
5.933724654914547,0.9833333333333332,5.4491302598715095,0.9916666666666666,6.39455373905917,0.9916666666666666,5.891037665523184,0.9791666666666666,5.668794447236903,0.9958333333333332,6.153056631955703,0.9875
5.952519450600143,0.9916666666666666,5.470834952805594,0.9916666666666666,6.416737273948703,0.9916666666666666,5.910747891492799,0.9791666666666666,5.692363045145946,0.9958333333333332,6.174447940042178,0.9916666666666666
5.971314246285738,0.9916666666666666,5.492539645739679,0.9916666666666666,6.438920808838238,0.9916666666666666,5.930458117462415,0.9875,5.71593164305499,0.9958333333333332,6.195839248128652,0.9958333333333332
5.990109041971333,0.9958333333333332,5.514244338673763,0.9916666666666666,6.461104343727772,0.9958333333333332,5.950168343432031,0.9958333333333332,5.739500240964033,0.9958333333333332,6.217230556215126,0.9958333333333332
6.008903837656929,1.0,5.535949031607848,1.0,6.483287878617306,1.0,5.969878569401646,1.0,5.763068838873076,1.0,6.238621864301601,1.0


==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PASS_UL.csv <==
LB_0_Pass_T1_x,LB_0_Pass_T1_y,LB_0_Pass_T2_x,LB_0_Pass_T2_y,LB_0_Pass_T3_x,LB_0_Pass_T3_y,LB_1_Pass_T1_x,LB_1_Pass_T1_y,LB_1_Pass_T2_x,LB_1_Pass_T2_y,LB_1_Pass_T3_x,LB_1_Pass_T3_y
3.832487916524371,0.0083333333333333,1.670964686872705,0.0249999999999999,4.091947750076135,0.0249999999999999,4.120960223531685,0.0499999999999999,4.112420318975394,0.0499999999999999,4.118408855248841,0.0499999999999999
3.858920657920016,0.0083333333333333,1.711720449425367,0.0249999999999999,4.124701000437488,0.0249999999999999,4.1460707255585545,0.0499999999999999,4.128947397929185,0.0499999999999999,4.1409244813385575,0.0499999999999999
3.885353399315661,0.0125,1.752476211978029,0.0249999999999999,4.157454250798843,0.0249999999999999,4.171181227585425,0.0499999999999999,4.145474476882975,0.0499999999999999,4.163440107428275,0.0499999999999999
3.911786140711305,0.0125,1.793231974530691,0.0249999999999999,4.190207501160196,0.0416666666666666,4.196291729612296,0.0499999999999999,4.162001555836766,0.0499999999999999,4.185955733517992,0.0499999999999999
3.93821888210695,0.0166666666666666,1.833987737083353,0.0249999999999999,4.22296075152155,0.0499999999999999,4.221402231639165,0.0499999999999999,4.178528634790557,0.0499999999999999,4.208471359607709,0.0499999999999999
3.964651623502595,0.0166666666666666,1.874743499636015,0.0249999999999999,4.255714001882905,0.0541666666666666,4.246512733666036,0.0541666666666666,4.195055713744348,0.0541666666666666,4.230986985697426,0.0499999999999999
3.99108436489824,0.0166666666666666,1.915499262188677,0.0249999999999999,4.288467252244258,0.0666666666666666,4.271623235692905,0.0625,4.211582792698138,0.0666666666666666,4.253502611787143,0.0499999999999999
4.017517106293884,0.0166666666666666,1.956255024741339,0.0249999999999999,4.3212205026056125,0.1041666666666666,4.296733737719776,0.0708333333333333,4.228109871651929,0.075,4.27601823787686,0.0583333333333333
4.043949847689529,0.0208333333333333,1.997010787294001,0.0249999999999999,4.353973752966967,0.1083333333333333,4.321844239746646,0.0999999999999999,4.24463695060572,0.0958333333333333,4.298533863966576,0.075
4.070382589085174,0.0499999999999999,2.037766549846663,0.0458333333333333,4.38672700332832,0.1208333333333333,4.346954741773516,0.1083333333333333,4.261164029559511,0.125,4.321049490056294,0.0916666666666666
4.096815330480818,0.0999999999999999,2.078522312399325,0.0499999999999999,4.419480253689675,0.1333333333333333,4.372065243800386,0.1125,4.277691108513302,0.1416666666666667,4.343565116146011,0.0958333333333333
4.123248071876463,0.1083333333333333,2.119278074951987,0.0499999999999999,4.452233504051028,0.15,4.397175745827257,0.1208333333333333,4.294218187467092,0.1541666666666666,4.366080742235728,0.0999999999999999
4.149680813272108,0.1083333333333333,2.160033837504649,0.0499999999999999,4.484986754412383,0.175,4.422286247854126,0.1333333333333333,4.310745266420883,0.175,4.3885963683254445,0.0999999999999999
4.176113554667753,0.1208333333333333,2.200789600057311,0.0499999999999999,4.517740004773737,0.2125,4.447396749880997,0.1375,4.327272345374674,0.2,4.411111994415162,0.0999999999999999
4.202546296063397,0.125,2.241545362609973,0.0499999999999999,4.55049325513509,0.225,4.472507251907867,0.1375,4.343799424328465,0.2125,4.433627620504879,0.1166666666666666
4.228979037459042,0.1333333333333333,2.282301125162635,0.0499999999999999,4.583246505496445,0.2416666666666666,4.497617753934737,0.1375,4.360326503282256,0.2375,4.456143246594596,0.125
4.255411778854686,0.1333333333333333,2.323056887715297,0.0499999999999999,4.615999755857798,0.25,4.522728255961607,0.1458333333333333,4.376853582236047,0.25,4.478658872684313,0.125
4.281844520250331,0.1416666666666667,2.363812650267959,0.0499999999999999,4.648753006219152,0.2791666666666667,4.547838757988478,0.1458333333333333,4.393380661189838,0.2708333333333333,4.50117449877403,0.1291666666666666
4.308277261645976,0.1541666666666666,2.404568412820621,0.0499999999999999,4.681506256580507,0.2958333333333333,4.572949260015347,0.1625,4.409907740143629,0.2791666666666667,4.523690124863747,0.1333333333333333
4.334710003041621,0.1708333333333333,2.445324175373283,0.0499999999999999,4.71425950694186,0.3291666666666666,4.598059762042218,0.175,4.42643481909742,0.2916666666666666,4.546205750953464,0.1458333333333333
4.361142744437266,0.1791666666666666,2.486079937925945,0.0499999999999999,4.747012757303215,0.3666666666666666,4.623170264069088,0.1958333333333333,4.44296189805121,0.3125,4.568721377043181,0.1541666666666666
4.38757548583291,0.1875,2.526835700478607,0.0499999999999999,4.779766007664568,0.4083333333333333,4.648280766095958,0.2041666666666667,4.459488977005001,0.3166666666666666,4.591237003132898,0.1791666666666666
4.414008227228555,0.1958333333333333,2.567591463031269,0.0499999999999999,4.812519258025922,0.4375,4.6733912681228285,0.2125,4.476016055958792,0.3416666666666667,4.613752629222615,0.1875
4.440440968624199,0.2208333333333333,2.608347225583931,0.0583333333333333,4.845272508387277,0.4583333333333333,4.698501770149699,0.2375,4.492543134912583,0.3625,4.636268255312332,0.2208333333333333
4.466873710019844,0.2208333333333333,2.649102988136593,0.0583333333333333,4.87802575874863,0.4666666666666666,4.7236122721765685,0.2624999999999999,4.509070213866373,0.3708333333333333,4.658783881402049,0.2333333333333333
4.493306451415489,0.2458333333333333,2.689858750689255,0.0583333333333333,4.9107790091099845,0.4833333333333333,4.748722774203439,0.2875,4.525597292820164,0.3958333333333333,4.681299507491766,0.25
4.519739192811134,0.25,2.7306145132419166,0.0708333333333333,4.943532259471338,0.5041666666666667,4.773833276230309,0.3208333333333333,4.542124371773955,0.4166666666666666,4.703815133581482,0.2749999999999999
4.546171934206779,0.2666666666666666,2.771370275794579,0.075,4.976285509832692,0.5041666666666667,4.798943778257179,0.3791666666666666,4.558651450727746,0.4666666666666666,4.7263307596712,0.3083333333333333
4.572604675602423,0.2916666666666666,2.812126038347241,0.075,5.009038760194047,0.5166666666666666,4.82405428028405,0.4041666666666667,4.575178529681537,0.5041666666666667,4.748846385760917,0.3291666666666666
4.599037416998068,0.3083333333333333,2.852881800899903,0.075,5.0417920105554,0.5166666666666666,4.849164782310919,0.4208333333333333,4.591705608635327,0.5291666666666667,4.771362011850634,0.3666666666666666
4.625470158393712,0.3374999999999999,2.8936375634525646,0.075,5.0745452609167545,0.5291666666666667,4.87427528433779,0.4499999999999999,4.608232687589118,0.5458333333333333,4.793877637940351,0.4125
4.651902899789357,0.3625,2.934393326005227,0.075,5.107298511278108,0.5291666666666667,4.89938578636466,0.4958333333333333,4.624759766542909,0.5541666666666667,4.816393264030068,0.4458333333333333
4.678335641185002,0.375,2.975149088557889,0.075,5.140051761639462,0.5416666666666666,4.92449628839153,0.5125,4.6412868454967,0.5791666666666666,4.838908890119785,0.4583333333333333
4.704768382580647,0.3999999999999999,3.015904851110551,0.075,5.172805012000817,0.5541666666666667,4.9496067904184,0.5541666666666667,4.65781392445049,0.6208333333333333,4.861424516209501,0.4708333333333333
4.731201123976291,0.425,3.0566606136632126,0.075,5.20555826236217,0.5625,4.97471729244527,0.5666666666666667,4.674341003404281,0.6583333333333333,4.883940142299219,0.475
4.757633865371936,0.4458333333333333,3.097416376215875,0.0958333333333333,5.2383115127235245,0.5791666666666666,4.99982779447214,0.5666666666666667,4.690868082358072,0.6791666666666667,4.906455768388936,0.4833333333333333
4.784066606767581,0.4624999999999999,3.138172138768537,0.1041666666666666,5.271064763084878,0.5833333333333333,5.024938296499011,0.5708333333333333,4.707395161311863,0.6875,4.928971394478653,0.5125
4.810499348163225,0.475,3.178927901321199,0.1125,5.303818013446232,0.5875,5.05004879852588,0.5708333333333333,4.723922240265654,0.6958333333333333,4.951487020568369,0.5166666666666666
4.836932089558871,0.4958333333333333,3.2196836638738606,0.1291666666666666,5.336571263807587,0.6,5.075159300552751,0.5708333333333333,4.740449319219445,0.6958333333333333,4.974002646658087,0.5291666666666667
4.863364830954515,0.5333333333333333,3.260439426426523,0.1416666666666667,5.369324514168941,0.6124999999999999,5.100269802579621,0.5708333333333333,4.756976398173236,0.7041666666666666,4.996518272747804,0.5291666666666667
4.88979757235016,0.5666666666666667,3.301195188979185,0.1416666666666667,5.402077764530294,0.6458333333333333,5.125380304606491,0.5708333333333333,4.773503477127027,0.7125,5.01903389883752,0.5291666666666667
4.916230313745804,0.5833333333333333,3.341950951531847,0.15,5.434831014891648,0.65,5.1504908066333615,0.575,4.790030556080818,0.7166666666666667,5.0415495249272375,0.5291666666666667
4.942663055141449,0.6,3.3827067140845086,0.1833333333333333,5.467584265253002,0.6708333333333333,5.175601308660232,0.5875,4.806557635034608,0.7208333333333333,5.064065151016955,0.5291666666666667
4.969095796537093,0.6124999999999999,3.423462476637171,0.1875,5.500337515614357,0.6791666666666667,5.2007118106871015,0.5958333333333333,4.823084713988399,0.7208333333333333,5.086580777106672,0.5333333333333333
4.9955285379327385,0.6166666666666667,3.464218239189833,0.1916666666666666,5.533090765975711,0.6916666666666667,5.225822312713972,0.6124999999999999,4.83961179294219,0.7208333333333333,5.109096403196388,0.5375
5.021961279328384,0.625,3.504974001742495,0.2166666666666666,5.565844016337064,0.6916666666666667,5.2509328147408425,0.625,4.856138871895981,0.7208333333333333,5.131612029286106,0.5416666666666666
5.048394020724028,0.625,3.5457297642951566,0.225,5.598597266698419,0.6958333333333333,5.276043316767712,0.625,4.872665950849772,0.7208333333333333,5.154127655375823,0.5499999999999999
5.074826762119672,0.625,3.5864855268478184,0.2291666666666666,5.631350517059772,0.7,5.301153818794583,0.6291666666666667,4.889193029803562,0.7208333333333333,5.176643281465539,0.5708333333333333
5.101259503515317,0.625,3.6272412894004806,0.2541666666666666,5.664103767421127,0.7166666666666667,5.326264320821453,0.6333333333333333,4.905720108757353,0.7208333333333333,5.199158907555256,0.5708333333333333
5.127692244910962,0.6333333333333333,3.667997051953143,0.2624999999999999,5.696857017782481,0.7166666666666667,5.351374822848323,0.6333333333333333,4.922247187711144,0.725,5.221674533644974,0.5791666666666666
5.154124986306607,0.6375,3.7087528145058046,0.2666666666666666,5.729610268143834,0.75,5.376485324875193,0.6333333333333333,4.938774266664935,0.725,5.244190159734691,0.5833333333333333
5.180557727702252,0.6541666666666667,3.7495085770584655,0.2666666666666666,5.762363518505189,0.7625,5.401595826902064,0.6333333333333333,4.955301345618725,0.7291666666666666,5.266705785824408,0.5833333333333333
5.206990469097896,0.6583333333333333,3.790264339611129,0.2708333333333333,5.795116768866542,0.7958333333333333,5.426706328928933,0.6375,4.971828424572516,0.7458333333333333,5.2892214119141245,0.6
5.233423210493541,0.6666666666666666,3.831020102163791,0.2708333333333333,5.8278700192278965,0.825,5.451816830955804,0.6375,4.988355503526307,0.7833333333333333,5.311737038003842,0.6041666666666666
5.259855951889186,0.6749999999999999,3.8717758647164526,0.2875,5.860623269589251,0.85,5.476927332982674,0.6458333333333333,5.004882582480098,0.7916666666666666,5.334252664093558,0.6124999999999999
5.28628869328483,0.6833333333333333,3.9125316272691135,0.2916666666666666,5.893376519950604,0.875,5.502037835009544,0.6625,5.021409661433889,0.7916666666666666,5.356768290183275,0.6166666666666667
5.3127214346804745,0.7083333333333333,3.953287389821777,0.3,5.926129770311959,0.8875,5.527148337036414,0.6958333333333333,5.037936740387679,0.7958333333333333,5.379283916272993,0.6208333333333333
5.33915417607612,0.7291666666666666,3.994043152374439,0.3208333333333333,5.958883020673312,0.8958333333333333,5.552258839063285,0.725,5.05446381934147,0.7999999999999999,5.40179954236271,0.625
5.365586917471765,0.7416666666666667,4.034798914927101,0.3541666666666666,5.991636271034666,0.8958333333333333,5.577369341090154,0.725,5.070990898295261,0.7999999999999999,5.424315168452427,0.6333333333333333
5.392019658867409,0.75,4.075554677479762,0.375,6.024389521396021,0.9,5.602479843117025,0.7333333333333333,5.087517977249052,0.7999999999999999,5.446830794542144,0.6416666666666666
5.418452400263054,0.7541666666666667,4.116310440032425,0.4125,6.057142771757374,0.9,5.6275903451438944,0.7374999999999999,5.1040450562028425,0.8041666666666667,5.469346420631861,0.65
5.444885141658698,0.7583333333333333,4.157066202585087,0.4666666666666666,6.089896022118729,0.9125,5.652700847170765,0.75,5.120572135156634,0.8125,5.491862046721577,0.6541666666666667
5.471317883054343,0.775,4.197821965137749,0.5333333333333333,6.122649272480082,0.9208333333333332,5.6778113491976345,0.7583333333333333,5.137099214110425,0.8166666666666667,5.514377672811294,0.6625
5.4977506244499885,0.7791666666666667,4.23857772769041,0.6124999999999999,6.155402522841436,0.9208333333333332,5.702921851224505,0.7708333333333333,5.153626293064216,0.8166666666666667,5.536893298901012,0.6708333333333333
5.524183365845633,0.7833333333333333,4.279333490243072,0.6458333333333333,6.188155773202791,0.9208333333333332,5.728032353251376,0.775,5.170153372018007,0.8208333333333333,5.559408924990729,0.6708333333333333
5.550616107241277,0.7999999999999999,4.320089252795735,0.7041666666666666,6.220909023564144,0.925,5.753142855278245,0.7875,5.186680450971797,0.825,5.581924551080446,0.6708333333333333
5.577048848636922,0.8041666666666667,4.360845015348397,0.75,6.253662273925499,0.9291666666666666,5.778253357305116,0.7958333333333333,5.203207529925588,0.8375,5.604440177170162,0.6875
5.603481590032567,0.8166666666666667,4.401600777901058,0.7958333333333333,6.286415524286852,0.9333333333333332,5.803363859331986,0.7999999999999999,5.219734608879379,0.85,5.62695580325988,0.7
5.629914331428211,0.825,4.44235654045372,0.8458333333333333,6.319168774648206,0.9375,5.828474361358856,0.7999999999999999,5.23626168783317,0.875,5.649471429349596,0.7166666666666667
5.6563470728238565,0.8333333333333333,4.483112303006383,0.875,6.351922025009561,0.9458333333333332,5.853584863385726,0.8125,5.25278876678696,0.8833333333333333,5.671987055439313,0.7291666666666666
5.682779814219501,0.8375,4.523868065559045,0.8958333333333333,6.384675275370915,0.95,5.878695365412597,0.8166666666666667,5.269315845740751,0.8875,5.694502681529031,0.7666666666666666
5.709212555615146,0.8458333333333333,4.564623828111706,0.9041666666666668,6.4174285257322685,0.95,5.903805867439466,0.8333333333333333,5.285842924694542,0.8916666666666666,5.717018307618748,0.7875
5.735645297010791,0.85,4.605379590664368,0.925,6.450181776093622,0.95,5.928916369466337,0.85,5.302370003648333,0.8958333333333333,5.739533933708465,0.8041666666666667
5.762078038406435,0.8583333333333333,4.646135353217031,0.9375,6.482935026454976,0.95,5.954026871493207,0.8666666666666666,5.318897082602124,0.9083333333333332,5.762049559798181,0.8083333333333333
5.788510779802079,0.8666666666666666,4.686891115769693,0.9541666666666666,6.515688276816331,0.95,5.979137373520077,0.8833333333333333,5.335424161555914,0.9125,5.784565185887899,0.825
5.8149435211977245,0.8791666666666667,4.727646878322354,0.9625,6.548441527177685,0.95,6.004247875546947,0.9125,5.351951240509705,0.9166666666666666,5.807080811977615,0.8333333333333333
5.84137626259337,0.8916666666666666,4.768402640875016,0.9708333333333332,6.581194777539039,0.95,6.029358377573818,0.9291666666666666,5.368478319463496,0.925,5.829596438067332,0.8458333333333333
5.867809003989015,0.8958333333333333,4.809158403427679,0.975,6.613948027900392,0.95,6.054468879600687,0.9333333333333332,5.385005398417287,0.9291666666666666,5.852112064157049,0.8583333333333333
5.894241745384659,0.8958333333333333,4.849914165980341,0.975,6.646701278261746,0.9541666666666666,6.079579381627558,0.9458333333333332,5.401532477371077,0.9291666666666666,5.874627690246767,0.8708333333333333
5.920674486780303,0.9041666666666668,4.890669928533002,0.975,6.679454528623101,0.9583333333333331,6.104689883654428,0.95,5.418059556324868,0.9333333333333332,5.897143316336484,0.8791666666666667
5.947107228175948,0.9083333333333332,4.931425691085664,0.975,6.712207778984455,0.9625,6.129800385681298,0.9541666666666666,5.434586635278659,0.9416666666666668,5.9196589424262,0.9041666666666668
5.973539969571593,0.9125,4.972181453638327,0.9833333333333332,6.744961029345808,0.9666666666666668,6.154910887708168,0.9583333333333331,5.45111371423245,0.9458333333333332,5.9421745685159175,0.9208333333333332
5.999972710967238,0.925,5.012937216190989,0.9875,6.777714279707162,0.9875,6.180021389735039,0.9625,5.467640793186241,0.95,5.964690194605635,0.9208333333333332
6.026405452362882,0.9333333333333332,5.05369297874365,0.9875,6.810467530068516,0.9875,6.2051318917619085,0.9625,5.484167872140032,0.9541666666666666,5.987205820695351,0.9208333333333332
6.052838193758527,0.9625,5.094448741296312,0.9875,6.843220780429871,0.9875,6.230242393788779,0.9708333333333332,5.500694951093823,0.9625,6.009721446785068,0.925
6.079270935154172,0.9625,5.135204503848975,0.9875,6.875974030791225,0.9875,6.2553528958156495,0.9708333333333332,5.517222030047614,0.9666666666666668,6.032237072874786,0.925
6.105703676549817,0.9666666666666668,5.175960266401637,0.9875,6.908727281152578,0.9875,6.280463397842519,0.975,5.533749109001405,0.975,6.054752698964503,0.925
6.132136417945461,0.9708333333333332,5.216716028954298,0.9875,6.941480531513932,0.9875,6.305573899869389,0.9791666666666666,5.550276187955195,0.9791666666666666,6.077268325054219,0.9375
6.158569159341106,0.9833333333333332,5.25747179150696,0.9875,6.974233781875286,0.9875,6.33068440189626,0.9791666666666666,5.566803266908986,0.9791666666666666,6.0997839511439365,0.9541666666666666
6.185001900736751,0.9833333333333332,5.298227554059623,0.9916666666666666,7.0069870322366405,0.9875,6.35579490392313,0.9833333333333332,5.583330345862777,0.9791666666666666,6.122299577233653,0.9708333333333332
6.211434642132396,0.9875,5.338983316612285,0.9916666666666666,7.039740282597995,0.9875,6.380905405949999,0.9916666666666666,5.599857424816568,0.9791666666666666,6.14481520332337,0.9708333333333332
6.23786738352804,0.9875,5.379739079164946,0.9916666666666666,7.072493532959348,0.9875,6.406015907976871,0.9916666666666666,5.616384503770359,0.9791666666666666,6.167330829413087,0.9791666666666666
6.264300124923684,0.9916666666666666,5.420494841717608,0.9916666666666666,7.105246783320702,0.9875,6.43112641000374,0.9916666666666666,5.632911582724149,0.9875,6.1898464555028045,0.9791666666666666
6.290732866319329,0.9916666666666666,5.461250604270271,0.9916666666666666,7.138000033682056,0.9875,6.45623691203061,0.9916666666666666,5.64943866167794,0.9875,6.212362081592522,0.9875
6.317165607714975,0.9958333333333332,5.502006366822933,0.9916666666666666,7.1707532840434105,0.9875,6.48134741405748,0.9916666666666666,5.665965740631731,0.9875,6.234877707682239,0.9875
6.343598349110619,0.9958333333333332,5.542762129375594,0.9916666666666666,7.203506534404765,0.9875,6.506457916084351,0.9958333333333332,5.682492819585521,0.9875,6.257393333771955,0.9875
6.370031090506264,0.9958333333333332,5.583517891928256,0.9916666666666666,7.236259784766118,0.9875,6.53156841811122,0.9958333333333332,5.699019898539312,0.9875,6.279908959861672,0.9916666666666666
6.396463831901908,0.9958333333333332,5.624273654480918,0.9958333333333332,7.269013035127472,0.9875,6.556678920138091,0.9958333333333332,5.715546977493103,0.9958333333333332,6.302424585951389,0.9958333333333332
6.422896573297553,1.0,5.665029417033581,1.0,7.301766285488826,1.0,6.581789422164961,1.0,5.732074056446894,1.0,6.324940212041106,1.0


==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PED_DL.csv <==
LB_0_Ped_Q1_T1_x,LB_0_Ped_Q1_T1_y,LB_0_Ped_Q1_T2_x,LB_0_Ped_Q1_T2_y,LB_0_Ped_Q1_T3_x,LB_0_Ped_Q1_T3_y,LB_0_Ped_Q2_T1_x,LB_0_Ped_Q2_T1_y,LB_0_Ped_Q2_T2_x,LB_0_Ped_Q2_T2_y,LB_0_Ped_Q2_T3_x,LB_0_Ped_Q2_T3_y,LB_0_Ped_Q3_T1_x,LB_0_Ped_Q3_T1_y,LB_0_Ped_Q3_T2_x,LB_0_Ped_Q3_T2_y,LB_0_Ped_Q3_T3_x,LB_0_Ped_Q3_T3_y,LB_1_Ped_Q1_T1_x,LB_1_Ped_Q1_T1_y,LB_1_Ped_Q1_T2_x,LB_1_Ped_Q1_T2_y,LB_1_Ped_Q1_T3_x,LB_1_Ped_Q1_T3_y,LB_1_Ped_Q2_T1_x,LB_1_Ped_Q2_T1_y,LB_1_Ped_Q2_T2_x,LB_1_Ped_Q2_T2_y,LB_1_Ped_Q2_T3_x,LB_1_Ped_Q2_T3_y,LB_1_Ped_Q3_T1_x,LB_1_Ped_Q3_T1_y,LB_1_Ped_Q3_T2_x,LB_1_Ped_Q3_T2_y,LB_1_Ped_Q3_T3_x,LB_1_Ped_Q3_T3_y
4.000027788709355,0.01,1.0059644042101603,0.0049751243781094,0.6195357030372651,0.0295358649789029,0.1600170611418561,0.00125,0.171255784458551,0.0006309148264984,0.359338009990127,0.0033266799733865,2.351989036970155,0.005,0.6363155975792123,0.014018691588785,0.3403814126876001,0.0076923076923076,3.662309927565536,0.005,0.7695396038359059,0.0098522167487684,0.5683860810275079,0.0044052863436123,0.1662564595842408,0.000625,0.1843333666181485,0.0006309148264984,0.1925546162274453,0.0006561679790026,2.271123929044131,0.01,0.6477117878234737,0.0141509433962264,0.1425994827848782,0.0040160642570281
4.125893255441937,0.055,1.162883146589725,0.0049751243781094,0.7803976323359354,0.080168776371308,0.1688591904334123,0.00125,0.2267546162952921,0.0031545741324921,0.4600694044894031,0.0172987358616101,2.495172815663912,0.005,0.7970062665570519,0.02803738317757,0.4839576031390458,0.0346153846153846,3.791698479332868,0.01,0.9265430051599616,0.0147783251231527,0.7297699083375077,0.0308370044052863,0.1750664936996339,0.000625,0.2220397552856019,0.0012618296529968,0.2946721890291509,0.0013123359580052,2.415132861900399,0.01,0.769071744710438,0.0235849056603773,0.2851989655697565,0.0120481927710843
4.251758722174519,0.065,1.3198018889692893,0.0049751243781094,0.9412595616346056,0.1223628691983122,0.1777013197249685,0.00125,0.2822534481320333,0.0056782334384858,0.5608007989886793,0.0392548236859614,2.6383565943576697,0.005,0.9576969355348914,0.0747663551401869,0.6275337935904914,0.0769230769230769,3.9210870311002,0.01,1.0835464064840177,0.0147783251231527,0.8911537356475074,0.0748898678414096,0.183876527815027,0.000625,0.2597461439530554,0.0018927444794952,0.3967897618308565,0.0091863517060367,2.559141794756666,0.01,0.8904317015974025,0.0283018867924528,0.4277984483546348,0.0240963855421686
4.377624188907101,0.075,1.476720631348854,0.0049751243781094,1.1021214909332755,0.1729957805907173,0.1865434490165247,0.00125,0.3377522799687744,0.0069400630914826,0.6615321934879554,0.0625415834996673,2.7815403730514268,0.005,1.118387604512731,0.0747663551401869,0.7711099840419371,0.1269230769230769,4.0504755828675325,0.025,1.2405498078080734,0.0147783251231527,1.0525375629575071,0.1541850220264317,0.1926865619304201,0.000625,0.2974525326205088,0.0031545741324921,0.4989073346325621,0.0229658792650918,2.703150727612934,0.01,1.011791658484367,0.0613207547169811,0.5703979311395131,0.0562248995983935
4.503489655639683,0.11,1.6336393737284185,0.0049751243781094,1.262983420231946,0.1729957805907173,0.1953855783080809,0.00125,0.3932511118055156,0.0132492113564668,0.7622635879872315,0.1144377910844976,2.924724151745184,0.005,1.2790782734905706,0.0747663551401869,0.9146861744933829,0.1807692307692308,4.179864134634864,0.08,1.3975532091321292,0.0147783251231527,1.213921390267507,0.1541850220264317,0.2014965960458132,0.000625,0.3351589212879623,0.0063091482649842,0.6010249074342677,0.0413385826771653,2.847159660469201,0.01,1.1331516153713317,0.0613207547169811,0.7129974139243913,0.0642570281124498
4.629355122372265,0.13,1.790558116107983,0.0049751243781094,1.4238453495306165,0.1729957805907173,0.2042277075996371,0.00125,0.4487499436422567,0.0220820189274447,0.8629949824865077,0.2222222222222222,3.067907930438941,0.005,1.43976894246841,0.0747663551401869,1.0582623649448284,0.2576923076923076,4.309252686402196,0.115,1.554556610456185,0.0147783251231527,1.375305217577507,0.1541850220264317,0.2103066301612063,0.000625,0.3728653099554158,0.0063091482649842,0.7031424802359734,0.0629921259842519,2.991168593325469,0.01,1.2545115722582958,0.0613207547169811,0.8555968967092696,0.1124497991967871
4.755220589104847,0.14,1.947476858487548,0.0049751243781094,1.5847072788292866,0.1729957805907173,0.2130698368911934,0.00125,0.5042487754789978,0.0302839116719242,0.9637263769857838,0.4683965402528277,3.211091709132698,0.005,1.6004596114462497,0.0747663551401869,1.201838555396274,0.2576923076923076,4.438641238169529,0.16,1.7115600117802412,0.0147783251231527,1.5366890448875066,0.1541850220264317,0.2191166642765994,0.00125,0.4105716986228692,0.0088328075709779,0.805260053037679,0.1391076115485564,3.135177526181737,0.01,1.37587152914526,0.0613207547169811,0.998196379494148,0.2048192771084337
4.881086055837429,0.16,2.1043956008671123,0.0049751243781094,1.7455692081279568,0.1729957805907173,0.2219119661827496,0.00125,0.559747607315739,0.040378548895899,1.06445777148506,0.9926813040585496,3.354275487826455,0.005,1.7611502804240893,0.0794392523364486,1.3454147458477197,0.2576923076923076,4.568029789936861,0.17,1.868563413104297,0.0147783251231527,1.6980728721975065,0.1541850220264317,0.2279266983919925,0.00125,0.4482780872903227,0.0132492113564668,0.9073776258393846,0.2677165354330709,3.279186459038004,0.01,1.4972314860322244,0.0613207547169811,1.1407958622790262,0.2289156626506023
5.006951522570011,0.185,2.261314343246677,0.0049751243781094,1.906431137426627,0.1729957805907173,0.2307540954743058,0.00125,0.6152464391524801,0.0599369085173501,1.165189165984336,0.9926813040585496,3.497459266520212,0.005,1.9218409494019288,0.0794392523364486,1.4889909362991651,0.2576923076923076,4.697418341704193,0.185,2.0255668144283527,0.0197044334975369,1.8594566995075064,0.1541850220264317,0.2367367325073855,0.00125,0.4859844759577761,0.0201892744479495,1.0094951986410905,0.6023622047244094,3.4231953918942724,0.01,1.6185914429191888,0.0613207547169811,1.2833953450639044,0.2289156626506023
5.132816989302593,0.2,2.418233085626241,0.0049751243781094,2.0672930667252976,0.1729957805907173,0.239596224765862,0.0025,0.6707452709892213,0.0908517350157728,1.265920560483612,0.9926813040585496,3.6406430452139698,0.005,2.0825316183797686,0.0794392523364486,1.632567126750611,0.2576923076923076,4.826806893471525,0.19,2.1825702157524085,0.0197044334975369,2.0208405268175063,0.1541850220264317,0.2455467666227787,0.00125,0.5236908646252296,0.0334384858044164,1.111612771442796,0.9901574803149604,3.56720432475054,0.01,1.7399513998061535,0.0613207547169811,1.4259948278487826,0.2289156626506023
5.258682456035174,0.21,2.575151828005806,0.0049751243781094,2.2281549960239677,0.1729957805907173,0.2484383540574182,0.0025,0.7262441028259625,0.1305993690851735,1.3666519549828884,0.9926813040585496,3.783826823907727,0.005,2.243222287357608,0.0794392523364486,1.7761433172020566,0.2576923076923076,4.956195445238857,0.22,2.3395736170764643,0.0197044334975369,2.182224354127506,0.1541850220264317,0.2543568007381718,0.00125,0.5613972532926831,0.0498422712933753,1.2137303442445015,0.9908136482939632,3.7112132576068073,0.01,1.8613113566931176,0.0613207547169811,1.568594310633661,0.2289156626506023
5.384547922767757,0.235,2.7320705703853703,0.0049751243781094,2.389016925322638,0.1729957805907173,0.2572804833489744,0.003125,0.7817429346627036,0.1899053627760252,1.4673833494821644,0.9926813040585496,3.927010602601484,0.005,2.403912956335448,0.0794392523364486,1.9197195076535023,0.2576923076923076,5.085583997006189,0.245,2.49657701840052,0.0197044334975369,2.343608181437506,0.1541850220264317,0.2631668348535648,0.00125,0.5991036419601365,0.0675078864353312,1.3158479170462072,0.9908136482939632,3.855222190463075,0.01,1.9826713135800824,0.0613207547169811,1.7111937934185393,0.2289156626506023
5.510413389500338,0.25,2.8889893127649358,0.0049751243781094,2.549878854621308,0.1729957805907173,0.2661226126405307,0.003125,0.8372417664994447,0.2940063091482649,1.568114743981441,0.9940119760479044,4.0701943812952415,0.005,2.564603625313288,0.0794392523364486,2.063295698104948,0.2576923076923076,5.214972548773521,0.265,2.653580419724576,0.0197044334975369,2.504992008747506,0.1541850220264317,0.2719768689689579,0.0025,0.63681003062759,0.0826498422712933,1.4179654898479128,0.9908136482939632,3.9992311233193423,0.01,2.1040312704670465,0.0660377358490566,1.8537932762034173,0.2289156626506023
5.63627885623292,0.265,3.0459080551444995,0.0049751243781094,2.710740783919978,0.1729957805907173,0.2749647419320869,0.00375,0.8927405983361859,0.4996845425867507,1.6688461384807167,0.9940119760479044,4.213378159988999,0.005,2.725294294291127,0.0794392523364486,2.206871888556394,0.2576923076923076,5.344361100540853,0.28,2.810583821048632,0.0197044334975369,2.6663758360575054,0.1541850220264317,0.280786903084351,0.003125,0.6745164192950435,0.0952681388012618,1.5200830626496185,0.9908136482939632,4.14324005617561,0.01,2.225391227354011,0.070754716981132,1.996392758988296,0.2289156626506023
5.762144322965503,0.315,3.2028267975240645,0.0049751243781094,2.871602713218649,0.1729957805907173,0.2838068712236431,0.005,0.9482394301729272,0.9488958990536276,1.769577532979993,0.9940119760479044,4.356561938682756,0.005,2.8859849632689665,0.0794392523364486,2.3504480790078395,0.2576923076923076,5.473749652308186,0.32,2.967587222372688,0.0197044334975369,2.8277596633675053,0.1541850220264317,0.2895969371997441,0.0043749999999999,0.7122228079624969,0.1274447949526813,1.622200635451324,0.9908136482939632,4.287248989031878,0.02,2.346751184240976,0.070754716981132,2.138992241773174,0.2289156626506023
5.888009789698084,0.34,3.3597455399036287,0.0049751243781094,3.0324646425173185,0.1729957805907173,0.2926490005151994,0.005,1.0037382620096682,0.9943217665615142,1.870308927479269,0.9940119760479044,4.499745717376513,0.005,3.046675632246806,0.0794392523364486,2.494024269459285,0.2576923076923076,5.603138204075518,0.335,3.124590623696744,0.0197044334975369,2.989143490677505,0.1541850220264317,0.2984069713151372,0.005,0.7499291966299504,0.1526813880126183,1.7243182082530295,0.9908136482939632,4.431257921888145,0.025,2.46811114112794,0.0754716981132075,2.2815917245580524,0.2289156626506023
6.013875256430666,0.34,3.5166642822831937,0.0099502487562189,3.193326571815989,0.1729957805907173,0.3014911298067556,0.005,1.0592370938464093,0.9987381703470032,1.971040321978545,0.9940119760479044,4.64292949607027,0.015,3.2073663012246456,0.0794392523364486,2.6376004599107308,0.2615384615384615,5.73252675584285,0.355,3.2815940250208,0.0197044334975369,3.150527317987505,0.1541850220264317,0.3072170054305303,0.005625,0.7876355852974039,0.191167192429022,1.826435781054736,0.9908136482939632,4.575266854744413,0.025,2.5894710980149043,0.0754716981132075,2.424191207342931,0.2289156626506023
6.139740723163248,0.365,3.673583024662758,0.0099502487562189,3.354188501114659,0.1729957805907173,0.3103332590983118,0.005625,1.1147359256831504,0.9987381703470032,2.071771716477821,0.9940119760479044,4.786113274764027,0.015,3.368056970202485,0.0841121495327102,2.7811766503621764,0.2615384615384615,5.861915307610182,0.37,3.438597426344855,0.0246305418719211,3.311911145297505,0.1541850220264317,0.3160270395459233,0.005625,0.8253419739648573,0.23596214511041,1.928553353856441,0.9908136482939632,4.719275787600681,0.03,2.7108310549018686,0.0754716981132075,2.566790690127809,0.2289156626506023
6.26560618989583,0.385,3.830501767042323,0.0099502487562189,3.515050430413329,0.1729957805907173,0.319175388389868,0.0062499999999999,1.1702347575198917,0.9987381703470032,2.1725031109770976,0.9940119760479044,4.929297053457784,0.015,3.5287476391803247,0.0841121495327102,2.924752840813622,0.2615384615384615,5.991303859377514,0.4,3.595600827668912,0.0246305418719211,3.4732949726075044,0.1541850220264317,0.3248370736613165,0.0075,0.8630483626323108,0.2845425867507886,2.0306709266581464,0.9908136482939632,4.863284720456948,0.03,2.8321910117888334,0.0849056603773584,2.7093901729126872,0.2289156626506023
6.391471656628411,0.405,3.987420509421887,0.0099502487562189,3.675912359712,0.1729957805907173,0.3280175176814242,0.0075,1.2257335893566328,0.9987381703470032,2.2732345054763736,0.9940119760479044,5.072480832151541,0.03,3.689438308158164,0.0841121495327102,3.068329031265068,0.2615384615384615,6.120692411144846,0.445,3.752604228992967,0.0246305418719211,3.634678799917504,0.1541850220264317,0.3336471077767096,0.00875,0.9007547512997642,0.3646687697160883,2.132788499459852,0.9908136482939632,5.007293653313216,0.03,2.9535509686757977,0.0849056603773584,2.851989655697565,0.2289156626506023
6.517337123360994,0.44,4.144339251801452,0.0149253731343283,3.8367742890106697,0.1729957805907173,0.3368596469729804,0.0075,1.281232421193374,0.9987381703470032,2.37396589997565,0.9940119760479044,5.215664610845298,0.03,3.850128977136004,0.0841121495327102,3.2119052217165134,0.2615384615384615,6.250080962912179,0.475,3.909607630317023,0.0344827586206896,3.796062627227504,0.1541850220264317,0.3424571418921026,0.00875,0.9384611399672176,0.4706624605678233,2.2349060722615577,0.9908136482939632,5.151302586169484,0.03,3.074910925562762,0.0849056603773584,2.994589138482444,0.2289156626506023
6.643202590093575,0.45,4.301257994181016,0.0199004975124378,3.997636218309341,0.1729957805907173,0.3457017762645367,0.0075,1.3367312530301152,0.9987381703470032,2.474697294474926,0.9940119760479044,5.358848389539055,0.04,4.010819646113843,0.0841121495327102,3.355481412167959,0.2615384615384615,6.37946951467951,0.505,4.066611031641079,0.0492610837438423,3.957446454537504,0.1541850220264317,0.3512671760074957,0.00875,0.9761675286346712,0.6252365930599368,2.337023645063263,0.9908136482939632,5.295311519025751,0.03,3.1962708824497263,0.0849056603773584,3.137188621267322,0.2289156626506023
6.769068056826157,0.475,4.458176736560581,0.0199004975124378,4.15849814760801,0.1772151898734177,0.3545439055560928,0.0075,1.3922300848668565,0.9987381703470032,2.575428688974202,0.9940119760479044,5.502032168232812,0.065,4.171510315091683,0.0887850467289719,3.4990576026194047,0.2615384615384615,6.508858066446843,0.525,4.223614432965134,0.0492610837438423,4.118830281847504,0.158590308370044,0.3600772101228888,0.00875,1.0138739173021247,0.8302839116719243,2.439141217864969,0.9908136482939632,5.439320451882018,0.03,3.3176308393366907,0.0896226415094339,3.2797881040522,0.2289156626506023
6.89493352355874,0.49,4.6150954789401455,0.0298507462686567,4.319360076906681,0.1814345991561181,0.3633860348476491,0.00875,1.4477289167035974,0.9987381703470032,2.6761600834734782,0.9940119760479044,5.6452159469265695,0.07,4.332200984069522,0.0887850467289719,3.6426337930708494,0.2653846153846154,6.638246618214176,0.55,4.380617834289191,0.0886699507389162,4.280214109157503,0.158590308370044,0.3688872442382819,0.00875,1.051580305969578,0.9993690851735016,2.5412587906666744,0.9921259842519684,5.583329384738287,0.075,3.438990796223655,0.0896226415094339,3.4223875868370786,0.2289156626506023
7.020798990291322,0.515,4.77201422131971,0.0348258706467661,4.480222006205351,0.1856540084388186,0.3722281641392053,0.010625,1.5032277485403385,0.9987381703470032,2.7768914779727543,0.9940119760479044,5.788399725620328,0.075,4.492891653047361,0.0887850467289719,3.786209983522296,0.2653846153846154,6.7676351699815065,0.5700000000000001,4.537621235613247,0.0935960591133004,4.441597936467503,0.1629955947136563,0.377697278353675,0.009375,1.0892866946370316,0.9993690851735016,2.64337636346838,0.9921259842519684,5.727338317594554,0.09,3.56035075311062,0.0943396226415094,3.564987069621957,0.2289156626506023
7.146664457023904,0.55,4.928932963699275,0.044776119402985,4.641083935504021,0.1940928270042194,0.3810702934307615,0.010625,1.5587265803770796,0.9987381703470032,2.8776228724720307,0.9940119760479044,5.9315835043140845,0.09,4.653582322025201,0.0934579439252336,3.9297861739737416,0.2692307692307692,6.897023721748839,0.585,4.694624636937302,0.1330049261083744,4.602981763777503,0.1674008810572687,0.3865073124690681,0.009375,1.126993083304485,0.9993690851735016,2.7454939362700856,0.9921259842519684,5.871347250450821,0.095,3.681710709997584,0.0990566037735849,3.707586552406835,0.2369477911646586
7.272529923756485,0.5650000000000001,5.08585170607884,0.0497512437810945,4.801945864802692,0.1983122362869198,0.3899124227223177,0.013125,1.6142254122138209,0.9987381703470032,2.978354266971307,0.9940119760479044,6.074767283007842,0.1,4.814272991003041,0.102803738317757,4.073362364425187,0.2730769230769231,7.026412273516171,0.61,4.851628038261358,0.2019704433497537,4.764365591087502,0.185022026431718,0.3953173465844611,0.010625,1.1646994719719386,0.9993690851735016,2.8476115090717915,0.9921259842519684,6.015356183307089,0.115,3.803070666884549,0.1084905660377358,3.8501860351917134,0.2409638554216867
7.398395390489068,0.595,5.242770448458404,0.0796019900497512,4.962807794101362,0.2067510548523207,0.398754552013874,0.013125,1.669724244050562,0.9987381703470032,3.079085661470583,0.9940119760479044,6.2179510617016,0.115,4.97496365998088,0.102803738317757,4.2169385548766325,0.2846153846153846,7.155800825283503,0.635,5.008631439585415,0.2610837438423645,4.925749418397502,0.185022026431718,0.4041273806998542,0.010625,1.202405860639392,0.9993690851735016,2.949729081873497,0.9921259842519684,6.1593651161633565,0.115,3.9244306237715127,0.1179245283018868,3.992785517976592,0.2489959839357429
7.524260857221649,0.595,5.399689190837969,0.099502487562189,5.123669723400032,0.2067510548523207,0.4075966813054301,0.01375,1.725223075887303,0.9987381703470032,3.179817055969859,0.9940119760479044,6.361134840395357,0.125,5.13565432895872,0.102803738317757,4.360514745328079,0.3153846153846154,7.285189377050836,0.665,5.16563484090947,0.3054187192118227,5.087133245707502,0.185022026431718,0.4129374148152474,0.011875,1.2401122493068453,0.9993690851735016,3.0518466546752028,0.9921259842519684,6.303374049019625,0.13,4.045790580658477,0.1273584905660377,4.13538500076147,0.2811244979919678
7.650126323954231,0.625,5.556607933217533,0.1144278606965174,5.284531652698703,0.2151898734177215,0.4164388105969864,0.01375,1.7807219077240444,0.9987381703470032,3.280548450469136,0.9940119760479044,6.504318619089114,0.15,5.29634499793656,0.116822429906542,4.504090935779524,0.3192307692307692,7.414577928818168,0.675,5.322638242233526,0.3596059113300492,5.248517073017502,0.1894273127753304,0.4217474489306405,0.0125,1.2778186379742988,0.9993690851735016,3.153964227476908,0.9921259842519684,6.447382981875892,0.155,4.167150537545441,0.1320754716981132,4.277984483546348,0.3132530120481927
7.775991790686813,0.645,5.713526675597098,0.1194029850746268,5.445393581997372,0.2151898734177215,0.4252809398885426,0.014375,1.8362207395607852,0.9987381703470032,3.3812798449684114,0.9940119760479044,6.647502397782871,0.16,5.4570356669144,0.1308411214953271,4.647667126230969,0.3423076923076923,7.5439664805855,0.7000000000000001,5.479641643557581,0.4285714285714285,5.409900900327502,0.1938325991189427,0.4305574830460335,0.0125,1.3155250266417524,0.9993690851735016,3.256081800278614,0.9921259842519684,6.59139191473216,0.175,4.288510494432406,0.1509433962264151,4.420583966331226,0.3694779116465863
7.901857257419395,0.655,5.870445417976662,0.1293532338308457,5.606255511296043,0.2320675105485232,0.4341230691800988,0.015,1.8917195713975263,0.9987381703470032,3.4820112394676874,0.9940119760479044,6.790686176476628,0.19,5.617726335892239,0.1542056074766355,4.791243316682415,0.3538461538461538,7.673355032352832,0.72,5.636645044881638,0.4630541871921182,5.571284727637502,0.211453744493392,0.4393675171614266,0.01375,1.3532314153092058,0.9993690851735016,3.3581993730803195,0.9921259842519684,6.735400847588427,0.175,4.40987045131937,0.1698113207547169,4.563183449116105,0.3815261044176706
8.027722724151976,0.66,6.0273641603562265,0.154228855721393,5.767117440594713,0.240506329113924,0.442965198471655,0.015,1.947218403234268,0.9987381703470032,3.5827426339669635,0.9940119760479044,6.933869955170385,0.19,5.778417004870078,0.1775700934579439,4.934819507133861,0.3576923076923077,7.802743584120163,0.725,5.793648446205694,0.4975369458128079,5.732668554947502,0.2202643171806167,0.4481775512768197,0.01375,1.3909378039766591,0.9993690851735016,3.460316945882025,0.9927821522309712,6.879409780444695,0.19,4.531230408206334,0.2169811320754716,4.705782931900983,0.4096385542168674
8.153588190884559,0.68,6.184282902735792,0.1791044776119403,5.927979369893383,0.2531645569620253,0.4518073277632113,0.015625,2.0027172350710085,0.9987381703470032,3.68347402846624,0.9940119760479044,7.077053733864142,0.21,5.939107673847918,0.1962616822429906,5.078395697585306,0.3730769230769231,7.932132135887496,0.735,5.950651847529749,0.5270935960591133,5.8940523822575015,0.2290748898678413,0.4569875853922128,0.015,1.428644192644113,0.9993690851735016,3.5624345186837307,0.9927821522309712,7.023418713300963,0.21,4.652590365093299,0.25,4.848382414685862,0.4337349397590361
8.27945365761714,0.6950000000000001,6.341201645115356,0.2139303482587064,6.088841299192054,0.2573839662447257,0.4606494570547674,0.015625,2.05821606690775,0.9987381703470032,3.784205422965516,0.9946773120425816,7.220237512557899,0.235,6.099798342825758,0.2242990654205607,5.221971888036752,0.3884615384615384,8.061520687654829,0.745,6.107655248853805,0.5960591133004927,6.055436209567501,0.2555066079295153,0.4657976195076059,0.015625,1.4663505813115665,0.9993690851735016,3.664552091485436,0.9927821522309712,7.16742764615723,0.23,4.773950321980263,0.2641509433962264,4.990981897470739,0.4457831325301204
8.405319124349724,0.6950000000000001,6.498120387494921,0.2487562189054726,6.249703228490724,0.2616033755274262,0.4694915863463237,0.015625,2.113714898744491,0.9987381703470032,3.884936817464792,0.9946773120425816,7.363421291251656,0.25,6.260489011803597,0.2523364485981308,5.365548078488198,0.4153846153846154,8.19090923942216,0.76,6.264658650177861,0.625615763546798,6.216820036877501,0.277533039647577,0.474607653622999,0.015625,1.5040569699790196,0.9993690851735016,3.766669664287142,0.9927821522309712,7.311436579013498,0.245,4.895310278867227,0.2924528301886792,5.133581380255618,0.4859437751004015
8.531184591082305,0.7000000000000001,6.655039129874485,0.2686567164179104,6.410565157789394,0.2827004219409283,0.4783337156378799,0.016875,2.169213730581232,0.9987381703470032,3.985668211964068,0.9946773120425816,7.506605069945413,0.27,6.421179680781436,0.2616822429906542,5.509124268939644,0.4538461538461538,8.320297791189493,0.77,6.421662051501917,0.6650246305418719,6.378203864187501,0.2819383259911894,0.483417687738392,0.015625,1.541763358646473,0.9993690851735016,3.868787237088848,0.9927821522309712,7.455445511869765,0.25,5.016670235754192,0.3113207547169811,5.276180863040496,0.5421686746987951
8.657050057814885,0.7000000000000001,6.81195787225405,0.3034825870646765,6.571427087088065,0.29957805907173,0.4871758449294361,0.0175,2.2247125624179733,0.9987381703470032,4.086399606463344,0.9946773120425816,7.64978884863917,0.295,6.581870349759276,0.2850467289719626,5.652700459391089,0.4884615384615385,8.449686342956825,0.775,6.578665452825973,0.7142857142857143,6.5395876914975,0.2863436123348017,0.4922277218537851,0.018125,1.5794697473139263,0.9993690851735016,3.970904809890553,0.9927821522309712,7.599454444726033,0.27,5.138030192641157,0.3632075471698113,5.418780345825375,0.5662650602409639
8.78291552454747,0.71,6.968876614633614,0.3233830845771144,6.732289016386734,0.3037974683544304,0.4960179742209923,0.019375,2.280211394254714,0.9987381703470032,4.18713100096262,0.9953426480372588,7.792972627332928,0.31,6.742561018737116,0.294392523364486,5.796276649842534,0.4961538461538461,8.579074894724156,0.79,6.7356688541500285,0.7438423645320197,6.7009715188075,0.2951541850220264,0.5010377559691783,0.01875,1.61717613598138,0.9993690851735016,4.073022382692259,0.9927821522309712,7.743463377582301,0.29,5.259390149528121,0.4198113207547169,5.561379828610253,0.5823293172690763
8.90878099128005,0.73,7.125795357013179,0.3532338308457711,6.893150945685405,0.3122362869198312,0.5048601035125485,0.021875,2.3357102260914555,0.9987381703470032,4.287862395461896,0.9953426480372588,7.936156406026685,0.335,6.903251687714955,0.3271028037383178,5.93985284029398,0.5153846153846154,8.70846344649149,0.81,6.892672255474085,0.7881773399014779,6.8623553461175,0.3171806167400881,0.5098477900845714,0.019375,1.6548825246488337,0.9993690851735016,4.1751399554939645,0.9927821522309712,7.887472310438568,0.31,5.3807501064150856,0.4339622641509433,5.7039793113951305,0.5943775100401606
9.03464645801263,0.735,7.282714099392743,0.3880597014925372,7.054012874984075,0.3206751054852321,0.5137022328041048,0.026875,2.391209057928197,0.9987381703470032,4.388593789961172,0.9953426480372588,8.079340184720442,0.375,7.063942356692794,0.3691588785046729,6.083429030745426,0.5269230769230769,8.837851998258822,0.8250000000000001,7.04967565679814,0.8177339901477833,7.0237391734275,0.3215859030837004,0.5186578241999644,0.02,1.6925889133162868,0.9993690851735016,4.277257528295671,0.9927821522309712,8.031481243294836,0.335,5.50211006330205,0.4528301886792452,5.846578794180009,0.6224899598393574
9.160511924745215,0.74,7.439632841772308,0.4328358208955223,7.214874804282745,0.3248945147679325,0.522544362095661,0.0275,2.4467078897649377,0.9987381703470032,4.489325184460449,0.996007984031936,8.222523963414199,0.555,7.224633025670634,0.397196261682243,6.227005221196872,0.55,8.967240550026153,0.8250000000000001,7.206679058122196,0.8522167487684729,7.1851230007375,0.3259911894273127,0.5274678583153576,0.02125,1.7302953019837404,0.9993690851735016,4.379375101097376,0.9927821522309712,8.175490176151104,0.41,5.623470020189014,0.4764150943396226,5.989178276964887,0.6345381526104418
9.286377391477796,0.745,7.596551584151872,0.4427860696517413,7.375736733581416,0.3544303797468355,0.5313864913872172,0.02875,2.502206721601679,0.9987381703470032,4.590056578959724,0.996007984031936,8.365707742107956,0.5700000000000001,7.385323694648474,0.4439252336448598,6.370581411648317,0.573076923076923,9.096629101793486,0.8300000000000001,7.363682459446252,0.8571428571428571,7.3465068280475,0.343612334801762,0.5362778924307506,0.023125,1.768001690651194,0.9993690851735016,4.481492673899082,0.9934383202099736,8.31949910900737,0.56,5.7448299770759785,0.5330188679245284,6.131777759749766,0.6506024096385542
9.412242858210377,0.75,7.753470326531437,0.4577114427860696,7.536598662880086,0.3755274261603376,0.5402286206787734,0.03,2.5577055534384203,0.9987381703470032,4.690787973459001,0.996007984031936,8.508891520801713,0.5700000000000001,7.5460143636263135,0.4626168224299066,6.514157602099763,0.6230769230769231,9.226017653560817,0.855,7.520685860770308,0.8571428571428571,7.5078906553574996,0.3612334801762114,0.5450879265461437,0.025625,1.8057080793186475,0.9993690851735016,4.583610246700787,0.9934383202099736,8.463508041863639,0.56,5.866189933962943,0.5471698113207547,6.274377242534644,0.6706827309236948
9.53810832494296,0.76,7.910389068911002,0.4825870646766169,7.697460592178756,0.4008438818565401,0.5490707499703297,0.031875,2.613204385275161,0.9987381703470032,4.791519367958276,0.9966733200266136,8.65207529949547,0.5700000000000001,7.706705032604153,0.4906542056074767,6.657733792551209,0.6461538461538462,9.35540620532815,0.875,7.677689262094364,0.8620689655172414,7.6692744826674994,0.383259911894273,0.5538979606615368,0.02875,1.8434144679861009,0.9993690851735016,4.685727819502493,0.9940944881889764,8.607516974719907,0.56,5.987549890849907,0.5801886792452831,6.416976725319523,0.6987951807228916
9.66397379167554,0.765,8.067307811290567,0.5024875621890548,7.858322521477426,0.4135021097046414,0.5579128792618858,0.0325,2.6687032171119025,0.9987381703470032,4.892250762457553,0.9973386560212908,8.795259078189227,0.5700000000000001,7.867395701581993,0.5186915887850467,6.801309983002654,0.6615384615384615,9.484794757095482,0.88,7.834692663418419,0.8719211822660099,7.830658309977499,0.4185022026431717,0.5627079947769299,0.03,1.8811208566535544,0.9993690851735016,4.787845392304199,0.9940944881889764,8.751525907576173,0.5650000000000001,6.108909847736872,0.6084905660377359,6.5595762081044,0.714859437751004
9.789839258408124,0.775,8.22422655367013,0.5621890547263682,8.019184450776097,0.4388185654008439,0.5667550085534421,0.034375,2.724202048948644,0.9987381703470032,4.992982156956829,0.998003992015968,8.938442856882984,0.5750000000000001,8.028086370559834,0.5654205607476636,6.944886173454099,0.6807692307692308,9.614183308862811,0.895,7.9916960647424755,0.8768472906403941,7.992042137287499,0.4493392070484581,0.571518028892323,0.031875,1.918827245321008,0.9993690851735016,4.889962965105904,0.994750656167979,8.895534840432441,0.5750000000000001,6.230269804623836,0.6367924528301887,6.702175690889279,0.7349397590361446
9.915704725140706,0.775,8.381145296049695,0.582089552238806,8.180046380074765,0.4810126582278481,0.5755971378449983,0.036875,2.7797008807853847,0.9987381703470032,5.093713551456105,0.998003992015968,9.08162663557674,0.59,8.188777039537673,0.602803738317757,7.0884623639055455,0.7115384615384616,9.743571860630146,0.9,8.14869946606653,0.8866995073891626,8.1534259645975,0.4977973568281937,0.5803280630077161,0.03375,1.9565336339884607,0.9993690851735016,4.99208053790761,0.9954068241469816,9.03954377328871,0.59,6.3516297615108,0.6603773584905661,6.844775173674157,0.7791164658634538
10.041570191873287,0.785,8.53806403842926,0.5970149253731343,8.340908309373436,0.5949367088607596,0.5844392671365545,0.03875,2.835199712622126,0.9987381703470032,5.194444945955381,0.9986693280106456,9.2248104142705,0.605,8.349467708515512,0.6495327102803738,7.232038554356992,0.726923076923077,9.87296041239748,0.9,8.305702867390586,0.8916256157635468,8.314809791907498,0.5903083700440528,0.5891380971231092,0.03375,1.9942400226559145,0.9993690851735016,5.094198110709315,0.996062992125984,9.183552706144976,0.6,6.472989718397765,0.6933962264150944,6.987374656459036,0.8032128514056225
10.16743565860587,0.785,8.694982780808823,0.5970149253731343,8.501770238672107,0.5949367088607596,0.5932813964281107,0.04,2.890698544458867,0.9987381703470032,5.295176340454657,0.9986693280106456,9.367994192964256,0.615,8.510158377493351,0.6542056074766355,7.375614744808437,0.7346153846153847,10.00234896416481,0.9,8.462706268714642,0.9014778325123152,8.476193619217499,0.5903083700440528,0.5979481312385022,0.034375,2.0319464113233683,0.9993690851735016,5.196315683511021,0.9967191601049868,9.327561639001244,0.6,6.59434967528473,0.7405660377358491,7.129974139243914,0.8032128514056225
10.293301125338452,0.79,8.851901523188388,0.6069651741293532,8.662632167970777,0.6033755274261604,0.602123525719667,0.04375,2.946197376295608,0.9987381703470032,5.3959077349539335,0.9986693280106456,9.511177971658014,0.625,8.670849046471192,0.6588785046728972,7.519190935259882,0.7538461538461538,10.131737515932144,0.9,8.619709670038699,0.9014778325123152,8.637577446527498,0.5947136563876652,0.6067581653538954,0.035,2.0696527999908216,0.9993690851735016,5.298433256312727,0.9967191601049868,9.471570571857512,0.6,6.715709632171694,0.7547169811320755,7.272573622028791,0.8152610441767068
10.419166592071033,0.8,9.008820265567952,0.6119402985074627,8.823494097269446,0.6075949367088608,0.6109656550112231,0.04625,3.001696208132349,0.9987381703470032,5.49663912945321,0.9986693280106456,9.654361750351772,0.645,8.831539715449031,0.6728971962616822,7.662767125711328,0.7692307692307693,10.261126067699475,0.905,8.776713071362753,0.9113300492610836,8.798961273837499,0.5991189427312775,0.6155681994692884,0.038125,2.107359188658275,0.9993690851735016,5.400550829114432,0.9967191601049868,9.61557950471378,0.6,6.837069589058658,0.7594339622641509,7.41517310481367,0.8273092369477911
10.545032058803615,0.8,9.16573900794752,0.6119402985074627,8.984356026568117,0.6075949367088608,0.6198077843027794,0.04625,3.0571950399690904,0.9987381703470032,5.597370523952486,0.9986693280106456,9.797545529045529,0.645,8.99223038442687,0.6822429906542057,7.806343316162774,0.7884615384615385,10.390514619466806,0.915,8.93371647268681,0.9261083743842364,8.960345101147498,0.5991189427312775,0.6243782335846815,0.04125,2.1450655773257283,0.9993690851735016,5.502668401916138,0.9973753280839894,9.759588437570049,0.615,6.958429545945623,0.7641509433962265,7.557772587598548,0.8433734939759036
10.670897525536198,0.8150000000000001,9.322657750327084,0.6169154228855721,9.145217955866787,0.6118143459915613,0.6286499135943356,0.046875,3.112693871805832,0.9987381703470032,5.698101918451762,0.9986693280106456,9.940729307739286,0.65,9.152921053404713,0.6822429906542057,7.949919506614219,0.7923076923076924,10.51990317123414,0.92,9.090719874010864,0.9359605911330048,9.121728928457497,0.5991189427312775,0.6331882677000746,0.0425,2.182771965993182,0.9993690851735016,5.604785974717844,0.9973753280839894,9.903597370426317,0.615,7.079789502832587,0.7641509433962265,7.700372070383427,0.8473895582329317
10.796762992268778,0.8200000000000001,9.479576492706649,0.6169154228855721,9.306079885165458,0.6118143459915613,0.6374920428858918,0.04875,3.1681927036425725,0.9987381703470032,5.798833312951039,0.9986693280106456,10.083913086433045,0.655,9.31361172238255,0.6962616822429907,8.093495697065665,0.8115384615384615,10.64929172300147,0.93,9.247723275334922,0.9359605911330048,9.283112755767498,0.5991189427312775,0.6419983018154677,0.045625,2.2204783546606355,0.9993690851735016,5.706903547519549,0.9973753280839894,10.04760630328258,0.625,7.201149459719551,0.7735849056603774,7.842971553168305,0.8634538152610441
10.92262845900136,0.8200000000000001,9.636495235086212,0.6169154228855721,9.466941814464128,0.6118143459915613,0.646334172177448,0.051875,3.223691535479314,0.9987381703470032,5.899564707450314,0.9986693280106456,10.2270968651268,0.66,9.47430239136039,0.7009345794392524,8.23707188751711,0.8115384615384615,10.778680274768805,0.93,9.404726676658978,0.9359605911330048,9.444496583077497,0.5991189427312775,0.6508083359308607,0.05,2.258184743328089,0.9993690851735016,5.809021120321255,0.9973753280839894,10.19161523613885,0.625,7.322509416606516,0.7830188679245284,7.985571035953184,0.8755020080321285
11.048493925733943,0.8300000000000001,9.793413977465775,0.6467661691542288,9.627803743762795,0.6160337552742616,0.6551763014690042,0.05375,3.279190367316055,0.9987381703470032,6.000296101949591,0.9993346640053228,10.370280643820555,0.66,9.634993060338228,0.7102803738317757,8.380648077968557,0.8115384615384615,10.908068826536136,0.935,9.561730077983032,0.9408866995073892,9.605880410387496,0.5991189427312775,0.6596183700462539,0.051875,2.295891131995542,0.9993690851735016,5.91113869312296,0.9973753280839894,10.335624168995118,0.63,7.44386937349348,0.8113207547169812,8.128170518738061,0.8835341365461847
11.174359392466524,0.85,9.950332719845342,0.6517412935323382,9.788665673061468,0.6160337552742616,0.6640184307605604,0.058125,3.334689199152796,0.9987381703470032,6.101027496448866,0.9993346640053228,10.513464422514314,0.675,9.795683729316067,0.7149532710280374,8.524224268420003,0.8192307692307692,11.037457378303468,0.935,9.718733479307089,0.9507389162561576,9.767264237697496,0.5991189427312775,0.668428404161647,0.055625,2.3335975206629955,0.9993690851735016,6.013256265924666,0.9973753280839894,10.479633101851386,0.635,7.565229330380444,0.8113207547169812,8.27077000152294,0.8835341365461847
11.300224859199108,0.855,10.107251462224903,0.6616915422885572,9.949527602360138,0.620253164556962,0.6728605600521167,0.059375,3.3901880309895374,0.9987381703470032,6.201758890948143,0.9993346640053228,10.656648201208071,0.675,9.956374398293908,0.7242990654205608,8.667800458871447,0.826923076923077,11.1668459300708,0.935,9.875736880631145,0.9507389162561576,9.928648065007495,0.6123348017621145,0.67723843827704,0.05875,2.3713039093304493,0.9993690851735016,6.115373838726372,0.9973753280839894,10.623642034707652,0.635,7.6865892872674095,0.8160377358490566,8.413369484307818,0.895582329317269
11.426090325931687,0.855,10.26417020460447,0.6666666666666666,10.110389531658807,0.620253164556962,0.6817026893436728,0.06125,3.4456868628262787,0.9987381703470032,6.302490285447419,0.9993346640053228,10.799831979901828,0.68,10.117065067271747,0.7242990654205608,8.811376649322893,0.826923076923077,11.296234481838132,0.945,10.0327402819552,0.955665024630542,10.090031892317496,0.6123348017621145,0.6860484723924332,0.06125,2.4090102979979027,0.9993690851735016,6.217491411528077,0.9973753280839894,10.76765096756392,0.64,7.807949244154374,0.8254716981132075,8.555968967092696,0.8995983935742972
11.55195579266427,0.86,10.421088946984035,0.6666666666666666,10.27125146095748,0.620253164556962,0.6905448186352291,0.0625,3.5011856946630195,0.9987381703470032,6.403221679946695,0.9993346640053228,10.943015758595584,0.68,10.277755736249588,0.7429906542056075,8.95495283977434,0.8384615384615385,11.425623033605463,0.945,10.189743683279255,0.9753694581280788,10.251415719627497,0.6123348017621145,0.6948585065078262,0.064375,2.446716686665356,0.9993690851735016,6.319608984329783,0.9973753280839894,10.911659900420188,0.65,7.929309201041338,0.839622641509434,8.698568449877575,0.8995983935742972
11.677821259396852,0.87,10.5780076893636,0.681592039800995,10.432113390256148,0.620253164556962,0.6993869479267854,0.065625,3.556684526499761,0.9987381703470032,6.503953074445971,0.9993346640053228,11.086199537289342,0.68,10.438446405227428,0.7476635514018691,9.098529030225784,0.8500000000000001,11.555011585372796,0.95,10.346747084603312,0.9802955665024632,10.412799546937496,0.6211453744493391,0.7036685406232193,0.068125,2.48442307533281,0.9993690851735016,6.421726557131489,0.9973753280839894,11.055668833276457,0.655,8.050669157928303,0.8443396226415094,8.841167932662453,0.8995983935742972
11.803686726129436,0.88,10.734926431743164,0.6915422885572139,10.59297531955482,0.620253164556962,0.7082290772183415,0.068125,3.6121833583365017,0.9987381703470032,6.604684468945247,0.9993346640053228,11.2293833159831,0.685,10.599137074205268,0.7476635514018691,9.24210522067723,0.8500000000000001,11.684400137140129,0.955,10.503750485927368,0.9802955665024632,10.574183374247497,0.6299559471365639,0.7124785747386124,0.068125,2.522129464000263,0.9993690851735016,6.523844129933194,0.9986876640419948,11.199677766132725,0.66,8.172029114815267,0.8820754716981132,8.983767415447332,0.8995983935742972
11.929552192862015,0.885,10.891845174122729,0.7014925373134328,10.75383724885349,0.6329113924050633,0.7170712065098978,0.07125,3.667682190173243,0.9987381703470032,6.705415863444523,0.9993346640053228,11.372567094676857,0.6900000000000001,10.759827743183106,0.7616822429906542,9.385681411128676,0.8500000000000001,11.81378868890746,0.96,10.660753887251424,0.9802955665024632,10.735567201557496,0.6299559471365639,0.7212886088540055,0.073125,2.5598358526677165,0.9993690851735016,6.6259617027349,0.9986876640419948,11.343686698988993,0.665,8.293389071702231,0.8915094339622641,9.12636689823221,0.9116465863453816
12.0554176595946,0.885,11.048763916502294,0.7064676616915423,10.91469917815216,0.6329113924050633,0.725913335801454,0.074375,3.723181022009984,0.9987381703470032,6.8061472579438,0.9993346640053228,11.515750873370614,0.6900000000000001,10.920518412160945,0.7663551401869159,9.529257601580122,0.8692307692307693,11.943177240674792,0.96,10.81775728857548,0.9802955665024632,10.896951028867496,0.6343612334801761,0.7300986429693985,0.076875,2.59754224133517,0.9993690851735016,6.728079275536605,0.9986876640419948,11.48769563184526,0.675,8.414749028589195,0.9009433962264152,9.268966381017089,0.9116465863453816
12.18128312632718,0.895,11.205682658881855,0.7114427860696517,11.075561107450833,0.6371308016877637,0.7347554650930102,0.07625,3.778679853846725,0.9987381703470032,6.906878652443075,0.9993346640053228,11.65893465206437,0.7000000000000001,11.081209081138784,0.7757009345794393,9.672833792031568,0.8730769230769231,12.072565792442123,0.96,10.974760689899536,0.9802955665024632,11.058334856177495,0.6343612334801761,0.7389086770847917,0.078125,2.635248630002623,0.9993690851735016,6.830196848338311,0.9986876640419948,11.631704564701526,0.68,8.53610898547616,0.9245283018867924,9.411565863801966,0.9116465863453816
12.30714859305976,0.9,11.362601401261422,0.7114427860696517,11.2364230367495,0.6413502109704642,0.7435975943845664,0.0775,3.8341786856834665,0.9987381703470032,7.007610046942352,0.9993346640053228,11.802118430758128,0.71,11.241899750116623,0.780373831775701,9.816409982483012,0.8846153846153847,12.201954344209456,0.96,11.131764091223593,0.9901477832512317,11.219718683487494,0.6431718061674009,0.7477187112001847,0.08375,2.672955018670077,0.9993690851735016,6.932314421140017,0.9986876640419948,11.775713497557794,0.685,8.657468942363124,0.929245283018868,9.554165346586844,0.9196787148594378
12.433014059792344,0.91,11.519520143640989,0.7213930348258706,11.39728496604817,0.6455696202531646,0.7524397236761227,0.08375,3.889677517520208,0.9987381703470032,7.108341441441628,0.9993346640053228,11.945302209451883,0.71,11.402590419094464,0.780373831775701,9.95998617293446,0.8923076923076924,12.331342895976787,0.965,11.288767492547649,0.9950738916256158,11.381102510797495,0.6475770925110131,0.7565287453155778,0.0875,2.7106614073375304,0.9993690851735016,7.034431993941722,0.9986876640419948,11.919722430414062,0.6950000000000001,8.778828899250088,0.929245283018868,9.696764829371723,0.931726907630522
12.558879526524926,0.92,11.676438886020552,0.7313432835820896,11.55814689534684,0.6582278481012659,0.7612818529676788,0.090625,3.9451763493569487,0.9987381703470032,7.209072835940904,0.9993346640053228,12.088485988145642,0.715,11.563281088072303,0.7897196261682243,10.103562363385905,0.9,12.46073144774412,0.965,11.445770893871703,0.9950738916256158,11.542486338107494,0.6475770925110131,0.765338779430971,0.09,2.748367796004984,0.9993690851735016,7.136549566743428,0.9986876640419948,12.06373136327033,0.7000000000000001,8.900188856137053,0.9339622641509434,9.8393643121566,0.9357429718875502
12.684744993257508,0.935,11.833357628400115,0.736318407960199,11.719008824645512,0.6624472573839663,0.7701239822592351,0.093125,4.0006751811936905,0.9987381703470032,7.30980423044018,0.9993346640053228,12.2316697668394,0.715,11.723971757050144,0.7897196261682243,10.247138553837347,0.9,12.590119999511453,0.965,11.60277429519576,0.9950738916256158,11.703870165417497,0.6519823788546255,0.774148813546364,0.095,2.786074184672437,0.9993690851735016,7.238667139545133,0.9986876640419948,12.207740296126596,0.7050000000000001,9.021548813024015,0.9339622641509434,9.981963794941478,0.9397590361445782
12.810610459990093,0.935,11.99027637077968,0.7611940298507462,11.879870753944182,0.6666666666666667,0.7789661115507913,0.099375,4.056174013030431,0.9987381703470032,7.410535624939456,0.9993346640053228,12.374853545533156,0.715,11.884662426027983,0.7943925233644861,10.390714744288797,0.903846153846154,12.719508551278784,0.965,11.759777696519816,0.9950738916256158,11.865253992727494,0.6519823788546255,0.782958847661757,0.1025,2.823780573339891,0.9993690851735016,7.340784712346839,0.9986876640419948,12.351749228982865,0.7050000000000001,9.14290876991098,0.9339622641509434,10.124563277726358,0.9397590361445782
12.936475926722672,0.935,12.147195113159244,0.7611940298507462,12.040732683242853,0.6666666666666667,0.7878082408423475,0.1025,4.111672844867172,0.9987381703470032,7.5112670194387325,0.9993346640053228,12.518037324226912,0.72,12.045353095005822,0.8037383177570093,10.53429093474024,0.9115384615384616,12.848897103046117,0.97,11.91678109784387,0.9950738916256158,12.026637820037497,0.6563876651982379,0.7917688817771502,0.105625,2.861486962007344,0.9993690851735016,7.442902285148545,0.9986876640419948,12.495758161839133,0.71,9.264268726797946,0.9339622641509434,10.267162760511235,0.9558232931726908
13.062341393455252,0.94,12.30411385553881,0.7611940298507462,12.201594612541522,0.6666666666666667,0.7966503701339037,0.10875,4.167171676703914,0.9987381703470032,7.611998413938008,0.9993346640053228,12.66122110292067,0.72,12.20604376398366,0.8037383177570093,10.677867125191687,0.9230769230769232,12.97828565481345,0.975,12.073784499167926,0.9950738916256158,12.188021647347494,0.6651982378854625,0.8005789158925433,0.11,2.8991933506747976,0.9993690851735016,7.54501985795025,0.9986876640419948,12.6397670946954,0.715,9.38562868368491,0.9339622641509434,10.409762243296116,0.9558232931726908
13.188206860187837,0.94,12.461032597918374,0.7711442786069651,12.362456541840192,0.6708860759493671,0.80549249942546,0.11625,4.222670508540655,0.9987381703470032,7.712729808437285,0.9993346640053228,12.804404881614428,0.72,12.3667344329615,0.8037383177570093,10.821443315643132,0.9230769230769232,13.10767420658078,0.98,12.230787900491984,0.9950738916256158,12.349405474657496,0.6696035242290749,0.8093889500079363,0.115,2.936899739342251,0.9993690851735016,7.647137430751956,0.9986876640419948,12.783776027551667,0.725,9.506988640571874,0.9433962264150944,10.552361726080992,0.9558232931726908
13.314072326920416,0.95,12.61795134029794,0.7711442786069651,12.523318471138865,0.6751054852320676,0.8143346287170161,0.125625,4.278169340377396,0.9987381703470032,7.813461202936561,0.9993346640053228,12.947588660308186,0.725,12.52742510193934,0.8130841121495328,10.965019506094578,0.9346153846153846,13.237062758348111,0.985,12.38779130181604,0.9950738916256158,12.510789301967494,0.6696035242290749,0.8181989841233295,0.125,2.9746061280097047,0.9993690851735016,7.749255003553662,0.9986876640419948,12.927784960407935,0.735,9.62834859745884,0.9528301886792452,10.69496120886587,0.9598393574297188
13.439937793652998,0.95,12.774870082677504,0.7810945273631841,12.684180400437532,0.679324894514768,0.8231767580085724,0.1337499999999999,4.3336681722141375,0.9987381703470032,7.914192597435837,0.9993346640053228,13.090772439001944,0.735,12.68811577091718,0.8177570093457944,11.108595696546024,0.9384615384615383,13.366451310115446,0.985,12.544794703140097,0.9950738916256158,12.672173129277493,0.6696035242290749,0.8270090182387225,0.1362499999999999,3.012312516677158,0.9993690851735016,7.851372576355367,0.9986876640419948,13.071793893264202,0.735,9.749708554345805,0.9575471698113208,10.837560691650747,0.967871485943775
13.565803260385582,0.955,12.931788825057067,0.7810945273631841,12.845042329736202,0.6919831223628692,0.8320188873001286,0.1468749999999999,4.389167004050878,0.9987381703470032,8.014923991935113,0.9993346640053228,13.2339562176957,0.75,12.84880643989502,0.8364485981308412,11.25217188699747,0.9423076923076924,13.495839861882777,0.99,12.70179810446415,0.9950738916256158,12.833556956587492,0.6696035242290749,0.8358190523541156,0.1475,3.0500189053446114,0.9993690851735016,7.953490149157073,0.9986876640419948,13.21580282612047,0.735,9.87106851123277,0.9575471698113208,10.980160174435628,0.967871485943775
13.691668727118165,0.96,13.088707567436632,0.7860696517412935,13.005904259034873,0.6919831223628692,0.8408610165916848,0.16,4.444665835887619,0.9987381703470032,8.11565538643439,0.9993346640053228,13.377139996389458,0.75,13.00949710887286,0.8504672897196263,11.395748077448914,0.9461538461538462,13.62522841365011,0.995,12.858801505788206,0.9950738916256158,12.994940783897492,0.6916299559471365,0.8446290864695087,0.1575,3.087725294012065,0.9993690851735016,8.055607721958777,0.9986876640419948,13.359811758976738,0.735,9.992428468119734,0.9575471698113208,11.122759657220506,0.967871485943775
13.817534193850744,0.96,13.245626309816195,0.7860696517412935,13.166766188333543,0.6962025316455697,0.849703145883241,0.169375,4.500164667724361,0.9987381703470032,8.216386780933666,0.9993346640053228,13.520323775083217,0.75,13.1701877778507,0.8598130841121495,11.53932426790036,0.95,13.754616965417442,0.995,13.015804907112262,0.9950738916256158,13.156324611207491,0.6916299559471365,0.8534391205849018,0.164375,3.1254316826795185,0.9993690851735016,8.157725294760484,0.9986876640419948,13.503820691833006,0.735,10.113788425006698,0.9575471698113208,11.265359140005383,0.967871485943775
13.943399660583328,0.96,13.402545052195762,0.7910447761194029,13.327628117632214,0.6962025316455697,0.8585452751747972,0.1775,4.555663499561102,0.9987381703470032,8.317118175432942,0.9993346640053228,13.663507553776972,0.755,13.33087844682854,0.8598130841121495,11.682900458351806,0.95,13.884005517184772,0.995,13.172808308436318,0.9950738916256158,13.317708438517492,0.6960352422907489,0.862249154700295,0.174375,3.163138071346972,0.9993690851735016,8.259842867562188,0.9986876640419948,13.647829624689273,0.735,10.235148381893662,0.9622641509433962,11.40795862279026,0.967871485943775
14.069265127315909,0.96,13.559463794575326,0.7960199004975124,13.488490046930885,0.6962025316455697,0.8673874044663534,0.1875,4.611162331397843,0.9987381703470032,8.417849569932219,0.9993346640053228,13.806691332470727,0.755,13.491569115806378,0.869158878504673,11.826476648803252,0.953846153846154,14.013394068952106,0.995,13.329811709760374,0.9950738916256158,13.479092265827491,0.6960352422907489,0.871059188815688,0.1831249999999999,3.200844460014425,0.9993690851735016,8.361960440363895,0.9986876640419948,13.79183855754554,0.735,10.356508338780626,0.9669811320754718,11.55055810557514,0.967871485943775
14.19513059404849,0.975,13.71638253695489,0.8009950248756218,13.649351976229552,0.70042194092827,0.8762295337579097,0.201875,4.6666611632345845,0.9987381703470032,8.518580964431495,0.9993346640053228,13.949875111164486,0.76,13.652259784784215,0.869158878504673,11.9700528392547,0.953846153846154,14.14278262071944,0.995,13.486815111084429,0.9950738916256158,13.640476093137492,0.6960352422907489,0.879869222931081,0.1949999999999999,3.2385508486818786,0.9993690851735016,8.4640780131656,0.9986876640419948,13.935847490401809,0.735,10.47786829566759,0.9716981132075472,11.693157588360018,0.967871485943775
14.320996060781074,0.98,13.873301279334456,0.8059701492537313,13.810213905528224,0.70042194092827,0.8850716630494658,0.21875,4.722159995071325,0.9987381703470032,8.61931235893077,0.9993346640053228,14.093058889858243,0.76,13.812950453762058,0.8785046728971962,12.113629029706145,0.9576923076923076,14.27217117248677,0.995,13.643818512408483,0.9950738916256158,13.801859920447493,0.7004405286343612,0.8886792570464742,0.203125,3.2762572373493324,0.9993690851735016,8.566195585967305,0.9986876640419948,14.079856423258075,0.735,10.599228252554555,0.9764150943396228,11.835757071144895,0.9718875502008032
14.446861527513654,0.98,14.03022002171402,0.8059701492537313,13.971075834826896,0.70042194092827,0.8939137923410221,0.231875,4.777658826908066,0.9987381703470032,8.720043753430048,0.9993346640053228,14.236242668552,0.76,13.973641122739895,0.8925233644859814,12.257205220157587,0.9653846153846154,14.401559724254104,0.995,13.80082191373254,0.9950738916256158,13.963243747757492,0.7136563876651982,0.8974892911618673,0.2175,3.3139636260167857,0.9993690851735016,8.668313158769012,0.9986876640419948,14.223865356114343,0.74,10.72058820944152,0.9764150943396228,11.978356553929776,0.9799196787148594
14.572726994246237,0.98,14.187138764093584,0.8059701492537313,14.131937764125563,0.7215189873417722,0.9027559216325785,0.2456249999999999,4.833157658744808,0.9987381703470032,8.820775147929323,0.9993346640053228,14.379426447245756,0.765,14.134331791717736,0.8925233644859814,12.400781410609037,0.9653846153846154,14.530948276021434,0.995,13.957825315056596,0.9950738916256158,14.124627575067493,0.7180616740088105,0.9062993252772604,0.2299999999999999,3.351670014684239,0.9993690851735016,8.770430731570716,0.9986876640419948,14.367874288970611,0.74,10.841948166328484,0.9764150943396228,12.120956036714654,0.9799196787148594
14.69859246097882,0.98,14.344057506473147,0.8059701492537313,14.292799693424236,0.7215189873417722,0.9115980509241344,0.2575,4.888656490581549,0.9987381703470032,8.921506542428599,0.9993346640053228,14.522610225939514,0.765,14.295022460695575,0.8925233644859814,12.54435760106048,0.9692307692307692,14.660336827788766,0.995,14.114828716380654,0.9950738916256158,14.286011402377492,0.7224669603524229,0.9151093593926536,0.2475,3.389376403351693,0.9993690851735016,8.872548304372422,0.9986876640419948,14.511883221826878,0.74,10.963308123215448,0.9764150943396228,12.263555519499532,0.9799196787148594
14.8244579277114,0.985,14.500976248852714,0.8208955223880596,14.453661622722905,0.7299578059071731,0.9204401802156909,0.271875,4.94415532241829,0.9993690851735016,9.022237936927876,0.9993346640053228,14.665794004633272,0.77,14.455713129673416,0.8925233644859814,12.687933791511924,0.9692307692307692,14.7897253795561,0.995,14.271832117704708,0.9950738916256158,14.44739522968749,0.7356828193832599,0.9239193935080464,0.265,3.4270827920191462,0.9993690851735016,8.974665877174129,0.9986876640419948,14.655892154683146,0.745,11.084668080102412,0.9764150943396228,12.40615500228441,0.9799196787148594
14.95032339444398,0.985,14.65789499123228,0.8258706467661692,14.614523552021575,0.7299578059071731,0.929282309507247,0.285,4.999654154255032,0.9993690851735016,9.122969331427152,0.9993346640053228,14.808977783327029,0.77,14.616403798651255,0.9018691588785048,12.831509981963372,0.9730769230769232,14.91911393132343,0.995,14.428835519028764,0.9950738916256158,14.608779056997491,0.7488986784140969,0.9327294276234396,0.2749999999999999,3.4647891806866,0.9993690851735016,9.076783449975832,0.9986876640419948,14.799901087539414,0.755,11.206028036989377,0.9764150943396228,12.548754485069288,0.9799196787148594
15.076188861176565,0.99,14.814813733611842,0.8308457711442786,14.775385481320246,0.7383966244725739,0.9381244387988033,0.3075,5.055152986091772,0.9993690851735016,9.223700725926427,0.9993346640053228,14.952161562020786,0.775,14.777094467629096,0.9065420560747663,12.975086172414818,0.9730769230769232,15.048502483090765,0.995,14.58583892035282,0.9950738916256158,14.77016288430749,0.7533039647577092,0.9415394617388329,0.2906249999999999,3.502495569354053,0.9993690851735016,9.17890102277754,0.9986876640419948,14.943910020395682,0.755,11.32738799387634,0.981132075471698,12.691353967854166,0.9799196787148594
15.202054327909146,0.99,14.971732475991407,0.8308457711442786,14.936247410618916,0.7510548523206751,0.9469665680903594,0.335,5.110651817928513,0.9993690851735016,9.324432120425705,0.9993346640053228,15.095345340714545,0.78,14.937785136606934,0.911214953271028,13.118662362866264,0.976923076923077,15.177891034858096,0.995,14.742842321676877,0.9950738916256158,14.931546711617491,0.7533039647577092,0.9503494958542258,0.3125,3.5402019580215063,0.9993690851735016,9.281018595579246,0.9986876640419948,15.087918953251949,0.76,11.448747950763304,0.981132075471698,12.833953450639044,0.9799196787148594
15.32791979464173,0.995,15.128651218370972,0.8606965174129353,15.097109339917589,0.759493670886076,0.9558086973819157,0.368125,5.166150649765254,0.9993690851735016,9.42516351492498,0.9993346640053228,15.2385291194083,0.78,15.098475805584776,0.911214953271028,13.262238553317708,0.9846153846153848,15.307279586625429,0.995,14.899845723000931,0.9950738916256158,15.09293053892749,0.7665198237885462,0.9591595299696188,0.336875,3.57790834668896,0.9993690851735016,9.38313616838095,0.9986876640419948,15.231927886108217,0.765,11.57010790765027,0.981132075471698,12.976552933423925,0.9839357429718876
15.45378526137431,0.995,15.285569960750538,0.8756218905472637,15.257971269216256,0.7721518987341772,0.9646508266734718,0.405625,5.221649481601996,0.9993690851735016,9.525894909424256,0.9993346640053228,15.381712898102055,0.785,15.259166474562614,0.9205607476635514,13.405814743769154,0.9846153846153848,15.43666813839276,0.995,15.056849124324987,0.9950738916256158,15.254314366237493,0.7665198237885462,0.967969564085012,0.36375,3.615614735356413,0.9993690851735016,9.485253741182657,0.9986876640419948,15.375936818964483,0.775,11.691467864537234,0.981132075471698,13.1191524162088,0.9919678714859438
15.579650728106891,0.995,15.4424887031301,0.8955223880597014,15.418833198514928,0.7721518987341772,0.973492955965028,0.435625,5.277148313438737,0.9993690851735016,9.626626303923532,0.9993346640053228,15.524896676795814,0.795,15.419857143540453,0.9205607476635514,13.5493909342206,0.9884615384615384,15.566056690160092,0.995,15.213852525649044,0.9950738916256158,15.41569819354749,0.7665198237885462,0.976779598200405,0.394375,3.6533211240238654,0.9993690851735016,9.58737131398436,0.9986876640419948,15.519945751820751,0.785,11.812827821424198,0.9858490566037736,13.26175189899368,0.9919678714859438
15.705516194839475,0.995,15.599407445509666,0.9054726368159204,15.579695127813595,0.7932489451476794,0.9823350852565844,0.475625,5.332647145275478,0.9993690851735016,9.727357698422807,0.9993346640053228,15.668080455489571,0.805,15.580547812518294,0.9345794392523364,13.692967124672045,0.9884615384615384,15.695445241927423,0.995,15.3708559269731,0.9950738916256158,15.57708202085749,0.7753303964757708,0.985589632315798,0.42,3.691027512691321,0.9993690851735016,9.689488886786068,0.9986876640419948,15.66395468467702,0.795,11.934187778311165,0.9858490566037736,13.404351381778556,0.9919678714859438
15.831381661572056,0.995,15.756326187889233,0.9054726368159204,15.740557057112268,0.7974683544303798,0.9911772145481405,0.54,5.388145977112219,0.9993690851735016,9.828089092922085,0.9993346640053228,15.811264234183328,0.8150000000000001,15.741238481496133,0.94392523364486,13.83654331512349,0.9884615384615384,15.824833793694756,0.995,15.527859328297156,0.9950738916256158,15.73846584816749,0.7797356828193832,0.9943996664311912,0.45875,3.728733901358774,0.9993690851735016,9.791606459587774,0.9986876640419948,15.807963617533288,0.795,12.055547735198129,0.9858490566037736,13.546950864563437,0.9919678714859438
15.957247128304637,0.995,15.913244930268794,0.9054726368159204,15.901418986410937,0.8016877637130803,1.0000193438396967,0.619375,5.44364480894896,0.9993690851735016,9.92882048742136,0.9993346640053228,15.954448012877084,0.8200000000000001,15.901929150473972,0.94392523364486,13.980119505574937,0.9884615384615384,15.954222345462089,0.995,15.68486272962121,0.9950738916256158,15.89984967547749,0.7929515418502202,1.0032097005465843,0.5075,3.7664402900262273,0.9993690851735016,9.893724032389478,0.9986876640419948,15.951972550389556,0.8,12.176907692085091,0.9905660377358492,13.689550347348314,0.9919678714859438
16.08311259503722,0.995,16.07016367264836,0.9054726368159204,16.062280915709607,0.8101265822784811,1.008861473131253,0.695625,5.499143640785701,0.9993690851735016,10.029551881920638,0.9993346640053228,16.097631791570844,0.84,16.06261981945181,0.9532710280373832,14.123695696026385,0.9923076923076924,16.08361089722942,0.995,15.841866130945268,0.9950738916256158,16.06123350278749,0.8061674008810572,1.0120197346619777,0.58,3.8041466786936806,0.9993690851735016,9.995841605191185,0.9986876640419948,16.095981483245822,0.81,12.298267648972056,0.9905660377358492,13.832149830133192,0.9919678714859438
16.208978061769802,0.995,16.227082415027922,0.9203980099502488,16.22314284500828,0.8270042194092827,1.0177036024228092,0.81875,5.554642472622443,0.9993690851735016,10.130283276419911,0.9993346640053228,16.2408155702646,0.845,16.22331048842965,0.97196261682243,14.267271886477827,0.9961538461538462,16.212999448996754,0.995,15.998869532269325,0.9950738916256158,16.22261733009749,0.8193832599118942,1.0208297687773706,0.684375,3.841853067361134,0.9993690851735016,10.09795917799289,0.9986876640419948,16.23999041610209,0.8250000000000001,12.419627605859022,0.9905660377358492,13.974749312918073,0.9919678714859438
16.334843528502383,1.0,16.38400115740749,1.0,16.38400477430695,1.0,1.0265457317143654,1.0,5.610141304459184,1.0,10.231014670919189,1.0,16.38399934895836,1.0,16.38400115740749,1.0,14.410848076929277,1.0,16.342388000764085,1.0,16.15587293359338,1.0,16.38400115740749,1.0,1.0296398028927636,1.0,3.879559456028588,1.0,10.200076750794596,1.0,16.38399934895836,1.0,12.540987562745986,1.0,14.117348795702949,1.0


==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PED_UL.csv <==
LB_0_Ped_Q1_T1_x,LB_0_Ped_Q1_T1_y,LB_0_Ped_Q1_T2_x,LB_0_Ped_Q1_T2_y,LB_0_Ped_Q1_T3_x,LB_0_Ped_Q1_T3_y,LB_0_Ped_Q2_T1_x,LB_0_Ped_Q2_T1_y,LB_0_Ped_Q2_T2_x,LB_0_Ped_Q2_T2_y,LB_0_Ped_Q2_T3_x,LB_0_Ped_Q2_T3_y,LB_0_Ped_Q3_T1_x,LB_0_Ped_Q3_T1_y,LB_0_Ped_Q3_T2_x,LB_0_Ped_Q3_T2_y,LB_0_Ped_Q3_T3_x,LB_0_Ped_Q3_T3_y,LB_1_Ped_Q1_T1_x,LB_1_Ped_Q1_T1_y,LB_1_Ped_Q1_T2_x,LB_1_Ped_Q1_T2_y,LB_1_Ped_Q1_T3_x,LB_1_Ped_Q1_T3_y,LB_1_Ped_Q2_T1_x,LB_1_Ped_Q2_T1_y,LB_1_Ped_Q2_T2_x,LB_1_Ped_Q2_T2_y,LB_1_Ped_Q2_T3_x,LB_1_Ped_Q2_T3_y,LB_1_Ped_Q3_T1_x,LB_1_Ped_Q3_T1_y,LB_1_Ped_Q3_T2_x,LB_1_Ped_Q3_T2_y,LB_1_Ped_Q3_T3_x,LB_1_Ped_Q3_T3_y
2.5206334934788086,0.005,1.0532606458198666,0.0049751243781094,0.6778197416480903,0.0084388185654008,0.3148649583176423,0.000625,0.257453488211193,0.0025236593059936,0.2078555063759985,0.0006653359946773,3.196254917018949,0.005,0.6682080806038054,0.0186915887850467,0.5075155675678602,0.0192307692307692,2.15683695591008,0.01,0.8801858036570995,0.0098522167487684,0.6506976591127237,0.0220264317180616,0.3037001149589372,0.00125,0.2745836798275836,0.0031545741324921,0.2401325406712443,0.0032808398950131,3.284597599721956,0.005,0.7696002782154143,0.0188679245283018,0.1552188862587417,0.0080321285140562
2.662096410371457,0.01,1.209696773489128,0.0049751243781094,0.8380868989517576,0.0548523206751054,0.3221285388634528,0.000625,0.3743915884874473,0.0063091482649842,0.2900091520202462,0.0026613439787092,3.3308237377530245,0.005,0.8285732976278315,0.0373831775700934,0.6389853582526499,0.0346153846153846,2.301973394208302,0.01,1.0302515325885129,0.0147783251231527,0.8112415723606294,0.0572687224669603,0.3111116563989852,0.001875,0.3205680379507745,0.0037854889589905,0.3186001393665106,0.0072178477690288,3.4182649645100827,0.01,0.9161035904497368,0.0424528301886792,0.3104377725174835,0.0200803212851405
2.803559327264105,0.015,1.3661329011583894,0.0049751243781094,0.998354056255425,0.1308016877637131,0.3293921194092634,0.000625,0.4913296887637017,0.0182965299684542,0.3721627976644939,0.0039920159680638,3.4653925584871,0.005,0.9889385146518576,0.0747663551401869,0.7704551489374397,0.0692307692307692,2.4471098325065244,0.01,1.1803172615199262,0.0147783251231527,0.9717854856085352,0.1013215859030837,0.3185231978390331,0.0025,0.3665523960739654,0.0050473186119873,0.397067738061777,0.0131233595800524,3.551932329298209,0.01,1.0626069026840592,0.0613207547169811,0.4656566587762253,0.0240963855421686
2.9450222441567537,0.015,1.5225690288276508,0.0049751243781094,1.1586212135590923,0.1729957805907173,0.336655699955074,0.00125,0.608267789039956,0.0542586750788643,0.4543164433087415,0.0093147039254823,3.599961379221176,0.005,1.1493037316758836,0.0747663551401869,0.9019249396222296,0.1615384615384615,2.592246270804747,0.015,1.3303829904513398,0.0147783251231527,1.1323293988564411,0.1541850220264317,0.3259347392790812,0.0025,0.4125367541971563,0.0056782334384858,0.4755353367570434,0.0203412073490813,3.685599694086336,0.01,1.2091102149183817,0.0613207547169811,0.6208755450349671,0.0481927710843373
3.0864851610494024,0.015,1.6790051564969124,0.0049751243781094,1.3188883708627597,0.1729957805907173,0.3439192805008845,0.00125,0.7252058893162104,0.1287066246056782,0.5364700889529892,0.0232867598137059,3.7345301999552514,0.005,1.3096689486999096,0.0747663551401869,1.0333947303070192,0.2576923076923076,2.737382709102969,0.015,1.4804487193827534,0.0147783251231527,1.2928733121043468,0.1541850220264317,0.3333462807191292,0.0025,0.4585211123203472,0.0088328075709779,0.5540029354523097,0.0367454068241469,3.819267058874462,0.01,1.355613527152704,0.0613207547169811,0.7760944312937089,0.0763052208835341
3.22794807794205,0.02,1.8354412841661736,0.0049751243781094,1.479155528166427,0.1729957805907173,0.3511828610466951,0.00125,0.8421439895924648,0.3305993690851734,0.618623734597237,0.0392548236859614,3.869099020689327,0.005,1.4700341657239355,0.0747663551401869,1.164864520991809,0.2576923076923076,2.8825191474011915,0.02,1.6305144483141665,0.0147783251231527,1.4534172253522526,0.1541850220264317,0.3407578221591772,0.0025,0.5045054704435381,0.0195583596214511,0.632470534147576,0.0734908136482939,3.952934423662589,0.01,1.5021168393870266,0.0613207547169811,0.9313133175524506,0.1526104417670682
3.3694109948346997,0.025,1.9918774118354352,0.0049751243781094,1.6394226854700942,0.1729957805907173,0.3584464415925056,0.00125,0.9590820898687192,0.9533123028391166,0.7007773802414846,0.0738522954091816,4.003667841423402,0.005,1.630399382747962,0.0747663551401869,1.2963343116765988,0.2576923076923076,3.027655585699414,0.02,1.78058017724558,0.0147783251231527,1.6139611386001582,0.1541850220264317,0.3481693635992252,0.003125,0.550489828566729,0.0309148264984227,0.7109381328428425,0.1194225721784777,4.086601788450715,0.01,1.648620151621349,0.0613207547169811,1.0865322038111924,0.2289156626506023
3.510873911727348,0.03,2.148313539504697,0.0049751243781094,1.7996898427737618,0.1729957805907173,0.3657100221383162,0.00125,1.0760201901449735,0.9987381703470032,0.7829310258857323,0.1324018629407851,4.138236662157478,0.01,1.790764599771988,0.0747663551401869,1.4278041023613883,0.2576923076923076,3.172792023997636,0.02,1.9306459061769936,0.0147783251231527,1.774505051848064,0.1629955947136563,0.3555809050392732,0.003125,0.5964741866899199,0.0561514195583596,0.7894057315381088,0.1758530183727034,4.220269153238842,0.015,1.7951234638556717,0.0613207547169811,1.2417510900699342,0.2289156626506023
3.652336828619996,0.03,2.304749667173958,0.0049751243781094,1.959957000077429,0.1729957805907173,0.3729736026841267,0.00125,1.1929582904212277,0.9987381703470032,0.8650846715299799,0.2415169660678642,4.272805482891554,0.015,1.9511298167960136,0.0747663551401869,1.5592738930461782,0.2576923076923076,3.3179284622958587,0.0349999999999999,2.0807116351084067,0.0147783251231527,1.93504896509597,0.1629955947136563,0.3629924464793212,0.00375,0.6424585448131108,0.0933753943217665,0.8678733302333751,0.2729658792650918,4.353936518026968,0.015,1.941626776089994,0.0660377358490566,1.396969976328676,0.2289156626506023
3.793799745512645,0.03,2.46118579484322,0.0049751243781094,2.1202241573810965,0.1729957805907173,0.3802371832299374,0.0025,1.309896390697482,0.9987381703470032,0.9472383171742276,0.4916833000665336,4.407374303625629,0.015,2.11149503382004,0.0747663551401869,1.690743683730968,0.2576923076923076,3.463064900594081,0.0349999999999999,2.2307773640398203,0.0147783251231527,2.095592878343876,0.1629955947136563,0.3704039879193692,0.0043749999999999,0.6884429029363017,0.1305993690851735,0.9463409289286414,0.4245406824146981,4.487603882815095,0.015,2.0881300883243163,0.0660377358490566,1.5521888625874178,0.2289156626506023
3.935262662405293,0.04,2.6176219225124813,0.0049751243781094,2.280491314684764,0.1729957805907173,0.3875007637757479,0.00375,1.4268344909737365,0.9987381703470032,1.0293919628184751,0.9926813040585496,4.541943124359705,0.02,2.271860250844066,0.0747663551401869,1.8222134744157577,0.2576923076923076,3.608201338892304,0.045,2.380843092971234,0.0147783251231527,2.256136791591781,0.1629955947136563,0.3778155293594172,0.0043749999999999,0.7344272610594926,0.1899053627760252,1.0248085276239078,0.8123359580052493,4.621271247603222,0.02,2.234633400558639,0.0660377358490566,1.7074077488461596,0.2289156626506023
4.076725579297942,0.04,2.7740580501817425,0.0049751243781094,2.4407584719884308,0.1729957805907173,0.3947643443215585,0.00375,1.5437725912499909,0.9987381703470032,1.1115456084627229,0.9926813040585496,4.676511945093781,0.025,2.432225467868092,0.0747663551401869,1.953683265100548,0.2576923076923076,3.753337777190526,0.045,2.530908821902647,0.0147783251231527,2.4166807048396874,0.1629955947136563,0.3852270707994653,0.005,0.7804116191826835,0.240378548895899,1.1032761263191742,0.9901574803149604,4.754938612391348,0.03,2.381136712792961,0.0660377358490566,1.8626266351049008,0.2289156626506023
4.21818849619059,0.085,2.930494177851004,0.0049751243781094,2.6010256292920984,0.1729957805907173,0.402027924867369,0.00375,1.6607106915262453,0.9987381703470032,1.1936992541069706,0.9926813040585496,4.811080765827857,0.03,2.592590684892118,0.0747663551401869,2.0851530557853373,0.2576923076923076,3.898474215488749,0.0499999999999999,2.680974550834061,0.0147783251231527,2.577224618087593,0.1629955947136563,0.3926386122395132,0.005,0.8263959773058744,0.3091482649842271,1.1817437250144405,0.9901574803149604,4.888605977179474,0.03,2.527640025027284,0.0660377358490566,2.017845521363644,0.2289156626506023
4.359651413083238,0.095,3.0869303055202657,0.0049751243781094,2.761292786595765,0.1772151898734177,0.4092915054131796,0.00375,1.7776487918024997,0.9987381703470032,1.2758528997512184,0.9926813040585496,4.945649586561932,0.0349999999999999,2.7529559019161445,0.0747663551401869,2.216622846470127,0.2576923076923076,4.0436106537869705,0.095,2.831040279765474,0.0147783251231527,2.7377685313354982,0.1629955947136563,0.4000501536795613,0.005,0.8723803354290653,0.4069400630914826,1.2602113237097068,0.9901574803149604,5.022273341967601,0.04,2.674143337261606,0.0660377358490566,2.173064407622385,0.2289156626506023
4.501114329975887,0.135,3.243366433189527,0.0049751243781094,2.921559943899433,0.1772151898734177,0.4165550859589901,0.005,1.8945868920787536,0.9987381703470032,1.358006545395466,0.9926813040585496,5.080218407296007,0.0499999999999999,2.9133211189401704,0.0747663551401869,2.3480926371549167,0.2576923076923076,4.188747092085193,0.11,2.9811060086968872,0.0147783251231527,2.8983124445834045,0.1629955947136563,0.4074616951196093,0.005,0.9183646935522564,0.5324921135646687,1.338678922404973,0.9901574803149604,5.155940706755728,0.04,2.8206466494959286,0.0660377358490566,2.328283293881127,0.2289156626506023
4.642577246868536,0.17,3.3998025608587885,0.0049751243781094,3.0818271012031,0.1772151898734177,0.4238186665048007,0.005,2.0115249923550085,0.9987381703470032,1.4401601910397137,0.9926813040585496,5.214787228030083,0.055,3.0736863359641964,0.0747663551401869,2.4795624278397064,0.2576923076923076,4.333883530383416,0.125,3.131171737628301,0.0147783251231527,3.05885635783131,0.1629955947136563,0.4148732365596573,0.005,0.9643490516754472,0.7110410094637224,1.4171465211002394,0.9901574803149604,5.289608071543855,0.045,2.967149961730251,0.0660377358490566,2.4835021801398685,0.2289156626506023
4.784040163761184,0.18,3.55623868852805,0.0049751243781094,3.242094258506768,0.1772151898734177,0.4310822470506112,0.0062499999999999,2.1284630926312627,0.9987381703470032,1.5223138366839617,0.9926813040585496,5.349356048764159,0.07,3.2340515529882223,0.0747663551401869,2.611032218524496,0.2576923076923076,4.479019968681638,0.18,3.2812374665597144,0.0197044334975369,3.219400271079216,0.1629955947136563,0.4222847779997053,0.005,1.010333409798638,0.9198738170347004,1.4956141197955055,0.9901574803149604,5.423275436331981,0.055,3.113653273964573,0.070754716981132,2.63872106639861,0.2289156626506023
4.925503080653833,0.235,3.7126748161973113,0.0049751243781094,3.402361415810435,0.1772151898734177,0.4383458275964218,0.0062499999999999,2.245401192907517,0.9987381703470032,1.604467482328209,0.9926813040585496,5.483924869498234,0.08,3.3944167700122483,0.0747663551401869,2.7425020092092858,0.2615384615384615,4.624156406979861,0.205,3.4313031954911275,0.0197044334975369,3.3799441843271216,0.1629955947136563,0.4296963194397533,0.005625,1.056317767921829,0.9974763406940064,1.574081718490772,0.9901574803149604,5.556942801120107,0.07,3.260156586198896,0.070754716981132,2.793939952657352,0.2289156626506023
5.066965997546481,0.25,3.869110943866573,0.0049751243781094,3.562628573114102,0.1772151898734177,0.4456094081422324,0.0062499999999999,2.3623392931837714,0.9987381703470032,1.6866211279724568,0.9926813040585496,5.6184936902323095,0.08,3.5547819870362747,0.0747663551401869,2.8739717998940755,0.2692307692307692,4.769292845278082,0.235,3.581368924422541,0.0344827586206896,3.540488097575027,0.1629955947136563,0.4371078608798013,0.0062499999999999,1.10230212604502,0.9993690851735016,1.6525493171860384,0.9901574803149604,5.690610165908234,0.07,3.4066598984332184,0.070754716981132,2.9491588389160937,0.2289156626506023
5.208428914439129,0.28,4.025547071535834,0.0049751243781094,3.7228957304177697,0.1772151898734177,0.452872988688043,0.0062499999999999,2.4792773934600256,0.9987381703470032,1.7687747736167043,0.9926813040585496,5.7530625109663855,0.085,3.7151472040603006,0.0747663551401869,3.005441590578865,0.2692307692307692,4.914429283576306,0.275,3.731434653353954,0.0394088669950738,3.701032010822933,0.1629955947136563,0.4445194023198493,0.0062499999999999,1.1482864841682108,0.9993690851735016,1.731016915881305,0.9901574803149604,5.82427753069636,0.075,3.553163210667541,0.0754716981132075,3.104377725174836,0.2289156626506023
5.349891831331778,0.31,4.181983199205096,0.0049751243781094,3.883162887721437,0.1772151898734177,0.4601365692338535,0.006875,2.59621549373628,0.9987381703470032,1.850928419260952,0.9926813040585496,5.887631331700462,0.105,3.875512421084327,0.0841121495327102,3.1369113812636558,0.2692307692307692,5.059565721874527,0.3,3.881500382285368,0.0443349753694581,3.861575924070839,0.1674008810572687,0.4519309437598973,0.006875,1.1942708422914017,0.9993690851735016,1.8094845145765712,0.9901574803149604,5.957944895484487,0.12,3.6996665229018633,0.080188679245283,3.2595966114335773,0.2409638554216867
5.491354748224426,0.345,4.338419326874357,0.0099502487562189,4.043430045025104,0.1772151898734177,0.4674001497796641,0.008125,2.7131535940125344,0.9987381703470032,1.9330820649052,0.9926813040585496,6.022200152434537,0.125,4.035877638108353,0.0841121495327102,3.268381171948445,0.2807692307692307,5.20470216017275,0.335,4.031566111216781,0.0492610837438423,4.022119837318745,0.1674008810572687,0.4593424851999453,0.0075,1.2402552004145924,0.9993690851735016,1.887952113271837,0.9901574803149604,6.091612260272614,0.135,3.8461698351361857,0.0896226415094339,3.41481549769232,0.2409638554216867
5.632817665117075,0.36,4.494855454543618,0.0298507462686567,4.203697202328772,0.1772151898734177,0.4746637303254746,0.008125,2.8300916942887886,0.9987381703470032,2.0152357105494474,0.9926813040585496,6.156768973168612,0.135,4.196242855132379,0.0934579439252336,3.3998509626332347,0.2807692307692307,5.349838598470972,0.345,4.181631840148195,0.0541871921182266,4.18266375056665,0.1674008810572687,0.4667540266399933,0.0075,1.2862395585377833,0.9993690851735016,1.966419711967104,0.9901574803149604,6.22527962506074,0.15,3.992673147370508,0.0896226415094339,3.570034383951061,0.2409638554216867
5.774280582009723,0.39,4.65129158221288,0.0348258706467661,4.363964359632439,0.1856540084388186,0.4819273108712852,0.00875,2.947029794565043,0.9987381703470032,2.097389356193695,0.9926813040585496,6.291337793902688,0.17,4.356608072156405,0.0934579439252336,3.5313207533180244,0.2807692307692307,5.494975036769194,0.36,4.3316975690796085,0.0788177339901477,4.343207663814557,0.1674008810572687,0.4741655680800414,0.0075,1.3322239166609742,0.9993690851735016,2.04488731066237,0.9901574803149604,6.358946989848866,0.16,4.139176459604831,0.1084905660377358,3.7252532702098025,0.2409638554216867
5.915743498902372,0.395,4.807727709882141,0.0348258706467661,4.524231516936106,0.1856540084388186,0.4891908914170958,0.009375,3.0639678948412974,0.9987381703470032,2.179543001837943,0.9926813040585496,6.425906614636764,0.185,4.516973289180431,0.1074766355140187,3.662790544002814,0.2807692307692307,5.6401114750674175,0.38,4.481763298011022,0.1133004926108374,4.503751577062462,0.171806167400881,0.4815771095200893,0.008125,1.378208274784165,0.9993690851735016,2.1233549093576367,0.9901574803149604,6.492614354636993,0.19,4.285679771839153,0.1084905660377358,3.880472156468545,0.253012048192771
6.0572064157950205,0.415,4.964163837551403,0.0398009950248756,4.684498674239774,0.1940928270042194,0.4964544719629064,0.01,3.180905995117552,0.9987381703470032,2.2616966474821902,0.9926813040585496,6.560475435370839,0.205,4.677338506204457,0.1074766355140187,3.794260334687604,0.2807692307692307,5.785247913365639,0.39,4.631829026942436,0.147783251231527,4.664295490310368,0.1806167400881057,0.4889886509601374,0.009375,1.424192632907356,0.9993690851735016,2.2018225080529032,0.9901574803149604,6.626281719425119,0.195,4.432183084073476,0.1367924528301886,4.035691042727287,0.2650602409638554
6.198669332687668,0.45,5.120599965220664,0.0398009950248756,4.844765831543441,0.1940928270042194,0.5037180525087169,0.01,3.297844095393806,0.9987381703470032,2.3438502931264384,0.9926813040585496,6.695044256104914,0.22,4.837703723228483,0.116822429906542,3.9257301253723935,0.2884615384615384,5.930384351663863,0.415,4.781894755873849,0.1773399014778325,4.824839403558274,0.185022026431718,0.4964001924001854,0.009375,1.4701769910305469,0.9993690851735016,2.2802901067481693,0.9901574803149604,6.759949084213247,0.215,4.578686396307798,0.160377358490566,4.190909928986028,0.3172690763052208
6.340132249580318,0.475,5.277036092889926,0.0497512437810945,5.005032988847108,0.1983122362869198,0.5109816330545275,0.010625,3.4147821956700604,0.9987381703470032,2.4260039387706858,0.9926813040585496,6.82961307683899,0.235,4.99806894025251,0.1261682242990654,4.057199916057184,0.3,6.075520789962084,0.42,4.931960484805263,0.2118226600985221,4.985383316806179,0.1894273127753304,0.5038117338402335,0.01,1.5161613491537378,0.9993690851735016,2.358757705443436,0.9901574803149604,6.893616449001373,0.23,4.72518970854212,0.2028301886792452,4.34612881524477,0.3373493975903614
6.481595166472966,0.49,5.433472220559187,0.0646766169154228,5.165300146150775,0.1983122362869198,0.518245213600338,0.01125,3.531720295946315,0.9987381703470032,2.508157584414934,0.9926813040585496,6.9641818975730665,0.255,5.158434157276536,0.1401869158878504,4.188669706741973,0.3307692307692307,6.220657228260306,0.435,5.082026213736675,0.2216748768472906,5.1459272300540855,0.1894273127753304,0.5112232752802814,0.01,1.5621457072769287,0.9993690851735016,2.437225304138702,0.9901574803149604,7.0272838137895,0.23,4.871693020776443,0.2264150943396226,4.501347701503511,0.3534136546184738
6.623058083365613,0.51,5.589908348228448,0.0845771144278607,5.325567303454443,0.2025316455696202,0.5255087941461486,0.0125,3.648658396222569,0.9987381703470032,2.5903112300591813,0.9926813040585496,7.098750718307142,0.27,5.3187993743005615,0.1495327102803738,4.320139497426763,0.3692307692307692,6.365793666558529,0.47,5.232091942668089,0.2463054187192118,5.306471143301991,0.1938325991189427,0.5186348167203294,0.01,1.6081300654001196,0.9993690851735016,2.5156929028339685,0.9901574803149604,7.160951178577626,0.24,5.018196333010765,0.2594339622641509,4.656566587762254,0.3775100401606425
6.764521000258263,0.525,5.74634447589771,0.0945273631840796,5.48583446075811,0.2067510548523207,0.5327723746919591,0.0125,3.765596496498824,0.9987381703470032,2.6724648757034286,0.9926813040585496,7.233319539041217,0.275,5.479164591324587,0.1728971962616822,4.451609288111553,0.3846153846153846,6.510930104856751,0.505,5.382157671599503,0.2857142857142857,5.467015056549897,0.1938325991189427,0.5260463581603774,0.01,1.6541144235233105,0.9993690851735016,2.5941605015292346,0.9901574803149604,7.294618543365752,0.25,5.164699645245087,0.2971698113207547,4.811785474020995,0.3895582329317268
6.905983917150911,0.535,5.902780603566971,0.1144278606965174,5.646101618061778,0.2151898734177215,0.5400359552377697,0.0125,3.882534596775078,0.9987381703470032,2.754618521347677,0.9926813040585496,7.367888359775293,0.295,5.639529808348613,0.1962616822429906,4.583079078796343,0.4153846153846154,6.656066543154974,0.54,5.532223400530916,0.3201970443349753,5.627558969797803,0.198237885462555,0.5334578996004254,0.010625,1.7000987816465014,0.9993690851735016,2.672628100224501,0.9901574803149604,7.428285908153879,0.255,5.31120295747941,0.3396226415094339,4.967004360279737,0.4176706827309236
7.04744683404356,0.545,6.059216731236233,0.1492537313432836,5.806368775365445,0.2151898734177215,0.5472995357835803,0.013125,3.999472697051332,0.9987381703470032,2.836772166991924,0.9926813040585496,7.502457180509369,0.305,5.799895025372639,0.2102803738317757,4.714548869481132,0.4307692307692308,6.801202981453196,0.555,5.68228912946233,0.3399014778325123,5.788102883045708,0.198237885462555,0.5408694410404735,0.010625,1.7460831397696923,0.9993690851735016,2.751095698919768,0.9901574803149604,7.561953272942006,0.28,5.457706269713733,0.3632075471698113,5.122223246538479,0.4538152610441766
7.188909750936208,0.56,6.215652858905495,0.1691542288557214,5.966635932669112,0.2194092827004219,0.5545631163293909,0.015,4.116410797327587,0.9987381703470032,2.9189258126361723,0.9926813040585496,7.637026001243444,0.32,5.960260242396665,0.2429906542056075,4.846018660165922,0.4346153846153846,6.946339419751419,0.5700000000000001,5.832354858393743,0.3891625615763547,5.948646796293614,0.2026431718061674,0.5482809824805215,0.013125,1.7920674978928832,0.9993690851735016,2.829563297615034,0.9901574803149604,7.695620637730132,0.31,5.604209581948055,0.3820754716981132,5.27744213279722,0.4738955823293172
7.330372667828856,0.56,6.372088986574756,0.1940298507462686,6.12690308997278,0.2194092827004219,0.5618266968752015,0.01625,4.233348897603841,0.9987381703470032,3.00107945828042,0.9926813040585496,7.771594821977519,0.35,6.120625459420691,0.2803738317757009,4.977488450850712,0.45,7.091475858049641,0.585,5.982420587325157,0.438423645320197,6.10919070954152,0.211453744493392,0.5556925239205694,0.014375,1.838051856016074,0.9993690851735016,2.9080308963103003,0.9901574803149604,7.829288002518258,0.325,5.750712894182377,0.4150943396226415,5.4326610190559625,0.5060240963855421
7.471835584721505,0.5700000000000001,6.528525114244017,0.2189054726368159,6.287170247276447,0.2489451476793249,0.569090277421012,0.01625,4.350286997880096,0.9987381703470032,3.083233103924667,0.9926813040585496,7.906163642711595,0.375,6.280990676444717,0.2897196261682243,5.108958241535501,0.4692307692307692,7.236612296347863,0.6,6.1324863162565695,0.5320197044334976,6.269734622789426,0.2158590308370044,0.5631040653606174,0.014375,1.884036214139265,0.9993690851735016,2.9864984950055664,0.9901574803149604,7.962955367306385,0.375,5.8972162064167,0.4481132075471697,5.587879905314704,0.5100401606425703
7.613298501614153,0.61,6.684961241913279,0.2537313432835821,6.447437404580114,0.2489451476793249,0.5763538579668226,0.01625,4.467225098156351,0.9987381703470032,3.165386749568915,0.9926813040585496,8.040732463445671,0.435,6.441355893468744,0.294392523364486,5.240428032220291,0.4923076923076923,7.381748734646086,0.61,6.282552045187983,0.5566502463054187,6.430278536037331,0.2290748898678413,0.5705156068006655,0.014375,1.930020572262456,0.9993690851735016,3.064966093700833,0.9901574803149604,8.096622732094513,0.43,6.043719518651023,0.4716981132075472,5.743098791573446,0.5341365461847389
7.754761418506803,0.645,6.84139736958254,0.2686567164179104,6.607704561883781,0.2742616033755274,0.5836174385126331,0.01625,4.584163198432605,0.9987381703470032,3.2475403952131625,0.9926813040585496,8.175301284179746,0.515,6.60172111049277,0.2990654205607477,5.371897822905081,0.5,7.526885172944308,0.63,6.432617774119397,0.5862068965517241,6.590822449285237,0.251101321585903,0.5779271482407136,0.016875,1.9760049303856468,0.9993690851735016,3.143433692396099,0.9901574803149604,8.230290096882637,0.59,6.190222830885345,0.5047169811320755,5.898317677832187,0.5542168674698795
7.896224335399451,0.675,6.9978334972518015,0.2885572139303482,6.767971719187449,0.2869198312236287,0.5908810190584437,0.016875,4.701101298708859,0.9987381703470032,3.3296940408574107,0.9926813040585496,8.309870104913822,0.59,6.762086327516796,0.3177570093457944,5.50336761358987,0.5346153846153846,7.672021611242531,0.645,6.58268350305081,0.5960591133004927,6.751366362533143,0.2731277533039647,0.5853386896807615,0.016875,2.0219892885088377,0.9993690851735016,3.2219012910913656,0.9901574803149604,8.363957461670765,0.59,6.336726143119667,0.5235849056603774,6.05353656409093,0.5783132530120482
8.037687252292098,0.71,7.154269624921063,0.3184079601990049,6.9282388764911165,0.29957805907173,0.5981445996042543,0.016875,4.818039398985113,0.9987381703470032,3.411847686501658,0.9926813040585496,8.444438925647898,0.59,6.922451544540822,0.3411214953271028,5.63483740427466,0.5615384615384615,7.817158049540753,0.655,6.732749231982224,0.6108374384236454,6.911910275781048,0.3171806167400881,0.5927502311208095,0.01875,2.0679736466320287,0.9993690851735016,3.300368889786632,0.9901574803149604,8.497624826458892,0.59,6.48322945535399,0.5424528301886793,6.208755450349671,0.6024096385542168
8.179150169184748,0.73,7.310705752590325,0.3582089552238806,7.088506033794784,0.3248945147679325,0.6054081801500648,0.02,4.934977499261367,0.9987381703470032,3.4940013321459054,0.9926813040585496,8.579007746381974,0.59,7.082816761564848,0.3878504672897196,5.766307194959451,0.573076923076923,7.962294487838976,0.67,6.882814960913637,0.625615763546798,7.072454189028955,0.3392070484581497,0.6001617725608575,0.01875,2.11395800475522,0.9993690851735016,3.378836488481898,0.9901574803149604,8.631292191247017,0.595,6.629732767588313,0.5754716981132075,6.363974336608413,0.6305220883534136
8.320613086077396,0.75,7.467141880259586,0.3980099502487562,7.248773191098451,0.3291139240506329,0.6126717606958754,0.02125,5.051915599537622,0.9987381703470032,3.5761549777901536,0.9926813040585496,8.71357656711605,0.59,7.243181978588874,0.4345794392523365,5.89777698564424,0.5961538461538461,8.107430926137198,0.7000000000000001,7.03288068984505,0.645320197044335,7.23299810227686,0.3480176211453744,0.6075733140009055,0.01875,2.1599423628784105,0.9993690851735016,3.4573040871771648,0.9901574803149604,8.764959556035144,0.595,6.776236079822635,0.6084905660377359,6.5191932228671545,0.6666666666666666
8.462076002970045,0.75,7.623578007928847,0.4079601990049751,7.409040348402118,0.3713080168776372,0.6199353412416859,0.02125,5.1688536998138765,0.9987381703470032,3.658308623434401,0.9926813040585496,8.848145387850124,0.605,7.4035471956129,0.4906542056074767,6.02924677632903,0.6153846153846154,8.25256736443542,0.73,7.182946418776464,0.6699507389162561,7.393542015524765,0.3656387665198237,0.6149848554409536,0.021875,2.2059267210016014,0.9993690851735016,3.535771685872431,0.9901574803149604,8.898626920823272,0.6,6.922739392056957,0.6320754716981133,6.674412109125896,0.6987951807228916
8.603538919862693,0.75,7.780014135598109,0.4228855721393034,7.569307505705786,0.3924050632911393,0.6271989217874965,0.023125,5.285791800090131,0.9987381703470032,3.740462269078649,0.9933466400532268,8.9827142085842,0.615,7.563912412636927,0.5280373831775701,6.16071656701382,0.6461538461538462,8.397703802733643,0.735,7.333012147707877,0.6896551724137931,7.554085928772672,0.39647577092511,0.6223963968810016,0.02625,2.2519110791247923,0.9993690851735016,3.6142392845676974,0.9901574803149604,9.032294285611398,0.605,7.06924270429128,0.6509433962264152,6.829630995384639,0.7108433734939759
8.74500183675534,0.75,7.93645026326737,0.4776119402985074,7.729574663009453,0.4219409282700422,0.634462502333307,0.024375,5.402729900366385,0.9987381703470032,3.822615914722896,0.9933466400532268,9.117283029318276,0.615,7.724277629660952,0.5560747663551402,6.2921863576986095,0.6923076923076923,8.542840241031865,0.74,7.483077876639291,0.7093596059113301,7.714629842020577,0.4317180616740087,0.6298079383210495,0.0275,2.297895437247983,0.9993690851735016,3.692706883262964,0.9901574803149604,9.165961650399524,0.615,7.215746016525602,0.6650943396226415,6.98484988164338,0.7269076305220883
8.88646475364799,0.76,8.092886390936632,0.5373134328358209,7.88984182031312,0.4472573839662447,0.6417260828791176,0.0275,5.519668000642639,0.9993690851735016,3.904769560367144,0.9933466400532268,9.25185185005235,0.625,7.884642846684978,0.5700934579439253,6.423656148383399,0.7076923076923077,8.687976679330088,0.745,7.633143605570704,0.7192118226600985,7.8751737552684835,0.4669603524229074,0.6372194797610975,0.029375,2.343879795371174,0.9993690851735016,3.77117448195823,0.9901574803149604,9.299629015187652,0.62,7.362249328759924,0.6933962264150944,7.140068767902122,0.7389558232931727
9.027927670540638,0.76,8.249322518605894,0.6119402985074627,8.050108977616787,0.5147679324894515,0.6489896634249281,0.029375,5.636606100918894,0.9993690851735016,3.986923206011392,0.9933466400532268,9.386420670786428,0.635,8.045008063709005,0.6074766355140188,6.555125939068189,0.7230769230769231,8.83311311762831,0.75,7.783209334502118,0.729064039408867,8.035717668516389,0.5110132158590308,0.6446310212011456,0.031875,2.389864153494365,0.9993690851735016,3.849642080653496,0.9901574803149604,9.433296379975776,0.625,7.508752640994246,0.7169811320754718,7.295287654160863,0.7710843373493975
9.169390587433288,0.76,8.405758646275155,0.6218905472636815,8.210376134920455,0.6455696202531646,0.6562532439707387,0.034375,5.753544201195148,0.9993690851735016,4.069076851655639,0.9933466400532268,9.520989491520504,0.635,8.205373280733031,0.6588785046728972,6.686595729752979,0.7461538461538462,8.978249555926531,0.75,7.93327506343353,0.7339901477832512,8.196261581764295,0.6431718061674009,0.6520425626411936,0.035625,2.435848511617556,0.9993690851735016,3.928109679348762,0.9901574803149604,9.566963744763903,0.63,7.655255953228569,0.7452830188679246,7.450506540419605,0.7710843373493975
9.310853504325936,0.76,8.562194773944416,0.6218905472636815,8.370643292224123,0.6540084388185654,0.6635168245165493,0.035,5.8704823014714025,0.9993690851735016,4.151230497299888,0.9940119760479044,9.65555831225458,0.64,8.365738497757057,0.663551401869159,6.818065520437768,0.7692307692307693,9.123385994224757,0.76,8.083340792364943,0.7586206896551724,8.3568054950122,0.6475770925110131,0.6594541040812416,0.04,2.481832869740747,0.9993690851735016,4.006577278044029,0.9901574803149604,9.700631109552033,0.63,7.801759265462892,0.7594339622641509,7.605725426678347,0.7831325301204819
9.452316421218583,0.77,8.718630901613679,0.6218905472636815,8.53091044952779,0.6540084388185654,0.6707804050623598,0.038125,5.987420401747657,0.9993690851735016,4.233384142944135,0.9946773120425816,9.790127132988657,0.645,8.526103714781083,0.6682242990654206,6.949535311122558,0.7730769230769231,9.268522432522976,0.765,8.233406521296358,0.7684729064039408,8.517349408260106,0.6563876651982379,0.6668656455212896,0.04125,2.5278172278639377,0.9993690851735016,4.085044876739295,0.9901574803149604,9.834298474340155,0.63,7.948262577697214,0.7830188679245284,7.760944312937089,0.7951807228915663
9.593779338111233,0.77,8.87506702928294,0.6218905472636815,8.691177606831458,0.6624472573839663,0.6780439856081704,0.04,6.104358502023911,0.9993690851735016,4.315537788588383,0.9953426480372588,9.924695953722727,0.65,8.68646893180511,0.6822429906542057,7.081005101807348,0.7884615384615385,9.4136588708212,0.765,8.38347225022777,0.7832512315270936,8.677893321508012,0.6563876651982379,0.6742771869613375,0.043125,2.5738015859871286,0.9993690851735016,4.163512475434562,0.9901574803149604,9.967965839128285,0.635,8.094765889931537,0.8113207547169812,7.916163199195831,0.8192771084337349
9.73524225500388,0.77,9.0315031569522,0.6218905472636815,8.851444764135126,0.6624472573839663,0.6853075661539809,0.040625,6.221296602300166,0.9993690851735016,4.39769143423263,0.9953426480372588,10.059264774456803,0.655,8.846834148829135,0.6869158878504673,7.212474892492137,0.7923076923076924,9.558795309119422,0.77,8.533537979159185,0.7881773399014779,8.838437234755919,0.6563876651982379,0.6816887284013856,0.04375,2.6197859441103195,0.9993690851735016,4.241980074129828,0.9908136482939632,10.10163320391641,0.635,8.24126920216586,0.8349056603773585,8.071382085454573,0.8232931726907631
9.876705171896528,0.775,9.187939284621462,0.6318407960199005,9.011711921438792,0.6708860759493671,0.6925711466997915,0.040625,6.33823470257642,0.9993690851735016,4.479845079876879,0.9953426480372588,10.19383359519088,0.655,9.00719936585316,0.6869158878504673,7.343944683176927,0.8192307692307692,9.703931747417643,0.775,8.683603708090597,0.7980295566502463,8.998981148003823,0.6651982378854625,0.6891002698414337,0.04625,2.6657703022335104,0.9993690851735016,4.320447672825094,0.9908136482939632,10.235300568704536,0.645,8.387772514400183,0.8443396226415094,8.226600971713314,0.8353413654618473
10.018168088789178,0.775,9.344375412290724,0.6318407960199005,9.17197907874246,0.6708860759493671,0.6998347272456021,0.04125,6.455172802852674,0.9993690851735016,4.561998725521126,0.9953426480372588,10.328402415924955,0.66,9.167564582877189,0.6915887850467289,7.475414473861717,0.8307692307692308,9.849068185715868,0.775,8.833669437022012,0.8078817733990148,9.15952506125173,0.6651982378854625,0.6965118112814817,0.048125,2.7117546603567013,0.9993690851735016,4.3989152715203605,0.9908136482939632,10.368967933492662,0.655,8.534275826634504,0.8537735849056604,8.381819857972056,0.8353413654618473
10.159631005681826,0.78,9.500811539959988,0.6368159203980099,9.332246236046128,0.6835443037974683,0.7070983077914127,0.04375,6.572110903128928,0.9993690851735016,4.644152371165373,0.996007984031936,10.462971236659032,0.665,9.327929799901211,0.6962616822429907,7.606884264546506,0.8538461538461539,9.994204624014088,0.78,8.983735165953425,0.812807881773399,9.320068974499636,0.6784140969162995,0.7039233527215296,0.0525,2.757739018479892,0.9993690851735016,4.477382870215627,0.9921259842519684,10.50263529828079,0.66,8.680779138868825,0.8632075471698113,8.537038744230799,0.8353413654618473
10.301093922574475,0.79,9.657247667629248,0.6467661691542288,9.492513393349794,0.6877637130801688,0.7143618883372232,0.046875,6.689049003405183,0.9993690851735016,4.726306016809621,0.996007984031936,10.597540057393108,0.68,9.48829501692524,0.7009345794392524,7.738354055231297,0.8615384615384616,10.139341062312312,0.785,9.13380089488484,0.8325123152709359,9.48061288774754,0.6784140969162995,0.7113348941615777,0.05375,2.803723376603083,0.9993690851735016,4.555850468910894,0.9921259842519684,10.636302663068916,0.675,8.827282451103148,0.8679245283018868,8.69225763048954,0.8393574297188755
10.442556839467125,0.795,9.813683795298507,0.6467661691542288,9.652780550653462,0.6877637130801688,0.7216254688830338,0.050625,6.805987103681438,0.9993690851735016,4.808459662453869,0.996007984031936,10.732108878127184,0.68,9.648660233949265,0.7102803738317757,7.869823845916087,0.8615384615384616,10.284477500610532,0.785,9.283866623816252,0.8472906403940886,9.641156800995446,0.6828193832599119,0.7187464356016257,0.05875,2.849707734726274,0.9993690851735016,4.63431806760616,0.9927821522309712,10.769970027857042,0.675,8.973785763337471,0.8679245283018868,8.847476516748282,0.8514056224899598
10.584019756359773,0.8,9.97011992296777,0.6467661691542288,9.813047707957129,0.6877637130801688,0.7288890494288444,0.0525,6.922925203957692,0.9993690851735016,4.890613308098117,0.9966733200266136,10.86667769886126,0.6900000000000001,9.80902545097329,0.7102803738317757,8.001293636600877,0.8769230769230769,10.429613938908757,0.795,9.433932352747664,0.8522167487684729,9.801700714243353,0.6828193832599119,0.7261579770416737,0.063125,2.895692092849465,0.9993690851735016,4.712785666301426,0.9927821522309712,10.90363739264517,0.685,9.120289075571794,0.8773584905660378,9.002695403007023,0.859437751004016
10.72548267325242,0.805,10.126556050637031,0.6567164179104478,9.973314865260797,0.6877637130801688,0.7361526299746549,0.0575,7.039863304233946,0.9993690851735016,4.972766953742364,0.9966733200266136,11.001246519595334,0.6950000000000001,9.969390667997317,0.7196261682242991,8.132763427285667,0.8884615384615385,10.574750377206978,0.795,9.58399808167908,0.8522167487684729,9.962244627491255,0.6828193832599119,0.7335695184817217,0.06625,2.941676450972656,0.9993690851735016,4.791253264996692,0.9927821522309712,11.037304757433295,0.685,9.266792387806117,0.8773584905660378,9.157914289265763,0.859437751004016
10.866945590145068,0.8150000000000001,10.282992178306293,0.6567164179104478,10.133582022564465,0.6919831223628692,0.7434162105204655,0.063125,7.1568014045102,0.9993690851735016,5.054920599386612,0.9966733200266136,11.13581534032941,0.6950000000000001,10.129755885021344,0.7289719626168224,8.264233217970457,0.8923076923076924,10.7198868155052,0.805,9.734063810610492,0.8522167487684729,10.122788540739164,0.6960352422907489,0.7409810599217697,0.07125,2.9876608090958467,0.9993690851735016,4.869720863691959,0.9940944881889764,11.170972122221425,0.6900000000000001,9.41329570004044,0.8867924528301887,9.313133175524507,0.8835341365461847
11.008408507037718,0.8150000000000001,10.439428305975555,0.6666666666666666,10.29384917986813,0.6962025316455697,0.7506797910662761,0.069375,7.273739504786454,0.9993690851735016,5.13707424503086,0.9966733200266136,11.270384161063486,0.6950000000000001,10.290121102045369,0.7336448598130841,8.395703008655246,0.8923076923076924,10.865023253803423,0.8150000000000001,9.884129539541906,0.8669950738916257,10.28333245398707,0.6960352422907489,0.7483926013618177,0.075,3.0336451672190377,0.9993690851735016,4.948188462387225,0.9940944881889764,11.304639487009547,0.6900000000000001,9.559799012274762,0.8915094339622641,9.468352061783248,0.8995983935742972
11.149871423930366,0.8150000000000001,10.595864433644817,0.6666666666666666,10.4541163371718,0.70042194092827,0.7579433716120867,0.07375,7.390677605062709,0.9993690851735016,5.219227890675107,0.9966733200266136,11.40495298179756,0.7000000000000001,10.450486319069396,0.7476635514018691,8.527172799340036,0.8923076923076924,11.010159692101643,0.8150000000000001,10.03419526847332,0.8669950738916257,10.443876367234976,0.6960352422907489,0.7558041428018657,0.08,3.079629525342229,0.9993690851735016,5.026656061082491,0.9940944881889764,11.438306851797677,0.6950000000000001,9.706302324509082,0.8915094339622641,9.62357094804199,0.9036144578313252
11.291334340823015,0.8150000000000001,10.752300561314078,0.6766169154228855,10.614383494475463,0.7046413502109705,0.7652069521578972,0.0775,7.507615705338964,0.9993690851735016,5.301381536319355,0.9966733200266136,11.539521802531636,0.7000000000000001,10.61085153609342,0.7476635514018691,8.658642590024826,0.8923076923076924,11.155296130399869,0.8150000000000001,10.184260997404731,0.8669950738916257,10.60442028048288,0.6960352422907489,0.7632156842419138,0.086875,3.1256138834654195,0.9993690851735016,5.105123659777758,0.9940944881889764,11.571974216585804,0.7000000000000001,9.852805636743405,0.8962264150943396,9.778789834300731,0.9036144578313252
11.432797257715665,0.8250000000000001,10.90873668898334,0.6865671641791045,10.774650651779131,0.7046413502109705,0.7724705327037078,0.08125,7.624553805615218,0.9993690851735016,5.383535181963603,0.9966733200266136,11.674090623265712,0.7050000000000001,10.771216753117448,0.7476635514018691,8.790112380709616,0.8961538461538462,11.30043256869809,0.8150000000000001,10.334326726336146,0.8719211822660099,10.764964193730789,0.6960352422907489,0.7706272256819617,0.08875,3.1715982415886104,0.9993690851735016,5.183591258473024,0.9940944881889764,11.705641581373929,0.71,9.999308948977728,0.910377358490566,9.934008720559474,0.9036144578313252
11.57426017460831,0.8250000000000001,11.0651728166526,0.6915422885572139,10.9349178090828,0.7088607594936709,0.7797341132495184,0.089375,7.741491905891472,0.9993690851735016,5.46568882760785,0.9966733200266136,11.808659443999789,0.7050000000000001,10.931581970141472,0.7523364485981309,8.921582171394405,0.9,11.445569006996312,0.84,10.484392455267558,0.8768472906403941,10.925508106978691,0.7004405286343612,0.7780387671220097,0.0925,3.2175825997118013,0.9993690851735016,5.262058857168291,0.994750656167979,11.839308946162054,0.71,10.14581226121205,0.910377358490566,10.089227606818216,0.9076305220883534
11.71572309150096,0.8300000000000001,11.22160894432186,0.6915422885572139,11.095184966386467,0.7130801687763714,0.7869976937953289,0.096875,7.858430006167726,0.9993690851735016,5.547842473252098,0.9966733200266136,11.943228264733865,0.7050000000000001,11.091947187165498,0.7663551401869159,9.053051962079197,0.903846153846154,11.590705445294535,0.84,10.634458184198971,0.8768472906403941,11.086052020226598,0.7092511013215859,0.7854503085620578,0.1,3.263566957834992,0.9993690851735016,5.340526455863557,0.9954068241469816,11.972976310950182,0.71,10.292315573446372,0.919811320754717,10.244446493076955,0.9156626506024096
11.857186008393608,0.8300000000000001,11.378045071991124,0.6965174129353233,11.255452123690135,0.7130801687763714,0.7942612743411395,0.105,7.975368106443981,0.9993690851735016,5.629996118896345,0.9966733200266136,12.07779708546794,0.71,11.252312404189524,0.780373831775701,9.184521752763985,0.9076923076923076,11.735841883592755,0.845,10.784523913130386,0.8817733990147784,11.246595933474504,0.7092511013215859,0.7928618500021057,0.10625,3.309551315958183,0.9993690851735016,5.418994054558823,0.9954068241469816,12.106643675738308,0.71,10.438818885680696,0.9245283018867924,10.3996653793357,0.9156626506024096
11.998648925286258,0.84,11.534481199660386,0.7014925373134328,11.415719280993802,0.7172995780590717,0.80152485488695,0.1125,8.092306206720234,0.9993690851735016,5.712149764540594,0.9973386560212908,12.212365906202017,0.72,11.41267762121355,0.780373831775701,9.315991543448774,0.9153846153846156,11.88097832189098,0.845,10.9345896420618,0.8817733990147784,11.40713984672241,0.7092511013215859,0.8002733914421538,0.110625,3.355535674081374,0.9993690851735016,5.497461653254089,0.9954068241469816,12.240311040526434,0.715,10.58532219791502,0.9245283018867924,10.55488426559444,0.9236947791164658
12.140111842178904,0.84,11.690917327329649,0.7014925373134328,11.57598643829747,0.7341772151898734,0.8087884354327606,0.11875,8.209244306996489,0.9993690851735016,5.794303410184841,0.9973386560212908,12.346934726936093,0.72,11.573042838237576,0.780373831775701,9.447461334133564,0.9230769230769232,12.026114760189202,0.845,11.084655370993213,0.8817733990147784,11.567683759970317,0.7136563876651982,0.8076849328822018,0.1175,3.401520032204565,0.9993690851735016,5.575929251949356,0.9954068241469816,12.373978405314562,0.72,10.731825510149342,0.929245283018868,10.710103151853184,0.927710843373494
12.281574759071551,0.84,11.847353454998908,0.7164179104477612,11.736253595601138,0.7341772151898734,0.8160520159785711,0.125,8.326182407272743,0.9993690851735016,5.876457055829088,0.9973386560212908,12.481503547670163,0.73,11.733408055261602,0.7850467289719626,9.578931124818354,0.9307692307692308,12.171251198487424,0.845,11.234721099924627,0.8866995073891626,11.72822767321822,0.7180616740088105,0.8150964743222497,0.12125,3.447504390327756,0.9993690851735016,5.654396850644623,0.9954068241469816,12.507645770102688,0.735,10.87832882238366,0.9528301886792452,10.865322038111923,0.9357429718875502
12.423037675964204,0.84,12.003789582668167,0.7164179104477612,11.896520752904804,0.7383966244725739,0.8233155965243817,0.134375,8.443120507548997,0.9993690851735016,5.9586107014733365,0.998003992015968,12.61607236840424,0.735,11.893773272285628,0.7943925233644861,9.710400915503143,0.9307692307692308,12.316387636785649,0.845,11.38478682885604,0.8866995073891626,11.888771586466127,0.7224669603524229,0.8225080157622978,0.129375,3.4934887484509467,0.9993690851735016,5.732864449339888,0.9954068241469816,12.641313134890815,0.735,11.024832134617984,0.9575471698113208,11.020540924370666,0.9397590361445782
12.56450059285685,0.845,12.16022571033743,0.7164179104477612,12.056787910208472,0.7383966244725739,0.8305791770701922,0.1399999999999999,8.560058607825251,0.9993690851735016,6.040764347117584,0.998003992015968,12.750641189138316,0.735,12.054138489309654,0.7943925233644861,9.841870706187931,0.9384615384615383,12.461524075083869,0.85,11.534852557787453,0.8916256157635468,12.049315499714034,0.7268722466960352,0.8299195572023458,0.1312499999999999,3.5394731065741376,0.9993690851735016,5.811332048035155,0.9954068241469816,12.77498049967894,0.75,11.171335446852307,0.9575471698113208,11.175759810629408,0.9437751004016064
12.7059635097495,0.845,12.316661838006691,0.7164179104477612,12.217055067512138,0.7383966244725739,0.8378427576160028,0.1493749999999999,8.676996708101505,0.9993690851735016,6.122917992761832,0.998003992015968,12.885210009872392,0.74,12.214503706333684,0.8084112149532711,9.973340496872725,0.9384615384615383,12.606660513382092,0.85,11.684918286718869,0.896551724137931,12.209859412961938,0.7312775330396475,0.8373310986423939,0.140625,3.5854574646973285,0.9993690851735016,5.889799646730421,0.9973753280839894,12.908647864467069,0.755,11.31783875908663,0.9575471698113208,11.330978696888147,0.9437751004016064
12.847426426642148,0.85,12.473097965675954,0.7313432835820896,12.377322224815806,0.7383966244725739,0.8451063381618134,0.155,8.793934808377761,0.9993690851735016,6.205071638406079,0.998003992015968,13.01977883060647,0.74,12.37486892335771,0.8130841121495328,10.104810287557513,0.9384615384615383,12.751796951680314,0.85,11.83498401565028,0.9064039408866996,12.370403326209845,0.7312775330396475,0.8447426400824418,0.14625,3.63144182282052,0.9993690851735016,5.968267245425688,0.9973753280839894,13.042315229255196,0.76,11.464342071320951,0.9575471698113208,11.486197583146891,0.9437751004016064
12.988889343534796,0.85,12.629534093345216,0.736318407960199,12.537589382119474,0.7426160337552743,0.8523699187076239,0.163125,8.910872908654015,0.9993690851735016,6.287225284050327,0.998003992015968,13.154347651340544,0.745,12.535234140381736,0.822429906542056,10.236280078242302,0.9384615384615383,12.896933389978535,0.86,11.985049744581694,0.9113300492610836,12.53094723945775,0.7312775330396475,0.8521541815224898,0.15375,3.6774261809437103,0.9993690851735016,6.046734844120954,0.9973753280839894,13.17598259404332,0.765,11.610845383555276,0.9622641509433962,11.641416469405634,0.9558232931726908
13.130352260427443,0.855,12.785970221014477,0.7462686567164178,12.69785653942314,0.7510548523206751,0.8596334992534345,0.173125,9.02781100893027,0.9993690851735016,6.369378929694575,0.998003992015968,13.28891647207462,0.745,12.695599357405762,0.8271028037383178,10.367749868927092,0.9423076923076924,13.04206982827676,0.86,12.135115473513109,0.9113300492610836,12.691491152705655,0.7312775330396475,0.8595657229625379,0.16,3.723410539066901,0.9993690851735016,6.12520244281622,0.9973753280839894,13.309649958831448,0.77,11.7573486957896,0.9669811320754718,11.796635355664376,0.9598393574297188
13.271815177320091,0.855,12.942406348683738,0.7611940298507462,12.858123696726809,0.7510548523206751,0.866897079799245,0.1825,9.144749109206524,0.9993690851735016,6.451532575338822,0.998003992015968,13.423485292808696,0.755,12.855964574429787,0.8317757009345795,10.499219659611882,0.9423076923076924,13.18720626657498,0.865,12.28518120244452,0.9113300492610836,12.852035065953562,0.7312775330396475,0.8669772644025858,0.1687499999999999,3.769394897190092,0.9993690851735016,6.203670041511487,0.9973753280839894,13.443317323619574,0.775,11.903852008023922,0.9669811320754718,11.951854241923115,0.963855421686747
13.41327809421274,0.855,13.098842476353,0.7661691542288557,13.018390854030477,0.7510548523206751,0.8741606603450556,0.1937499999999999,9.261687209482778,0.9993690851735016,6.53368622098307,0.998003992015968,13.55805411354277,0.77,13.016329791453812,0.8411214953271028,10.630689450296671,0.9423076923076924,13.332342704873204,0.88,12.435246931375934,0.9113300492610836,13.012578979201468,0.7356828193832599,0.8743888058426339,0.18375,3.815379255313283,0.9993690851735016,6.282137640206753,0.9986876640419948,13.5769846884077,0.78,12.05035532025824,0.9669811320754718,12.10707312818186,0.967871485943775
13.55474101110539,0.855,13.25527860402226,0.7661691542288557,13.178658011334145,0.7552742616033755,0.8814242408908662,0.204375,9.378625309759032,0.9993690851735016,6.615839866627318,0.998003992015968,13.692622934276846,0.775,13.17669500847784,0.8411214953271028,10.76215924098146,0.9423076923076924,13.477479143171426,0.88,12.585312660307348,0.916256157635468,13.173122892449374,0.7400881057268722,0.8818003472826819,0.193125,3.861363613436474,0.9993690851735016,6.36060523890202,0.9986876640419948,13.710652053195826,0.78,12.196858632492564,0.9716981132075472,12.2622920144406,0.9718875502008032
13.696203927998038,0.86,13.411714731691522,0.7761194029850745,13.338925168637813,0.759493670886076,0.8886878214366768,0.2125,9.495563410035286,0.9993690851735016,6.697993512271565,0.9986693280106456,13.827191755010922,0.785,13.337060225501864,0.8457943925233645,10.89362903166625,0.9423076923076924,13.622615581469647,0.88,12.73537838923876,0.9211822660098522,13.33366680569728,0.7400881057268722,0.8892118887227298,0.20875,3.907347971559665,0.9993690851735016,6.439072837597285,0.9986876640419948,13.844319417983954,0.8,12.343361944726889,0.9716981132075472,12.417510900699344,0.9759036144578312
13.837666844890688,0.865,13.568150859360784,0.7860696517412935,13.499192325941475,0.7637130801687764,0.8959514019824873,0.221875,9.61250151031154,0.9993690851735016,6.780147157915813,0.9986693280106456,13.961760575744998,0.79,13.497425442525891,0.8504672897196263,11.025098822351042,0.95,13.76775201976787,0.885,12.885444118170174,0.9261083743842364,13.494210718945183,0.7444933920704846,0.8966234301627779,0.22,3.953332329682856,0.9993690851735016,6.517540436292552,0.9993438320209972,13.97798678277208,0.8,12.48986525696121,0.9716981132075472,12.572729786958083,0.9759036144578312
13.979129761783335,0.875,13.724586987030046,0.7910447761194029,13.659459483245143,0.7679324894514769,0.903214982528298,0.238125,9.729439610587796,0.9993690851735016,6.862300803560061,0.9986693280106456,14.096329396479074,0.79,13.657790659549915,0.8644859813084113,11.156568613035832,0.953846153846154,13.912888458066094,0.885,13.035509847101588,0.9261083743842364,13.654754632193091,0.7533039647577092,0.904034971602826,0.2337499999999999,3.999316687806047,0.9993690851735016,6.596008034987818,0.9993438320209972,14.111654147560206,0.805,12.636368569195533,0.9716981132075472,12.727948673216826,0.9759036144578312
14.120592678675983,0.885,13.881023114699309,0.7910447761194029,13.819726640548812,0.7721518987341772,0.9104785630741083,0.25125,9.846377710864047,0.9993690851735016,6.944454449204309,0.9986693280106456,14.230898217213149,0.795,13.818155876573943,0.8738317757009346,11.288038403720622,0.9576923076923076,14.058024896364316,0.89,13.185575576033,0.9310344827586208,13.815298545440996,0.7709251101321586,0.911446513042874,0.24625,4.045301045929238,0.9993690851735016,6.674475633683085,0.9993438320209972,14.245321512348331,0.8150000000000001,12.782871881429855,0.9764150943396228,12.883167559475568,0.9759036144578312
14.262055595568633,0.885,14.037459242368568,0.7910447761194029,13.97999379785248,0.7721518987341772,0.917742143619919,0.265625,9.963315811140305,0.9993690851735016,7.026608094848556,0.9986693280106456,14.365467037947225,0.8,13.97852109359797,0.8738317757009346,11.419508194405411,0.9576923076923076,14.203161334662536,0.89,13.335641304964414,0.9408866995073892,13.975842458688902,0.7797356828193832,0.918858054482922,0.263125,4.091285404052428,0.9993690851735016,6.752943232378351,0.9993438320209972,14.37898887713646,0.8150000000000001,12.929375193664178,0.9764150943396228,13.038386445734307,0.9759036144578312
14.40351851246128,0.885,14.19389537003783,0.7910447761194029,14.140260955156148,0.7805907172995781,0.9250057241657296,0.28125,10.08025391141656,0.9993690851735016,7.108761740492804,0.9986693280106456,14.5000358586813,0.81,14.138886310621997,0.8785046728971962,11.5509779850902,0.9615384615384616,14.34829777296076,0.9,13.485707033895828,0.9408866995073892,14.136386371936808,0.7841409691629956,0.92626959592297,0.275625,4.137269762175619,0.9993690851735016,6.831410831073617,0.9993438320209972,14.512656241924589,0.8150000000000001,13.0758785058985,0.981132075471698,13.193605331993052,0.9839357429718876
14.54498142935393,0.885,14.35033149770709,0.8059701492537313,14.300528112459814,0.7805907172995781,0.93226930471154,0.2975,10.197192011692811,0.9993690851735016,7.190915386137052,0.9993346640053228,14.634604679415377,0.8150000000000001,14.29925152764602,0.8785046728971962,11.68244777577499,0.9653846153846154,14.493434211258982,0.905,13.63577276282724,0.9458128078817734,14.296930285184713,0.7973568281938326,0.933681137363018,0.295,4.18325412029881,0.9993690851735016,6.909878429768884,0.9993438320209972,14.646323606712713,0.8250000000000001,13.22238181813282,0.981132075471698,13.348824218251792,0.9879518072289156
14.686444346246578,0.905,14.506767625376352,0.8208955223880596,14.460795269763482,0.7848101265822786,0.9395328852573508,0.3175,10.314130111969067,0.9993690851735016,7.273069031781299,0.9993346640053228,14.769173500149453,0.8250000000000001,14.459616744670049,0.897196261682243,11.81391756645978,0.9653846153846154,14.638570649557206,0.91,13.785838491758655,0.9458128078817734,14.45747419843262,0.7973568281938326,0.941092678803066,0.3075,4.229238478422001,0.9993690851735016,6.98834602846415,0.9993438320209972,14.77999097150084,0.8300000000000001,13.368885130367143,0.9858490566037736,13.504043104510536,0.9919678714859438
14.827907263139226,0.905,14.663203753045616,0.835820895522388,14.62106242706715,0.7932489451476794,0.9467964658031612,0.344375,10.431068212245322,0.9993690851735016,7.355222677425547,0.9993346640053228,14.903742320883527,0.8300000000000001,14.619981961694071,0.911214953271028,11.94538735714457,0.9653846153846154,14.783707087855428,0.91,13.935904220690068,0.9458128078817734,14.618018111680524,0.7973568281938326,0.948504220243114,0.335,4.275222836545192,0.9993690851735016,7.066813627159417,0.9993438320209972,14.913658336288966,0.84,13.515388442601466,0.9858490566037736,13.659261990769275,0.9919678714859438
14.969370180031875,0.92,14.819639880714876,0.8557213930348259,14.781329584370816,0.7974683544303798,0.9540600463489718,0.375625,10.548006312521576,0.9993690851735016,7.437376323069794,0.9993346640053228,15.038311141617603,0.84,14.7803471787181,0.9158878504672896,12.07685714782936,0.9653846153846154,14.928843526153653,0.91,14.085969949621482,0.9507389162561576,14.778562024928432,0.8105726872246696,0.955915761683162,0.3556249999999999,4.321207194668383,0.9993690851735016,7.145281225854683,0.9993438320209972,15.047325701077092,0.845,13.66189175483579,0.9858490566037736,13.814480877028018,0.9959839357429718
15.110833096924525,0.925,14.976076008384137,0.8606965174129353,14.941596741674484,0.8016877637130803,0.9613236268947823,0.405625,10.66494441279783,0.9993690851735016,7.519529968714043,0.9993346640053228,15.17287996235168,0.85,14.940712395742125,0.9299065420560748,12.20832693851415,0.9692307692307692,15.073979964451873,0.92,14.236035678552897,0.9507389162561576,14.939105938176336,0.8149779735682818,0.96332730312321,0.38625,4.3671915527915735,0.9993690851735016,7.223748824549949,0.9993438320209972,15.180993065865218,0.86,13.808395067070112,0.9858490566037736,13.96969976328676,0.9959839357429718
15.252296013817173,0.935,15.132512136053398,0.8855721393034826,15.10186389897815,0.8059071729957806,0.9685872074405928,0.44375,10.781882513074084,0.9993690851735016,7.60168361435829,0.9993346640053228,15.307448783085754,0.865,15.10107761276615,0.9299065420560748,12.33979672919894,0.9730769230769232,15.219116402750094,0.92,14.386101407484308,0.9507389162561576,15.099649851424244,0.8193832599118942,0.970738844563258,0.408125,4.413175910914765,0.9993690851735016,7.302216423245215,0.9993438320209972,15.314660430653346,0.87,13.954898379304437,0.9858490566037736,14.1249186495455,0.9959839357429718
15.39375893070982,0.935,15.28894826372266,0.8955223880597014,15.262131056281818,0.8143459915611815,0.9758507879864036,0.484375,10.898820613350338,0.9993690851735016,7.683837260002537,0.9993346640053228,15.44201760381983,0.875,15.261442829790177,0.9345794392523364,12.471266519883727,0.976923076923077,15.364252841048318,0.92,14.536167136415722,0.955665024630542,15.260193764672149,0.8193832599118942,0.978150386003306,0.435625,4.459160269037955,0.9993690851735016,7.380684021940482,0.9993438320209972,15.448327795441472,0.875,14.101401691538758,0.9858490566037736,14.280137535804243,0.9959839357429718
15.535221847602468,0.94,15.445384391391922,0.9054726368159204,15.422398213585486,0.8227848101265823,0.983114368532214,0.536875,11.015758713626592,0.9993690851735016,7.7659909056467855,0.9993346640053228,15.576586424553906,0.89,15.421808046814204,0.9345794392523364,12.60273631056852,0.976923076923077,15.50938927934654,0.92,14.686232865347137,0.9605911330049262,15.420737677920052,0.8414096916299559,0.985561927443354,0.4674999999999999,4.505144627161147,0.9993690851735016,7.459151620635748,0.9993438320209972,15.581995160229598,0.875,14.24790500377308,0.9858490566037736,14.435356422062986,0.9959839357429718
15.676684764495118,0.95,15.601820519061183,0.9203980099502488,15.582665370889153,0.8227848101265823,0.9903779490780248,0.595625,11.132696813902848,0.9993690851735016,7.848144551291033,0.9993346640053228,15.71115524528798,0.89,15.582173263838229,0.9392523364485982,12.734206101253308,0.976923076923077,15.654525717644765,0.93,14.83629859427855,0.9605911330049262,15.58128159116796,0.8458149779735682,0.992973468883402,0.505,4.551128985284337,0.9993690851735016,7.537619219331014,0.9993438320209972,15.715662525017724,0.89,14.3944083160074,0.9905660377358492,14.590575308321728,0.9959839357429718
15.818147681387766,0.96,15.758256646730445,0.9353233830845772,15.74293252819282,0.839662447257384,0.9976415296238352,0.653125,11.249634914179104,0.9993690851735016,7.930298196935281,0.9993346640053228,15.845724066022056,0.905,15.742538480862256,0.9532710280373832,12.865675891938098,0.9846153846153848,15.799662155942984,0.945,14.986364323209962,0.9655172413793104,15.741825504415866,0.8502202643171806,1.0003850103234502,0.5675,4.597113343407528,0.9993690851735016,7.616086818026281,0.9993438320209972,15.849329889805851,0.895,14.540911628241725,0.9905660377358492,14.74579419458047,0.9959839357429718
15.959610598280417,0.965,15.914692774399706,0.945273631840796,15.903199685496489,0.8523206751054853,1.0049051101696458,0.70625,11.366573014455357,0.9993690851735016,8.012451842579528,0.9993346640053228,15.980292886756132,0.91,15.90290369788628,0.9766355140186916,12.997145682622888,0.9846153846153848,15.944798594241206,0.96,15.136430052141376,0.9704433497536946,15.902369417663772,0.8590308370044052,1.007796551763498,0.63625,4.643097701530719,0.9993690851735016,7.694554416721547,0.9993438320209972,15.982997254593975,0.9,14.687414940476046,0.9952830188679246,14.90101308083921,0.9959839357429718
16.101073515173063,0.965,16.071128902068967,0.9502487562189056,16.063466842800153,0.8607594936708861,1.0121686907154563,0.783125,11.483511114731613,0.9993690851735016,8.094605488223776,0.9993346640053228,16.114861707490206,0.91,16.063268914910307,0.9813084112149534,13.128615473307676,0.9884615384615384,16.08993503253943,0.965,15.286495781072787,0.9802955665024632,16.062913330911677,0.8766519823788546,1.015208093203546,0.706875,4.68908205965391,0.9993690851735016,7.773022015416814,0.9993438320209972,16.116664619382107,0.92,14.833918252710369,0.9952830188679246,15.056231967097952,0.9959839357429718
16.24253643206571,0.97,16.227565029738226,0.9502487562189056,16.22373400010382,0.8818565400843883,1.019432271261267,0.870625,11.600449215007863,0.9993690851735016,8.176759133868023,0.9993346640053228,16.249430528224284,0.92,16.223634131934332,0.9813084112149534,13.260085263992467,0.9923076923076924,16.235071470837653,0.965,15.436561510004202,0.9852216748768472,16.223457244159583,0.8854625550660793,1.022619634643594,0.801875,4.735066417777101,0.9993690851735016,7.85148961411208,0.9993438320209972,16.25033198417023,0.92,14.980421564944692,0.9952830188679246,15.211450853356697,0.9959839357429718
16.38399934895836,1.0,16.38400115740749,1.0,16.38400115740749,1.0,1.0266958518070777,1.0,11.71738731528412,1.0,8.25891277951227,1.0,16.38399934895836,1.0,16.38399934895836,1.0,13.391555054677257,1.0,16.380207909135873,1.0,15.586627238935614,1.0,16.38400115740749,1.0,1.030031176083642,1.0,4.781050775900292,1.0,7.929957212807346,1.0,16.38399934895836,1.0,15.126924877179016,1.0,15.366669739615435,1.0


==> figs/plots/data/buffer_DL_donor2mt_KBits_decimated.csv <==
,time_percentage,LB_False,LB_True
0,0.0,1.4667904017070796,1.2521009058743382
1,0.9645061728395062,1.184381700634686,1.439819620836637
2,1.9290123456790125,1.8358408068261483,1.3936536928451075
3,2.8935185185185186,1.6959288854474972,1.380958781555974
4,3.858024691358025,2.912500261637879,1.4281044859440704
5,4.822530864197531,9.241937098207593,1.3743323868165085
6,5.787037037037037,7.569897992816709,1.3907090543333631
7,6.7515432098765435,0.9472956432582684,1.377763773860146
8,7.71604938271605,1.5124148956915546,1.361690685377594
9,8.680555555555555,1.8800151546765274,1.3971075238140394
10,9.645061728395062,0.716924567706462,1.335681689783142
11,10.609567901234568,2.211284029731091,1.390257368186982
12,11.574074074074074,1.225762518747663,1.7549376406246955
13,12.53858024691358,1.977084499561872,1.6344350328710564
14,13.503086419753087,1.881401149983366,1.4318486634715815
15,14.467592592592593,-0.07121889334524098,1.460482946025185
16,15.4320987654321,7.497599633798109,1.3395753003986663
17,16.396604938271604,9.956636765722779,1.38312402789407
18,17.36111111111111,6.447720365679643,1.3985208275044263
19,18.325617283950617,2.3834003677608213,1.373882871648485
20,19.290123456790123,8.829494557858721,1.437955064255933
21,20.25462962962963,17.479718357359772,1.1472048127753363
22,21.219135802469136,29.213857594862382,1.4377126336936152
23,22.183641975308642,45.97703056952724,0.9354866074337966
24,23.14814814814815,25.794653859919375,-0.8237073790244471
25,24.112654320987655,57.436626994598946,1.8732761379602698
26,25.07716049382716,105.45780006947193,13.30389518486644
27,26.041666666666668,136.71760274654739,54.373036072528535
28,27.006172839506174,218.88956551744155,149.450815806075
29,27.97067901234568,199.4948981639044,283.98741239694976
30,28.935185185185187,242.29291559913048,435.6359174962976
31,29.899691358024693,490.8878828200588,578.6777443720235
32,30.8641975308642,698.7074601202875,654.1573782208864
33,31.828703703703706,835.6331705988806,657.4489067978124
34,32.79320987654321,1007.5092861429514,675.5493831696557
35,33.757716049382715,1241.8881594182824,783.1463790135134
36,34.72222222222222,1394.2392166318589,961.063666353795
37,35.68672839506173,1510.0352854738417,1118.5440784143286
38,36.651234567901234,1733.1107670394247,1138.5313735236232
39,37.61574074074074,1821.7220224960777,962.7032185344539
40,38.58024691358025,1882.5970911364168,757.4483406455917
41,39.54475308641975,2094.2228283327763,590.6574642171246
42,40.50925925925926,2226.8248163360345,435.64013993238314
43,41.473765432098766,2256.651628521314,394.11453058814976
44,42.43827160493827,2352.1179666294543,447.35164778568947
45,43.40277777777778,2519.8385490913656,531.7341335395673
46,44.367283950617285,2572.7880599576074,572.2492852609917
47,45.33179012345679,2624.725816635304,560.2897669836356
48,46.2962962962963,2687.681104144636,505.28736822397565
49,47.260802469135804,2581.9833575545545,411.2646283376245
50,48.22530864197531,2542.4885024532987,390.99753931645625
51,49.18981481481482,2504.3978205280678,434.1697415803219
52,50.15432098765432,2461.0301957690654,521.8946013794832
53,51.11882716049383,2570.1940876331964,640.6978137752038
54,52.083333333333336,2574.010974047043,732.4379011571879
55,53.04783950617284,2639.5469902025416,750.8758082471388
56,54.01234567901235,2830.032511808169,731.2621009029135
57,54.976851851851855,2922.779153574302,669.3058376822307
58,55.94135802469136,3081.434096886472,493.11948591330673
59,56.90586419753087,2958.116494378177,442.53591887852576
60,57.870370370370374,2476.6864157910486,551.7327139083097
61,58.83487654320988,2237.485621146304,722.4944246264846
62,59.79938271604939,2057.4615661457315,909.867138203248
63,60.76388888888889,1929.2579307781036,1053.7556609527119
64,61.7283950617284,2179.816589679941,1394.8074895736704
65,62.692901234567906,2313.169958461972,1799.1498305868554
66,63.65740740740741,2257.952480334444,2118.7608562282667
67,64.62191358024691,2451.301430115217,2352.008803447136
68,65.58641975308642,2680.1167748066173,2454.578809244601
69,66.55092592592592,2708.7312559727093,2583.8143733544084
70,67.51543209876543,2612.6938602671253,2580.6585828929396
71,68.47993827160494,2532.8540959422403,2512.250938621697
72,69.44444444444444,2392.4977341736644,2327.781937271706
73,70.40895061728395,1982.4465009766163,1832.7625369117666
74,71.37345679012346,1458.8967449641996,1398.6846920375222
75,72.33796296296296,911.2137914579681,985.305434953484
76,73.30246913580247,531.7904048417184,560.4378545562862
77,74.26697530864197,449.8101525911185,294.55233157230373
78,75.23148148148148,374.52438291931924,83.24995582061389
79,76.19598765432099,232.25224566050727,-0.4835351219886404
80,77.1604938271605,85.60521082318114,-0.5126575251779382
81,78.125,4.341219072452869,-5.12128158903634
82,79.0895061728395,10.11628135040252,2.2796869832293796
83,80.05401234567901,48.78508657446153,-1.8136893772316454
84,81.01851851851852,91.3218687859786,2.024862196150719
85,81.98302469135803,113.37254502469344,1.2939132683062549
86,82.94753086419753,152.8911267260369,0.6531317513069268
87,83.91203703703704,153.7712794918215,2.777061738684033
88,84.87654320987654,119.60204319808417,0.24441864080136386
89,85.84104938271605,129.37951737244876,2.2180741421164045
90,86.80555555555556,108.69106675933077,1.2133561278136575
91,87.77006172839506,107.06503214191731,2.0026623319256514
92,88.73456790123457,130.51417349281212,2.18377199749022
93,89.69907407407408,56.04998649588598,0.9979063217504238
94,90.66358024691358,-5.630171929095013,1.8018918971607905
95,91.62808641975309,3.584702847575208,1.2411890370263723
96,92.5925925925926,4.246858395410418,1.2751638197439914
97,93.5570987654321,-1.2256194944517513,1.7564775918255804
98,94.52160493827161,-1.9038131192201229,1.8275359081135487
99,95.48611111111111,-1.9077988922934943,1.8280613622331758


==> figs/plots/data/buffer_DL_node2ue_KBits_decimated.csv <==
,time_percentage,LB_False,LB_True
0,0.0,0.11994307711151217,0.07202210798463406
1,0.9645061728395062,-0.030536237051895114,0.036731005847428014
2,1.9290123456790125,0.12551088059224572,0.07776915344835199
3,2.8935185185185186,0.037361340340908614,0.038925211464207285
4,3.858024691358025,0.042954665053027655,0.06454677175861205
5,4.822530864197531,0.15938358741580305,0.06349272001432991
6,5.787037037037037,-0.12648649852312313,0.019203569065136677
7,6.7515432098765435,0.2854431814040591,0.09877308188534899
8,7.71604938271605,-0.1686751258328094,0.008088679253047253
9,8.680555555555555,0.19159464893553832,0.10513000375238973
10,9.645061728395062,0.08609956270882625,0.028943914538675758
11,10.609567901234568,-0.22168872418525187,0.050369162650356895
12,11.574074074074074,0.5723392312812102,0.1138515948114965
13,12.53858024691358,-0.6774117518944736,-0.05943657133781176
14,13.503086419753087,0.7905837425945517,0.2266899743819552
15,14.467592592592593,-0.3873504808753306,-0.1137474598297393
16,15.4320987654321,-0.10161507230436401,0.17234295038305797
17,16.396604938271604,1.4621585504129566,0.06893488197930156
18,17.36111111111111,0.6681359293623764,-0.11068093788758296
19,18.325617283950617,4.706163493608139,0.4207113006197503
20,19.290123456790123,1.590839956498706,-0.4367073265429396
21,20.25462962962963,2.188093302808512,0.5794673105829683
22,21.219135802469136,-4.656306134011421,-0.2788214604517995
23,22.183641975308642,9.608135966282138,0.009478442195636245
24,23.14814814814815,36.419094825795845,0.5578181549040673
25,24.112654320987655,13.765748927040953,-0.7472933585639205
26,25.07716049382716,18.048002052326293,0.48724019935961865
27,26.041666666666668,-0.27862538474522414,-2.3864007719553326
28,27.006172839506174,9.87544001664891,1.068060138363335
29,27.97067901234568,187.41461131242085,-1.7019264223295676
30,28.935185185185187,252.1815496701771,1.2197675305746327
31,29.899691358024693,133.08419469925423,5.200801326600268
32,30.8641975308642,69.08353959944348,63.075345496298965
33,31.828703703703706,62.3683786360998,285.5425992912994
34,32.79320987654321,47.71644606410629,352.74661915873844
35,33.757716049382715,8.72719306207744,132.91790026491978
36,34.72222222222222,12.400235258180276,18.049991356886984
37,35.68672839506173,23.63410721861433,-6.627092842181579
38,36.651234567901234,22.090083296198006,11.917239546336672
39,37.61574074074074,169.63270011519262,134.88146041966286
40,38.58024691358025,183.67195037696754,251.76822302590904
41,39.54475308641975,37.26886079179727,434.188244604548
42,40.50925925925926,41.29307809384411,423.64400711629423
43,41.473765432098766,75.4096958223293,330.1779852433573
44,42.43827160493827,30.92613503529021,354.7232000067682
45,43.40277777777778,63.02470291786111,185.92487152354659
46,44.367283950617285,383.75274478191255,186.55555447800356
47,45.33179012345679,423.4604553097027,250.92812464168304
48,46.2962962962963,311.51714533813856,243.0283546521894
49,47.260802469135804,600.8215254445988,314.7005094844853
50,48.22530864197531,520.2675964166748,113.94790281258227
51,49.18981481481482,430.11910735596456,-12.45631621679289
52,50.15432098765432,500.26425605088707,11.391443742987583
53,51.11882716049383,172.1125372487075,18.675187581642238
54,52.083333333333336,174.3797614690099,22.849150892898198
55,53.04783950617284,169.42525490366998,24.94216643826322
56,54.01234567901235,28.050824736579987,98.97607198863966
57,54.976851851851855,168.02856097175047,128.9997106707762
58,55.94135802469136,-11.453112496908668,329.03583766313346
59,56.90586419753087,391.60960467961297,299.7871711046328
60,57.870370370370374,1419.6681115752945,29.042501219338817
61,58.83487654320988,1748.4707360798213,-2.876711895598298
62,59.79938271604939,1752.58901630941,64.19455207565233
63,60.76388888888889,1439.828840967974,177.09923613976153
64,61.7283950617284,892.0625011498527,115.8712949539473
65,62.692901234567906,969.8196224244521,151.48916933861275
66,63.65740740740741,1110.1571698880475,154.84245392771527
67,64.62191358024691,697.1132708464552,159.5119000145873
68,65.58641975308642,485.47381440548827,441.6232996505927
69,66.55092592592592,718.1026154596998,343.4729340341571
70,67.51543209876543,896.5883622382147,423.1426656298187
71,68.47993827160494,969.7902650212457,422.8932721450151
72,69.44444444444444,1095.4512925244985,135.98862670093874
73,70.40895061728395,1447.7115820423478,623.310875386763
74,71.37345679012346,2007.456560329458,1142.6422736616164
75,72.33796296296296,2614.766806247377,1689.970876921205
76,73.30246913580247,2679.1722273901355,2343.900056602571
77,74.26697530864197,1976.7370117363446,2493.0671857614825
78,75.23148148148148,1367.876401482057,2508.0026609125252
79,76.19598765432099,1101.4271583124864,2171.6259094401103
80,77.1604938271605,801.4764940051995,1618.5434259855667
81,78.125,401.18718765572845,1169.235617707347
82,79.0895061728395,83.56238136391657,676.2670045764141
83,80.05401234567901,-8.923506960312572,256.6893581105983
84,81.01851851851852,-6.593304892876675,17.062699735634492
85,81.98302469135803,5.868663704100344,-10.903009529033884
86,82.94753086419753,21.235011154274122,0.03722111913782496
87,83.91203703703704,29.33662153946404,-9.630744296986501
88,84.87654320987654,28.369726786498443,2.630919540744687
89,85.84104938271605,-8.619168207474669,-4.445781508579959
90,86.80555555555556,3.623869296363266,1.0048444565697388
91,87.77006172839506,2.1459403862236135,0.7146978779207073
92,88.73456790123457,-10.025122612590131,-1.4335883349898448
93,89.69907407407408,121.00553635178568,1.8378565771863098
94,90.66358024691358,157.7525227282177,-1.3708773901016293
95,91.62808641975309,38.815782779389025,0.6193805467612238
96,92.5925925925926,-6.220591684468195,0.6126690694034853
97,93.5570987654321,1.7592512386784374,-1.1137714608255063
98,94.52160493827161,3.658503310828854,-1.3714678843142047
99,95.48611111111111,3.6739106571220517,-1.3733619794903806


==> figs/plots/data/buffer_UL_mt2donor_KBits_decimated.csv <==
,time_percentage,LB_False,LB_True
0,0.0,-0.5474801265913046,0.3342927652687475
1,0.9645061728395062,3.9201294731735565,4.223440512536721
2,1.9290123456790125,9.63479673110963,13.283824991228808
3,2.8935185185185186,16.442327076943016,2.893406130778657
4,3.858024691358025,82.55248803390386,1.9766846363688095
5,4.822530864197531,146.0739002030495,6.970427633525809
6,5.787037037037037,172.89287908043997,0.8547562373774378
7,6.7515432098765435,196.6831080370473,1.5228831939744907
8,7.71604938271605,187.9376118015663,1.0549100814102956
9,8.680555555555555,160.4807984291085,1.8863863865907584
10,9.645061728395062,102.76100931632998,1.9997462441087868
11,10.609567901234568,38.1723672912934,0.5732840471603422
12,11.574074074074074,6.128552383115133,2.9508133562955168
13,12.53858024691358,-0.6983079365987144,1.4524344623413377
14,13.503086419753087,6.709649118456293,2.242526946689903
15,14.467592592592593,-4.991463838046741,1.7274617620790633
16,15.4320987654321,30.731099986209827,0.8222549659025398
17,16.396604938271604,64.24427178589843,1.7937186704387578
18,17.36111111111111,33.640655855421244,0.5184162599428974
19,18.325617283950617,68.01844634298178,2.208153937818327
20,19.290123456790123,63.68150626701851,0.7449844749102676
21,20.25462962962963,-21.641138043749564,2.4674560657260476
22,21.219135802469136,90.5339604713475,2.7315640889702366
23,22.183641975308642,219.95902684142825,0.44572213643581926
24,23.14814814814815,235.2412371594146,2.190135918397142
25,24.112654320987655,371.38716400207403,11.339325487474818
26,25.07716049382716,255.5651376585616,29.21383336199253
27,26.041666666666668,220.43230877918413,6.5827435395075335
28,27.006172839506174,477.76693232044545,4.180151756445658
29,27.97067901234568,501.13178580351666,33.25557635606655
30,28.935185185185187,877.9222845113281,11.601846004139867
31,29.899691358024693,1367.3729755771171,3.3305355395394045
32,30.8641975308642,1603.1782565568706,-2.3113993609200962
33,31.828703703703706,2026.5001115185241,21.449322096675722
34,32.79320987654321,2531.196366043856,54.461217559122915
35,33.757716049382715,3233.8965109332753,28.515181823604145
36,34.72222222222222,3773.479153276987,54.47819269321219
37,35.68672839506173,4194.735582047766,100.95565059525934
38,36.651234567901234,4915.539972154938,92.49621014183671
39,37.61574074074074,5506.428941282645,37.482255050071785
40,38.58024691358025,6094.743544667526,34.7405070525689
41,39.54475308641975,6787.882097379144,99.30776193670454
42,40.50925925925926,7397.702551387899,95.83233606464465
43,41.473765432098766,8060.0714063254145,96.79976463817468
44,42.43827160493827,9108.541682834937,174.49809466356234
45,43.40277777777778,10214.435301997666,244.07932531944428
46,44.367283950617285,10751.585444412765,393.63008540788957
47,45.33179012345679,11489.82711817146,624.1435628344219
48,46.2962962962963,12643.802414502552,777.3109379806926
49,47.260802469135804,13557.338895097146,989.4838690415033
50,48.22530864197531,14534.838989587319,1229.6168829263866
51,49.18981481481482,15469.069816117193,1427.0072862446943
52,50.15432098765432,16356.06253936909,1540.6744758094826
53,51.11882716049383,17558.875123961578,1407.9932504141416
54,52.083333333333336,18325.434952531916,1362.5914273525893
55,53.04783950617284,19132.245341463684,1265.7076920676652
56,54.01234567901235,20352.0963871381,893.8359889020933
57,54.976851851851855,21082.136197678017,549.3351217281082
58,55.94135802469136,22052.55055260999,359.1948956826385
59,56.90586419753087,22048.057839882986,458.8541384353536
60,57.870370370370374,20033.52173145614,566.9560559335121
61,58.83487654320988,18681.199665639753,592.1751449519018
62,59.79938271604939,17721.37235774375,602.179149033207
63,60.76388888888889,16708.844414021245,524.3077201460015
64,61.7283950617284,17134.87135819744,475.51948838673746
65,62.692901234567906,17267.162965195163,368.9620617952118
66,63.65740740740741,16917.88493761651,223.42523727605553
67,64.62191358024691,17434.56401153327,63.17450979220959
68,65.58641975308642,18051.89596646531,-16.581188651135015
69,66.55092592592592,18276.642817583044,10.966882495687193
70,67.51543209876543,18307.158491919698,-0.31591856664118767
71,68.47993827160494,18505.741266792586,1.0641902303458592
72,69.44444444444444,17478.747074420753,1.6515269058065214
73,70.40895061728395,15367.903290764916,-1.4795025412995286
74,71.37345679012346,13544.583471772077,5.37768074487538
75,72.33796296296296,10963.59115957501,-0.5828763701459897
76,73.30246913580247,8535.765526353944,2.77938163236798
77,74.26697530864197,6986.485751040776,0.8538966995033269
78,75.23148148148148,6024.822954580081,0.8797108859114698
79,76.19598765432099,5585.963374398034,2.21929279744856
80,77.1604938271605,4571.189065762904,0.3091872334720239
81,78.125,3535.3995128815677,1.8322397916765296
82,79.0895061728395,3088.1018436935724,1.0298489909286048
83,80.05401234567901,2874.534355560857,1.3586664475808001
84,81.01851851851852,2705.5073803022087,1.5394591821613368
85,81.98302469135803,2283.7916707696763,0.6563360020457829
86,82.94753086419753,1852.5948399524766,1.670977742400015
87,83.91203703703704,1565.1416149713111,5.000960186936001
88,84.87654320987654,1251.406380820699,2.8266982211551377
89,85.84104938271605,1108.6816263335277,0.5513331475657745
90,86.80555555555556,1005.2195009635524,2.796383149666336
91,87.77006172839506,820.3402284722888,2.0534514928571874
92,88.73456790123457,810.7913849759558,2.2776695510336156
93,89.69907407407408,628.0398258364178,2.4641500995909884
94,90.66358024691358,324.19057854335637,1.3090247841312985
95,91.62808641975309,268.79781645751405,1.3439524456498728
96,92.5925925925926,257.4002884018151,1.3113079840997761
97,93.5570987654321,229.36059388844478,1.1773785274788144
98,94.52160493827161,225.1437245423816,1.165763170478713
99,95.48611111111111,225.11218940982542,1.1657583786193313


==> figs/plots/data/cdf_throughput_general_ped_pass_DL.csv <==
BS_1_LB_0_Ped_x,BS_1_LB_0_Ped_y,BS_1_LB_1_Ped_x,BS_1_LB_1_Ped_y,BS_1_LB_0_Pass_x,BS_1_LB_0_Pass_y,BS_1_LB_1_Pass_x,BS_1_LB_1_Pass_y
0.27476998238124056,0.0005128205128205128,0.29425355028959216,0.0005555555555555556,4.1218419813907525,0.004629629629629629,4.122602157128473,0.004629629629629629
0.43548370206338444,0.005128205128205127,0.45359509471231374,0.005,4.1383543280693935,0.013888888888888888,4.138544811204119,0.013888888888888888
0.5961974217455284,0.024102564102564103,0.6129366391350354,0.02277777777777778,4.154866674748035,0.027777777777777776,4.154487465279765,0.018518518518518517
0.7569111414276721,0.08205128205128205,0.772278183557757,0.08777777777777779,4.171379021426676,0.027777777777777776,4.170430119355411,0.027777777777777776
0.9176248611098161,0.32461538461538464,0.9316197279804785,0.30166666666666664,4.187891368105317,0.027777777777777776,4.186372773431057,0.027777777777777776
1.0783385807919599,0.8,1.0909612724032003,0.7999999999999999,4.204403714783959,0.027777777777777776,4.2023154275067025,0.027777777777777776
1.2390523004741039,0.8,1.2503028168259218,0.7999999999999999,4.2209160614626,0.027777777777777776,4.2182580815823485,0.027777777777777776
1.3997660201562476,0.8,1.4096443612486436,0.7999999999999999,4.237428408141241,0.027777777777777776,4.2342007356579945,0.032407407407407406
1.5604797398383916,0.8,1.568985905671365,0.7999999999999999,4.253940754819883,0.027777777777777776,4.2501433897336405,0.041666666666666664
1.7211934595205356,0.8,1.7283274500940866,0.7999999999999999,4.270453101498524,0.027777777777777776,4.2660860438092865,0.041666666666666664
1.8819071792026794,0.8,1.8876689945168084,0.7999999999999999,4.286965448177165,0.027777777777777776,4.2820286978849325,0.041666666666666664
2.042620898884823,0.8,2.0470105389395297,0.7999999999999999,4.303477794855807,0.032407407407407406,4.2979713519605784,0.041666666666666664
2.203334618566967,0.8005128205128206,2.206352083362251,0.7999999999999999,4.319990141534448,0.037037037037037035,4.313914006036224,0.046296296296296294
2.364048338249111,0.8005128205128206,2.3656936277849727,0.7999999999999999,4.336502488213089,0.046296296296296294,4.32985666011187,0.05555555555555555
2.5247620579312544,0.8005128205128206,2.5250351722076947,0.8005555555555556,4.353014834891731,0.06018518518518518,4.345799314187516,0.05555555555555555
2.6854757776133984,0.8005128205128206,2.684376716630416,0.8011111111111111,4.369527181570372,0.06944444444444445,4.3617419682631615,0.05555555555555555
2.8461894972955424,0.8005128205128206,2.8437182610531377,0.8016666666666666,4.386039528249013,0.10185185185185183,4.3776846223388075,0.06944444444444445
3.0069032169776864,0.8005128205128206,3.0030598054758593,0.8016666666666666,4.402551874927655,0.125,4.3936272764144535,0.08796296296296297
3.1676169366598304,0.801025641025641,3.162401349898581,0.8016666666666666,4.419064221606296,0.15277777777777776,4.4095699304900995,0.09259259259259259
3.328330656341974,0.801025641025641,3.3217428943213028,0.8016666666666666,4.435576568284937,0.1759259259259259,4.4255125845657455,0.09722222222222221
3.489044376024118,0.8015384615384615,3.4810844387440243,0.8016666666666666,4.4520889149635785,0.18055555555555555,4.4414552386413915,0.11574074074074073
3.649758095706262,0.8015384615384615,3.640425983166746,0.8016666666666666,4.4686012616422195,0.19907407407407404,4.4573978927170375,0.13888888888888887
3.8104718153884054,0.8015384615384615,3.7997675275894673,0.8022222222222222,4.4851136083208605,0.28240740740740744,4.4733405467926834,0.18518518518518517
3.9711855350705494,0.8015384615384615,3.959109072012189,0.8027777777777777,4.501625954999502,0.3472222222222222,4.489283200868329,0.2037037037037037
4.131899254752693,0.8020512820512821,4.11845061643491,0.8038888888888889,4.518138301678143,0.375,4.505225854943975,0.21296296296296294
4.292612974434837,0.8020512820512821,4.277792160857633,0.8049999999999999,4.534650648356784,0.4166666666666667,4.5211685090196205,0.2175925925925926
4.453326694116981,0.8030769230769231,4.4371337052803534,0.8072222222222222,4.551162995035426,0.4444444444444444,4.5371111630952665,0.23611111111111108
4.614040413799125,0.8051282051282052,4.596475249703076,0.8094444444444444,4.567675341714067,0.46296296296296297,4.5530538171709125,0.26851851851851855
4.774754133481268,0.8076923076923077,4.755816794125797,0.8155555555555555,4.584187688392708,0.4722222222222222,4.5689964712465585,0.28240740740740744
4.935467853163413,0.8102564102564103,4.915158338548519,0.8211111111111111,4.60070003507135,0.48148148148148145,4.5849391253222045,0.32407407407407407
5.096181572845556,0.8133333333333334,5.07449988297124,0.8277777777777777,4.617212381749991,0.49074074074074076,4.6008817793978505,0.35185185185185186
5.256895292527701,0.8153846153846154,5.233841427393962,0.8305555555555555,4.633724728428632,0.49537037037037035,4.6168244334734965,0.3935185185185185
5.417609012209844,0.8174358974358975,5.3931829718166835,0.8361111111111111,4.650237075107274,0.5092592592592593,4.6327670875491425,0.4351851851851852
5.578322731891988,0.821025641025641,5.552524516239405,0.8438888888888889,4.666749421785915,0.5231481481481481,4.6487097416247884,0.46759259259259256
5.739036451574132,0.8246153846153846,5.7118660606621265,0.8544444444444445,4.683261768464556,0.5277777777777778,4.664652395700434,0.48148148148148145
5.899750171256276,0.8312820512820513,5.871207605084848,0.8638888888888888,4.699774115143198,0.5416666666666666,4.68059504977608,0.49074074074074076
6.06046389093842,0.8394871794871795,6.03054914950757,0.8705555555555555,4.716286461821839,0.5601851851851852,4.6965377038517255,0.49537037037037035
6.221177610620564,0.8451282051282052,6.189890693930291,0.8766666666666666,4.73279880850048,0.5694444444444444,4.7124803579273715,0.5
6.381891330302707,0.8512820512820513,6.3492322383530135,0.885,4.749311155179122,0.5925925925925926,4.7284230120030175,0.5046296296296297
6.542605049984852,0.858974358974359,6.508573782775735,0.895,4.765823501857763,0.5925925925925926,4.7443656660786635,0.5138888888888888
6.703318769666995,0.8646153846153847,6.667915327198457,0.905,4.782335848536404,0.6018518518518519,4.7603083201543095,0.5231481481481481
6.864032489349139,0.8717948717948718,6.827256871621178,0.9122222222222222,4.7988481952150455,0.6064814814814815,4.7762509742299555,0.5231481481481481
7.024746209031283,0.878974358974359,6.9865984160439,0.9188888888888889,4.8153605418936865,0.625,4.7921936283056015,0.5462962962962963
7.185459928713427,0.882051282051282,7.145939960466621,0.9227777777777778,4.831872888572327,0.6435185185185185,4.8081362823812475,0.5509259259259259
7.34617364839557,0.8897435897435898,7.305281504889343,0.9277777777777777,4.848385235250969,0.6574074074074074,4.824078936456893,0.5648148148148148
7.506887368077715,0.8969230769230769,7.464623049312064,0.9311111111111111,4.86489758192961,0.6666666666666666,4.8400215905325386,0.5648148148148148
7.667601087759858,0.9056410256410257,7.623964593734786,0.9344444444444444,4.881409928608251,0.6666666666666666,4.8559642446081845,0.5648148148148148
7.828314807442003,0.9117948717948718,7.783306138157507,0.9394444444444444,4.897922275286893,0.6944444444444444,4.8719068986838305,0.5694444444444444
7.989028527124146,0.9148717948717949,7.942647682580229,0.9422222222222222,4.914434621965534,0.6944444444444444,4.8878495527594765,0.5787037037037037
8.14974224680629,0.9158974358974359,8.101989227002951,0.9466666666666667,4.930946968644175,0.7175925925925926,4.9037922068351225,0.5972222222222222
8.310455966488433,0.918974358974359,8.261330771425673,0.9488888888888889,4.947459315322817,0.75,4.9197348609107685,0.6157407407407407
8.471169686170578,0.9235897435897437,8.420672315848394,0.9516666666666667,4.963971662001458,0.7824074074074073,4.9356775149864145,0.6342592592592592
8.631883405852722,0.9256410256410257,8.580013860271116,0.955,4.980484008680099,0.8055555555555556,4.9516201690620605,0.6435185185185185
8.792597125534865,0.9276923076923077,8.739355404693837,0.9588888888888889,4.996996355358741,0.8379629629629629,4.9675628231377065,0.6481481481481481
8.95331084521701,0.9287179487179488,8.89869694911656,0.96,5.013508702037382,0.8657407407407407,4.9835054772133525,0.6527777777777778
9.114024564899154,0.9307692307692308,9.058038493539282,0.9627777777777777,5.030021048716023,0.8796296296296297,4.999448131288998,0.662037037037037
9.274738284581296,0.9323076923076923,9.217380037962004,0.9644444444444444,5.046533395394665,0.8888888888888888,5.0153907853646436,0.6759259259259259
9.43545200426344,0.9343589743589744,9.376721582384725,0.9672222222222222,5.063045742073306,0.8888888888888888,5.0313334394402895,0.6944444444444444
9.596165723945585,0.9358974358974359,9.536063126807447,0.9705555555555555,5.079558088751947,0.9074074074074073,5.0472760935159355,0.7175925925925926
9.75687944362773,0.9364102564102564,9.695404671230168,0.9744444444444444,5.096070435430589,0.9166666666666666,5.0632187475915815,0.7268518518518519
9.917593163309872,0.9379487179487179,9.85474621565289,0.9772222222222222,5.11258278210923,0.9259259259259259,5.0791614016672275,0.736111111111111
10.078306882992017,0.9379487179487179,10.014087760075611,0.9788888888888888,5.1290951287878706,0.9444444444444444,5.0951040557428735,0.75
10.239020602674161,0.938974358974359,10.173429304498333,0.9805555555555555,5.145607475466512,0.9583333333333333,5.1110467098185195,0.7546296296296297
10.399734322356304,0.9430769230769231,10.332770848921054,0.9816666666666667,5.162119822145153,0.9675925925925926,5.126989363894165,0.7685185185185185
10.560448042038448,0.9435897435897436,10.492112393343776,0.9866666666666667,5.178632168823794,0.9722222222222222,5.142932017969811,0.7685185185185185
10.721161761720593,0.9461538461538461,10.651453937766497,0.9883333333333333,5.195144515502436,0.9768518518518519,5.158874672045457,0.7824074074074073
10.881875481402735,0.9507692307692308,10.810795482189219,0.9888888888888888,5.211656862181077,0.9768518518518519,5.174817326121103,0.8148148148148148
11.04258920108488,0.9523076923076923,10.97013702661194,0.9888888888888888,5.228169208859718,0.9768518518518519,5.190759980196749,0.8240740740740741
11.203302920767024,0.9543589743589744,11.129478571034662,0.99,5.24468155553836,0.9768518518518519,5.2067026342723945,0.8425925925925926
11.364016640449167,0.956923076923077,11.288820115457384,0.991111111111111,5.261193902217001,0.9768518518518519,5.2226452883480405,0.861111111111111
11.524730360131311,0.9584615384615385,11.448161659880105,0.9922222222222222,5.277706248895642,0.9768518518518519,5.2385879424236865,0.8796296296296297
11.685444079813456,0.9620512820512821,11.607503204302827,0.9927777777777778,5.294218595574284,0.9768518518518519,5.2545305964993325,0.9027777777777778
11.8461577994956,0.9646153846153847,11.766844748725548,0.9938888888888888,5.310730942252925,0.9768518518518519,5.2704732505749785,0.9166666666666666
12.006871519177743,0.9661538461538461,11.92618629314827,0.9944444444444445,5.327243288931566,0.9768518518518519,5.2864159046506245,0.9212962962962963
12.167585238859887,0.9687179487179487,12.085527837570991,0.9961111111111111,5.343755635610208,0.9768518518518519,5.3023585587262705,0.9305555555555555
12.328298958542032,0.9692307692307692,12.244869381993714,0.9972222222222222,5.360267982288849,0.9768518518518519,5.3183012128019165,0.9490740740740741
12.489012678224174,0.9697435897435898,12.404210926416436,0.9977777777777778,5.37678032896749,0.9768518518518519,5.334243866877562,0.9537037037037037
12.649726397906319,0.9723076923076923,12.563552470839157,0.9988888888888888,5.393292675646132,0.9768518518518519,5.350186520953208,0.9583333333333333
12.810440117588463,0.9738461538461539,12.722894015261879,0.9988888888888888,5.409805022324773,0.9768518518518519,5.366129175028854,0.9583333333333333
12.971153837270606,0.9753846153846154,12.8822355596846,0.9988888888888888,5.426317369003414,0.9768518518518519,5.3820718291044995,0.9629629629629629
13.13186755695275,0.9769230769230769,13.041577104107322,0.9988888888888888,5.4428297156820555,0.9768518518518519,5.3980144831801455,0.9722222222222222
13.292581276634895,0.9774358974358974,13.200918648530044,0.9988888888888888,5.4593420623606965,0.9768518518518519,5.4139571372557915,0.9722222222222222
13.453294996317037,0.98,13.360260192952765,0.9988888888888888,5.4758544090393375,0.9768518518518519,5.4298997913314375,0.9768518518518519
13.614008715999182,0.9825641025641025,13.519601737375487,0.9988888888888888,5.492366755717979,0.9814814814814814,5.445842445407083,0.9768518518518519
13.774722435681326,0.9835897435897436,13.678943281798208,0.9988888888888888,5.50887910239662,0.9814814814814814,5.461785099482729,0.9768518518518519
13.935436155363469,0.9856410256410256,13.83828482622093,0.9988888888888888,5.525391449075261,0.9814814814814814,5.477727753558375,0.9768518518518519
14.096149875045613,0.9866666666666667,13.997626370643651,0.9994444444444445,5.541903795753903,0.9814814814814814,5.493670407634021,0.9768518518518519
14.256863594727758,0.9882051282051282,14.156967915066373,0.9994444444444445,5.558416142432544,0.9814814814814814,5.509613061709667,0.9768518518518519
14.4175773144099,0.9907692307692307,14.316309459489094,0.9994444444444445,5.574928489111185,0.9814814814814814,5.525555715785313,0.9814814814814814
14.578291034092045,0.9917948717948718,14.475651003911816,0.9994444444444445,5.591440835789827,0.9814814814814814,5.541498369860959,0.9814814814814814
14.73900475377419,0.9928205128205129,14.634992548334537,0.9994444444444445,5.607953182468468,0.9814814814814814,5.5574410239366046,0.9814814814814814
14.899718473456334,0.9953846153846154,14.794334092757259,0.9994444444444445,5.624465529147109,0.9814814814814814,5.5733836780122505,0.9814814814814814
15.060432193138476,0.995897435897436,14.95367563717998,0.9994444444444445,5.640977875825751,0.9814814814814814,5.5893263320878965,0.9814814814814814
15.22114591282062,0.997948717948718,15.113017181602702,0.9994444444444445,5.657490222504392,0.9814814814814814,5.6052689861635425,0.986111111111111
15.381859632502765,0.997948717948718,15.272358726025423,0.9994444444444445,5.674002569183033,0.986111111111111,5.6212116402391885,0.986111111111111
15.542573352184908,0.9984615384615385,15.431700270448145,0.9994444444444445,5.690514915861675,0.986111111111111,5.637154294314834,0.986111111111111
15.703287071867052,0.998974358974359,15.591041814870866,0.9994444444444445,5.707027262540316,0.9907407407407407,5.65309694839048,0.9907407407407407
15.864000791549197,0.9994871794871795,15.75038335929359,0.9994444444444445,5.723539609218957,0.9907407407407407,5.669039602466126,0.9907407407407407
16.02471451123134,0.9994871794871795,15.909724903716311,0.9994444444444445,5.740051955897599,0.9953703703703703,5.684982256541772,0.9953703703703703
16.185428230913484,1.0,16.069066448139033,1.0,5.75656430257624,1.0,5.700924910617418,1.0


==> figs/plots/data/cdf_throughput_general_ped_pass_UL.csv <==
BS_1_LB_0_Ped_x,BS_1_LB_0_Ped_y,BS_1_LB_1_Ped_x,BS_1_LB_1_Ped_y,BS_1_LB_0_Pass_x,BS_1_LB_0_Pass_y,BS_1_LB_1_Pass_x,BS_1_LB_1_Pass_y
0.3011076175977791,0.0005128205128205128,0.3513498060645886,0.0005555555555555556,4.038416849595428,0.004629629629629629,4.095909131462459,0.004629629629629629
0.4632678963811225,0.003076923076923077,0.5104963054005202,0.006111111111111111,4.057175005257909,0.027777777777777776,4.115136957673819,0.05555555555555555
0.6254281751644659,0.022564102564102562,0.6696428047364518,0.04222222222222222,4.075933160920391,0.027777777777777776,4.134364783885179,0.05555555555555555
0.7875884539478093,0.1041025641025641,0.8287893040723833,0.17444444444444446,4.094691316582872,0.05555555555555555,4.1535926100965375,0.05555555555555555
0.9497487327311527,0.48102564102564105,0.9879358034083148,0.5744444444444444,4.113449472245353,0.08333333333333331,4.172820436307897,0.05555555555555555
1.111909011514496,0.8,1.1470823027442463,0.7999999999999999,4.132207627907835,0.08333333333333331,4.192048262519257,0.05555555555555555
1.2740692902978394,0.8,1.306228802080178,0.7999999999999999,4.150965783570316,0.08333333333333331,4.211276088730616,0.05555555555555555
1.4362295690811828,0.8,1.4653753014161095,0.7999999999999999,4.1697239392327985,0.08333333333333331,4.230503914941975,0.05555555555555555
1.5983898478645262,0.8,1.624521800752041,0.7999999999999999,4.18848209489528,0.09259259259259259,4.249731741153335,0.05555555555555555
1.7605501266478696,0.8,1.7836683000879725,0.7999999999999999,4.207240250557761,0.10185185185185183,4.2689595673646945,0.07407407407407407
1.922710405431213,0.8,1.942814799423904,0.7999999999999999,4.225998406220243,0.10185185185185183,4.288187393576054,0.09722222222222221
2.084870684214556,0.8,2.1019612987598357,0.7999999999999999,4.244756561882724,0.10648148148148148,4.307415219787413,0.1111111111111111
2.2470309629978997,0.8,2.2611077980957672,0.8005555555555556,4.263514717545205,0.12962962962962962,4.326643045998773,0.1111111111111111
2.409191241781243,0.8,2.420254297431699,0.8005555555555556,4.282272873207687,0.14351851851851852,4.345870872210132,0.11574074074074073
2.5713515205645865,0.8,2.5794007967676307,0.8005555555555556,4.3010310288701685,0.14814814814814814,4.365098698421492,0.12037037037037035
2.73351179934793,0.8,2.738547296103562,0.8005555555555556,4.31978918453265,0.15740740740740738,4.384326524632851,0.125
2.8956720781312733,0.8,2.8976937954394937,0.8005555555555556,4.338547340195132,0.1759259259259259,4.40355435084421,0.12962962962962962
3.0578323569146164,0.8,3.056840294775425,0.8005555555555556,4.357305495857613,0.19907407407407404,4.42278217705557,0.13888888888888887
3.21999263569796,0.8,3.2159867941113567,0.8005555555555556,4.376063651520095,0.21296296296296294,4.44201000326693,0.14814814814814814
3.3821529144813036,0.8,3.375133293447288,0.8011111111111111,4.394821807182576,0.23611111111111108,4.461237829478288,0.14814814814814814
3.5443131932646468,0.8,3.5342797927832197,0.8011111111111111,4.413579962845057,0.24999999999999997,4.480465655689648,0.15277777777777776
3.70647347204799,0.8,3.6934262921191516,0.8016666666666666,4.4323381185075394,0.28240740740740744,4.499693481901008,0.162037037037037
3.8686337508313335,0.8,3.852572791455083,0.8016666666666666,4.451096274170021,0.32407407407407407,4.518921308112367,0.162037037037037
4.030794029614677,0.8005128205128206,4.011719290791015,0.8016666666666666,4.469854429832502,0.35185185185185186,4.538149134323726,0.1759259259259259
4.19295430839802,0.8020512820512821,4.170865790126946,0.8038888888888889,4.488612585494984,0.37037037037037035,4.557376960535086,0.2175925925925926
4.3551145871813635,0.8035897435897436,4.330012289462878,0.8066666666666666,4.507370741157465,0.3888888888888889,4.576604786746445,0.24074074074074073
4.517274865964707,0.8051282051282052,4.489158788798809,0.8077777777777777,4.526128896819946,0.42592592592592593,4.595832612957805,0.25925925925925924
4.679435144748051,0.8087179487179488,4.648305288134741,0.8105555555555556,4.544887052482428,0.4537037037037037,4.615060439169165,0.25925925925925924
4.841595423531394,0.8107692307692308,4.807451787470672,0.8133333333333334,4.5636452081449095,0.46296296296296297,4.6342882653805235,0.25925925925925924
5.003755702314737,0.8128205128205128,4.966598286806604,0.8194444444444444,4.582403363807391,0.5,4.653516091591883,0.28703703703703703
5.165915981098081,0.8143589743589744,5.125744786142535,0.8277777777777777,4.601161519469873,0.5185185185185185,4.672743917803243,0.3287037037037037
5.328076259881424,0.8174358974358975,5.284891285478467,0.8322222222222222,4.619919675132354,0.5462962962962963,4.691971744014602,0.3425925925925926
5.490236538664767,0.8256410256410257,5.444037784814398,0.84,4.638677830794836,0.5740740740740741,4.711199570225961,0.3935185185185185
5.6523968174481105,0.8317948717948718,5.60318428415033,0.8488888888888889,4.657435986457317,0.5925925925925926,4.730427396437321,0.4351851851851852
5.814557096231454,0.8374358974358974,5.762330783486261,0.856111111111111,4.676194142119798,0.611111111111111,4.749655222648681,0.46759259259259256
5.976717375014798,0.8441025641025641,5.921477282822193,0.8622222222222222,4.69495229778228,0.625,4.76888304886004,0.5
6.138877653798141,0.8502564102564103,6.080623782158124,0.8694444444444445,4.713710453444762,0.6296296296296297,4.788110875071399,0.5231481481481481
6.301037932581484,0.8564102564102565,6.239770281494056,0.875,4.732468609107244,0.6342592592592592,4.807338701282759,0.537037037037037
6.463198211364828,0.8630769230769231,6.398916780829987,0.8827777777777778,4.751226764769725,0.6435185185185185,4.826566527494118,0.537037037037037
6.625358490148171,0.8692307692307693,6.558063280165919,0.8883333333333333,4.769984920432206,0.6481481481481481,4.845794353705477,0.5509259259259259
6.787518768931514,0.8805128205128205,6.71720977950185,0.8944444444444444,4.788743076094688,0.662037037037037,4.865022179916837,0.5509259259259259
6.949679047714858,0.8876923076923077,6.8763562788377826,0.8994444444444444,4.807501231757169,0.6712962962962963,4.884250006128196,0.5555555555555556
7.111839326498201,0.8933333333333333,7.035502778173714,0.9061111111111111,4.82625938741965,0.6712962962962963,4.903477832339556,0.5555555555555556
7.273999605281545,0.8994871794871795,7.194649277509646,0.9122222222222222,4.8450175430821325,0.6944444444444444,4.922705658550916,0.5555555555555556
7.436159884064888,0.9041025641025642,7.353795776845577,0.9194444444444444,4.863775698744614,0.7175925925925926,4.9419334847622745,0.5601851851851852
7.598320162848231,0.9097435897435897,7.512942276181509,0.9249999999999999,4.882533854407095,0.7407407407407407,4.961161310973634,0.5601851851851852
7.760480441631575,0.9153846153846154,7.67208877551744,0.9277777777777777,4.901292010069577,0.7407407407407407,4.980389137184994,0.5648148148148148
7.922640720414918,0.9184615384615384,7.831235274853372,0.9344444444444444,4.920050165732058,0.75,4.999616963396353,0.5648148148148148
8.084800999198261,0.9215384615384615,7.990381774189303,0.9366666666666666,4.938808321394539,0.7685185185185185,5.018844789607712,0.5833333333333334
8.246961277981605,0.9266666666666666,8.149528273525235,0.9411111111111111,4.957566477057021,0.7777777777777778,5.038072615819072,0.5833333333333334
8.409121556764948,0.9282051282051282,8.308674772861167,0.9427777777777777,4.9763246327195025,0.787037037037037,5.0573004420304315,0.5833333333333334
8.571281835548291,0.9292307692307693,8.467821272197098,0.9438888888888889,4.995082788381984,0.8055555555555556,5.076528268241791,0.6064814814814815
8.733442114331634,0.9323076923076923,8.62696777153303,0.9455555555555555,5.013840944044466,0.8055555555555556,5.09575609445315,0.6203703703703703
8.895602393114979,0.9333333333333333,8.78611427086896,0.9488888888888889,5.032599099706947,0.8333333333333333,5.11498392066451,0.625
9.057762671898322,0.9343589743589744,8.945260770204893,0.9511111111111111,5.051357255369428,0.8518518518518519,5.134211746875869,0.6388888888888888
9.219922950681665,0.9353846153846154,9.104407269540824,0.9538888888888889,5.07011541103191,0.8842592592592592,5.153439573087229,0.6712962962962963
9.382083229465009,0.9364102564102564,9.263553768876756,0.9577777777777777,5.088873566694391,0.8935185185185185,5.172667399298588,0.6805555555555556
9.544243508248352,0.9384615384615385,9.422700268212687,0.9583333333333333,5.1076317223568735,0.9027777777777778,5.191895225509947,0.6944444444444444
9.706403787031695,0.9394871794871795,9.581846767548619,0.96,5.126389878019355,0.9027777777777778,5.211123051721307,0.6990740740740741
9.868564065815038,0.9435897435897436,9.74099326688455,0.9622222222222222,5.145148033681837,0.912037037037037,5.230350877932667,0.6990740740740741
10.030724344598383,0.9482051282051283,9.900139766220482,0.9644444444444444,5.163906189344318,0.912037037037037,5.249578704144026,0.6990740740740741
10.192884623381726,0.9528205128205128,10.059286265556413,0.965,5.182664345006799,0.9212962962962963,5.268806530355385,0.6990740740740741
10.35504490216507,0.9543589743589744,10.218432764892345,0.9677777777777777,5.201422500669281,0.9305555555555555,5.288034356566745,0.6990740740740741
10.517205180948412,0.9574358974358974,10.377579264228276,0.9683333333333333,5.220180656331762,0.9351851851851851,5.307262182778104,0.6990740740740741
10.679365459731756,0.958974358974359,10.536725763564208,0.97,5.2389388119942435,0.9490740740740741,5.326490008989463,0.7083333333333334
10.841525738515099,0.961025641025641,10.69587226290014,0.971111111111111,5.257696967656726,0.9537037037037037,5.345717835200823,0.7175925925925926
11.003686017298442,0.9620512820512821,10.855018762236071,0.971111111111111,5.276455123319207,0.9629629629629629,5.364945661412182,0.7175925925925926
11.165846296081785,0.9635897435897436,11.014165261572003,0.9722222222222222,5.295213278981688,0.9675925925925926,5.384173487623542,0.7222222222222222
11.328006574865128,0.9651282051282052,11.173311760907934,0.9733333333333333,5.31397143464417,0.9814814814814814,5.403401313834902,0.7222222222222222
11.490166853648473,0.9671794871794872,11.332458260243866,0.9738888888888889,5.332729590306651,0.986111111111111,5.4226291400462605,0.736111111111111
11.652327132431816,0.9697435897435898,11.491604759579797,0.9744444444444444,5.351487745969132,0.986111111111111,5.44185696625762,0.7407407407407407
11.81448741121516,0.9702564102564103,11.65075125891573,0.975,5.370245901631614,0.986111111111111,5.46108479246898,0.7453703703703703
11.976647689998503,0.9712820512820513,11.80989775825166,0.976111111111111,5.389004057294096,0.986111111111111,5.480312618680339,0.7592592592592592
12.138807968781846,0.9723076923076923,11.969044257587592,0.9788888888888888,5.407762212956577,0.986111111111111,5.499540444891698,0.7592592592592592
12.300968247565189,0.9723076923076923,12.128190756923523,0.9816666666666667,5.426520368619059,0.986111111111111,5.518768271103058,0.7777777777777778
12.463128526348532,0.9738461538461539,12.287337256259455,0.9827777777777778,5.44527852428154,0.986111111111111,5.5379960973144176,0.8101851851851851
12.625288805131877,0.9748717948717949,12.446483755595386,0.9833333333333333,5.464036679944021,0.986111111111111,5.557223923525777,0.8425925925925926
12.78744908391522,0.9758974358974359,12.605630254931318,0.9855555555555555,5.482794835606503,0.986111111111111,5.576451749737136,0.8518518518518519
12.949609362698563,0.9774358974358974,12.764776754267249,0.9866666666666667,5.5015529912689844,0.986111111111111,5.595679575948496,0.861111111111111
13.111769641481906,0.9784615384615385,12.923923253603181,0.9866666666666667,5.5203111469314665,0.9907407407407407,5.614907402159855,0.8888888888888888
13.27392992026525,0.978974358974359,13.083069752939112,0.9877777777777778,5.539069302593948,0.9907407407407407,5.634135228371214,0.9074074074074073
13.436090199048593,0.9794871794871796,13.242216252275044,0.9883333333333333,5.55782745825643,0.9907407407407407,5.653363054582574,0.9305555555555555
13.598250477831936,0.981025641025641,13.401362751610977,0.9888888888888888,5.576585613918911,0.9907407407407407,5.672590880793933,0.9444444444444444
13.76041075661528,0.9815384615384616,13.560509250946907,0.99,5.595343769581392,0.9907407407407407,5.691818707005293,0.9537037037037037
13.922571035398622,0.9841025641025641,13.71965575028284,0.991111111111111,5.614101925243874,0.9907407407407407,5.711046533216653,0.9629629629629629
14.084731314181967,0.9851282051282052,13.87880224961877,0.991111111111111,5.632860080906355,0.9907407407407407,5.730274359428012,0.9675925925925926
14.24689159296531,0.9856410256410256,14.037948748954703,0.9922222222222222,5.6516182365688366,0.9907407407407407,5.749502185639371,0.9722222222222222
14.409051871748654,0.9861538461538462,14.197095248290633,0.9927777777777778,5.670376392231319,0.9907407407407407,5.768730011850731,0.9722222222222222
14.571212150531997,0.9866666666666667,14.356241747626566,0.9927777777777778,5.6891345478938,0.9907407407407407,5.78795783806209,0.9722222222222222
14.73337242931534,0.9882051282051282,14.515388246962496,0.9927777777777778,5.707892703556281,0.9907407407407407,5.807185664273449,0.9722222222222222
14.895532708098683,0.9887179487179487,14.674534746298429,0.9933333333333333,5.726650859218763,0.9907407407407407,5.826413490484809,0.9722222222222222
15.057692986882026,0.9892307692307692,14.83368124563436,0.9938888888888888,5.745409014881244,0.9907407407407407,5.8456413166961685,0.9722222222222222
15.219853265665371,0.9897435897435898,14.992827744970292,0.9938888888888888,5.764167170543725,0.9907407407407407,5.864869142907528,0.9722222222222222
15.382013544448714,0.9917948717948718,15.151974244306222,0.9944444444444445,5.7829253262062075,0.9907407407407407,5.884096969118888,0.986111111111111
15.544173823232057,0.9928205128205129,15.311120743642155,0.9955555555555555,5.801683481868689,0.9907407407407407,5.903324795330247,0.986111111111111
15.7063341020154,0.9948717948717949,15.470267242978085,0.9955555555555555,5.82044163753117,0.9953703703703703,5.922552621541606,0.9907407407407407
15.868494380798744,0.9953846153846154,15.629413742314018,0.9961111111111111,5.839199793193652,0.9953703703703703,5.941780447752966,0.9953703703703703
16.030654659582087,0.997948717948718,15.78856024164995,0.9977777777777778,5.857957948856133,0.9953703703703703,5.961008273964325,0.9953703703703703
16.19281493836543,0.9984615384615385,15.94770674098588,0.9983333333333333,5.876716104518614,0.9953703703703703,5.980236100175684,0.9953703703703703
16.354975217148773,1.0,16.10685324032181,1.0,5.895474260181096,1.0,5.999463926387044,1.0


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_False_DL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
4.148219064783001,0.004166666666666667,False,T1,,True
4.167013860468597,0.0125,False,T1,,True
4.185808656154192,0.016666666666666666,False,T1,,True
4.204603451839787,0.024999999999999998,False,T1,,True
4.223398247525382,0.024999999999999998,False,T1,,True
4.242193043210977,0.029166666666666667,False,T1,,True
4.260987838896573,0.029166666666666667,False,T1,,True
4.279782634582168,0.029166666666666667,False,T1,,True
4.2985774302677635,0.029166666666666667,False,T1,,True
4.317372225953358,0.0375,False,T1,,True
4.336167021638953,0.05416666666666667,False,T1,,True
4.354961817324549,0.0625,False,T1,,True
4.373756613010144,0.06666666666666667,False,T1,,True
4.39255140869574,0.07916666666666666,False,T1,,True
4.411346204381334,0.09166666666666666,False,T1,,True
4.4301410000669295,0.10416666666666667,False,T1,,True
4.448935795752525,0.12083333333333333,False,T1,,True
4.46773059143812,0.12083333333333333,False,T1,,True
4.486525387123716,0.12916666666666668,False,T1,,True
4.50532018280931,0.13333333333333333,False,T1,,True
4.5241149784949055,0.1416666666666667,False,T1,,True
4.542909774180501,0.1625,False,T1,,True
4.561704569866096,0.17500000000000002,False,T1,,True
4.580499365551692,0.2041666666666667,False,T1,,True
4.599294161237287,0.225,False,T1,,True
4.618088956922882,0.24166666666666667,False,T1,,True
4.636883752608477,0.25416666666666665,False,T1,,True
4.655678548294072,0.2875,False,T1,,True
4.674473343979668,0.32916666666666666,False,T1,,True
4.693268139665263,0.3416666666666667,False,T1,,True
4.712062935350858,0.36666666666666664,False,T1,,True
4.730857731036453,0.3833333333333333,False,T1,,True
4.749652526722048,0.3958333333333333,False,T1,,True
4.768447322407644,0.4125,False,T1,,True
4.787242118093239,0.4333333333333333,False,T1,,True
4.806036913778835,0.4583333333333333,False,T1,,True
4.824831709464429,0.47916666666666663,False,T1,,True
4.8436265051500245,0.47916666666666663,False,T1,,True
4.86242130083562,0.49166666666666664,False,T1,,True
4.881216096521215,0.49166666666666664,False,T1,,True
4.900010892206811,0.5,False,T1,,True
4.918805687892405,0.5083333333333333,False,T1,,True
4.9376004835780005,0.5083333333333333,False,T1,,True
4.956395279263596,0.5125,False,T1,,True
4.975190074949191,0.5208333333333333,False,T1,,True
4.993984870634787,0.5208333333333333,False,T1,,True
5.012779666320382,0.5333333333333333,False,T1,,True
5.031574462005977,0.5416666666666666,False,T1,,True
5.050369257691572,0.5583333333333333,False,T1,,True
5.069164053377167,0.5666666666666667,False,T1,,True
5.087958849062763,0.575,False,T1,,True
5.106753644748358,0.5833333333333333,False,T1,,True
5.125548440433953,0.6,False,T1,,True
5.144343236119548,0.6041666666666666,False,T1,,True
5.163138031805143,0.6041666666666666,False,T1,,True
5.181932827490739,0.6166666666666667,False,T1,,True
5.200727623176334,0.6291666666666667,False,T1,,True
5.21952241886193,0.6333333333333333,False,T1,,True
5.238317214547524,0.6333333333333333,False,T1,,True
5.2571120102331195,0.6375,False,T1,,True
5.275906805918715,0.6416666666666666,False,T1,,True
5.29470160160431,0.6541666666666667,False,T1,,True
5.313496397289905,0.6666666666666666,False,T1,,True
5.3322911929755,0.6875,False,T1,,True
5.3510859886610955,0.6916666666666667,False,T1,,True
5.369880784346691,0.7125,False,T1,,True
5.388675580032286,0.7208333333333333,False,T1,,True
5.407470375717882,0.7333333333333333,False,T1,,True
5.426265171403477,0.75,False,T1,,True
5.445059967089072,0.7583333333333333,False,T1,,True
5.463854762774667,0.7666666666666666,False,T1,,True
5.482649558460262,0.775,False,T1,,True
5.501444354145858,0.7916666666666666,False,T1,,True
5.520239149831452,0.8041666666666667,False,T1,,True
5.539033945517048,0.8166666666666667,False,T1,,True
5.557828741202643,0.8208333333333333,False,T1,,True
5.576623536888238,0.825,False,T1,,True
5.595418332573834,0.8291666666666666,False,T1,,True
5.614213128259429,0.8416666666666667,False,T1,,True
5.633007923945025,0.8624999999999999,False,T1,,True
5.651802719630619,0.8875,False,T1,,True
5.6705975153162145,0.8916666666666666,False,T1,,True
5.68939231100181,0.9083333333333333,False,T1,,True
5.708187106687405,0.9375,False,T1,,True
5.726981902373,0.9458333333333333,False,T1,,True
5.745776698058595,0.9541666666666666,False,T1,,True
5.7645714937441905,0.9541666666666666,False,T1,,True
5.783366289429786,0.9583333333333333,False,T1,,True
5.802161085115381,0.9625,False,T1,,True
5.820955880800977,0.9708333333333333,False,T1,,True
5.839750676486572,0.975,False,T1,,True
5.858545472172167,0.9791666666666666,False,T1,,True
5.877340267857762,0.9791666666666666,False,T1,,True
5.896135063543357,0.9791666666666666,False,T1,,True
5.914929859228953,0.9791666666666666,False,T1,,True
5.933724654914547,0.9833333333333333,False,T1,,True
5.952519450600143,0.9916666666666666,False,T1,,True
5.971314246285738,0.9916666666666666,False,T1,,True
5.990109041971333,0.9958333333333333,False,T1,,True
6.008903837656929,1.0,False,T1,,True
3.8741623219767733,0.005,False,T1,Q1,False
4.000027788709355,0.01,False,T1,Q1,False
4.125893255441937,0.055,False,T1,Q1,False
4.251758722174519,0.065,False,T1,Q1,False
4.377624188907101,0.07500000000000001,False,T1,Q1,False
4.503489655639683,0.11,False,T1,Q1,False
4.629355122372265,0.13,False,T1,Q1,False
4.755220589104847,0.14,False,T1,Q1,False
4.881086055837429,0.16,False,T1,Q1,False
5.006951522570011,0.185,False,T1,Q1,False
5.132816989302593,0.2,False,T1,Q1,False
5.258682456035174,0.21000000000000002,False,T1,Q1,False
5.384547922767757,0.23500000000000001,False,T1,Q1,False
5.510413389500338,0.25,False,T1,Q1,False
5.63627885623292,0.265,False,T1,Q1,False
5.7621443229655025,0.315,False,T1,Q1,False
5.888009789698084,0.34,False,T1,Q1,False
6.013875256430666,0.34,False,T1,Q1,False
6.139740723163248,0.365,False,T1,Q1,False
6.26560618989583,0.385,False,T1,Q1,False
6.391471656628411,0.405,False,T1,Q1,False
6.517337123360994,0.44,False,T1,Q1,False
6.643202590093575,0.45,False,T1,Q1,False
6.769068056826157,0.47500000000000003,False,T1,Q1,False
6.8949335235587395,0.49,False,T1,Q1,False
7.020798990291322,0.515,False,T1,Q1,False
7.1466644570239035,0.55,False,T1,Q1,False
7.272529923756485,0.5650000000000001,False,T1,Q1,False
7.398395390489068,0.595,False,T1,Q1,False
7.524260857221649,0.595,False,T1,Q1,False
7.650126323954231,0.625,False,T1,Q1,False
7.775991790686813,0.645,False,T1,Q1,False
7.901857257419395,0.655,False,T1,Q1,False
8.027722724151976,0.66,False,T1,Q1,False
8.153588190884559,0.68,False,T1,Q1,False
8.27945365761714,0.6950000000000001,False,T1,Q1,False
8.405319124349724,0.6950000000000001,False,T1,Q1,False
8.531184591082305,0.7000000000000001,False,T1,Q1,False
8.657050057814885,0.7000000000000001,False,T1,Q1,False
8.78291552454747,0.71,False,T1,Q1,False
8.90878099128005,0.73,False,T1,Q1,False
9.03464645801263,0.735,False,T1,Q1,False
9.160511924745215,0.74,False,T1,Q1,False
9.286377391477796,0.745,False,T1,Q1,False
9.412242858210377,0.75,False,T1,Q1,False
9.53810832494296,0.76,False,T1,Q1,False
9.663973791675541,0.765,False,T1,Q1,False
9.789839258408124,0.775,False,T1,Q1,False
9.915704725140706,0.775,False,T1,Q1,False
10.041570191873287,0.785,False,T1,Q1,False
10.16743565860587,0.785,False,T1,Q1,False
10.293301125338452,0.79,False,T1,Q1,False
10.419166592071033,0.8,False,T1,Q1,False
10.545032058803615,0.8,False,T1,Q1,False
10.670897525536198,0.8150000000000001,False,T1,Q1,False
10.796762992268778,0.8200000000000001,False,T1,Q1,False
10.922628459001361,0.8200000000000001,False,T1,Q1,False
11.048493925733943,0.8300000000000001,False,T1,Q1,False
11.174359392466524,0.85,False,T1,Q1,False
11.300224859199107,0.855,False,T1,Q1,False
11.426090325931689,0.855,False,T1,Q1,False
11.55195579266427,0.86,False,T1,Q1,False
11.677821259396852,0.87,False,T1,Q1,False
11.803686726129435,0.88,False,T1,Q1,False
11.929552192862015,0.885,False,T1,Q1,False
12.0554176595946,0.885,False,T1,Q1,False
12.18128312632718,0.895,False,T1,Q1,False
12.307148593059761,0.9,False,T1,Q1,False
12.433014059792345,0.91,False,T1,Q1,False
12.558879526524926,0.92,False,T1,Q1,False
12.684744993257507,0.935,False,T1,Q1,False
12.810610459990091,0.935,False,T1,Q1,False
12.936475926722672,0.935,False,T1,Q1,False
13.062341393455252,0.9400000000000001,False,T1,Q1,False
13.188206860187837,0.9400000000000001,False,T1,Q1,False
13.314072326920417,0.9500000000000001,False,T1,Q1,False
13.439937793652998,0.9500000000000001,False,T1,Q1,False
13.565803260385582,0.9550000000000001,False,T1,Q1,False
13.691668727118163,0.9600000000000001,False,T1,Q1,False
13.817534193850744,0.9600000000000001,False,T1,Q1,False
13.943399660583328,0.9600000000000001,False,T1,Q1,False
14.069265127315909,0.9600000000000001,False,T1,Q1,False
14.19513059404849,0.975,False,T1,Q1,False
14.320996060781074,0.98,False,T1,Q1,False
14.446861527513654,0.98,False,T1,Q1,False
14.572726994246235,0.98,False,T1,Q1,False
14.69859246097882,0.98,False,T1,Q1,False
14.8244579277114,0.985,False,T1,Q1,False
14.95032339444398,0.985,False,T1,Q1,False
15.076188861176565,0.99,False,T1,Q1,False
15.202054327909146,0.99,False,T1,Q1,False
15.32791979464173,0.995,False,T1,Q1,False
15.45378526137431,0.995,False,T1,Q1,False
15.579650728106891,0.995,False,T1,Q1,False
15.705516194839475,0.995,False,T1,Q1,False
15.831381661572056,0.995,False,T1,Q1,False
15.957247128304637,0.995,False,T1,Q1,False
16.08311259503722,0.995,False,T1,Q1,False
16.208978061769802,0.995,False,T1,Q1,False
16.334843528502383,1.0,False,T1,Q1,False
4.148219064783001,0.004166666666666667,False,T1,,True
4.167013860468597,0.0125,False,T1,,True
4.185808656154192,0.016666666666666666,False,T1,,True
4.204603451839787,0.024999999999999998,False,T1,,True
4.223398247525382,0.024999999999999998,False,T1,,True
4.242193043210977,0.029166666666666667,False,T1,,True
4.260987838896573,0.029166666666666667,False,T1,,True
4.279782634582168,0.029166666666666667,False,T1,,True
4.2985774302677635,0.029166666666666667,False,T1,,True
4.317372225953358,0.0375,False,T1,,True
4.336167021638953,0.05416666666666667,False,T1,,True
4.354961817324549,0.0625,False,T1,,True
4.373756613010144,0.06666666666666667,False,T1,,True
4.39255140869574,0.07916666666666666,False,T1,,True
4.411346204381334,0.09166666666666666,False,T1,,True
4.4301410000669295,0.10416666666666667,False,T1,,True
4.448935795752525,0.12083333333333333,False,T1,,True
4.46773059143812,0.12083333333333333,False,T1,,True
4.486525387123716,0.12916666666666668,False,T1,,True
4.50532018280931,0.13333333333333333,False,T1,,True
4.5241149784949055,0.1416666666666667,False,T1,,True
4.542909774180501,0.1625,False,T1,,True
4.561704569866096,0.17500000000000002,False,T1,,True
4.580499365551692,0.2041666666666667,False,T1,,True
4.599294161237287,0.225,False,T1,,True
4.618088956922882,0.24166666666666667,False,T1,,True
4.636883752608477,0.25416666666666665,False,T1,,True
4.655678548294072,0.2875,False,T1,,True
4.674473343979668,0.32916666666666666,False,T1,,True
4.693268139665263,0.3416666666666667,False,T1,,True
4.712062935350858,0.36666666666666664,False,T1,,True
4.730857731036453,0.3833333333333333,False,T1,,True
4.749652526722048,0.3958333333333333,False,T1,,True
4.768447322407644,0.4125,False,T1,,True
4.787242118093239,0.4333333333333333,False,T1,,True
4.806036913778835,0.4583333333333333,False,T1,,True
4.824831709464429,0.47916666666666663,False,T1,,True
4.8436265051500245,0.47916666666666663,False,T1,,True
4.86242130083562,0.49166666666666664,False,T1,,True
4.881216096521215,0.49166666666666664,False,T1,,True
4.900010892206811,0.5,False,T1,,True
4.918805687892405,0.5083333333333333,False,T1,,True
4.9376004835780005,0.5083333333333333,False,T1,,True
4.956395279263596,0.5125,False,T1,,True
4.975190074949191,0.5208333333333333,False,T1,,True
4.993984870634787,0.5208333333333333,False,T1,,True
5.012779666320382,0.5333333333333333,False,T1,,True
5.031574462005977,0.5416666666666666,False,T1,,True
5.050369257691572,0.5583333333333333,False,T1,,True
5.069164053377167,0.5666666666666667,False,T1,,True
5.087958849062763,0.575,False,T1,,True
5.106753644748358,0.5833333333333333,False,T1,,True
5.125548440433953,0.6,False,T1,,True
5.144343236119548,0.6041666666666666,False,T1,,True
5.163138031805143,0.6041666666666666,False,T1,,True
5.181932827490739,0.6166666666666667,False,T1,,True
5.200727623176334,0.6291666666666667,False,T1,,True
5.21952241886193,0.6333333333333333,False,T1,,True
5.238317214547524,0.6333333333333333,False,T1,,True
5.2571120102331195,0.6375,False,T1,,True
5.275906805918715,0.6416666666666666,False,T1,,True
5.29470160160431,0.6541666666666667,False,T1,,True
5.313496397289905,0.6666666666666666,False,T1,,True
5.3322911929755,0.6875,False,T1,,True
5.3510859886610955,0.6916666666666667,False,T1,,True
5.369880784346691,0.7125,False,T1,,True
5.388675580032286,0.7208333333333333,False,T1,,True
5.407470375717882,0.7333333333333333,False,T1,,True
5.426265171403477,0.75,False,T1,,True
5.445059967089072,0.7583333333333333,False,T1,,True
5.463854762774667,0.7666666666666666,False,T1,,True
5.482649558460262,0.775,False,T1,,True
5.501444354145858,0.7916666666666666,False,T1,,True
5.520239149831452,0.8041666666666667,False,T1,,True
5.539033945517048,0.8166666666666667,False,T1,,True
5.557828741202643,0.8208333333333333,False,T1,,True
5.576623536888238,0.825,False,T1,,True
5.595418332573834,0.8291666666666666,False,T1,,True
5.614213128259429,0.8416666666666667,False,T1,,True
5.633007923945025,0.8624999999999999,False,T1,,True
5.651802719630619,0.8875,False,T1,,True
5.6705975153162145,0.8916666666666666,False,T1,,True
5.68939231100181,0.9083333333333333,False,T1,,True
5.708187106687405,0.9375,False,T1,,True
5.726981902373,0.9458333333333333,False,T1,,True
5.745776698058595,0.9541666666666666,False,T1,,True
5.7645714937441905,0.9541666666666666,False,T1,,True
5.783366289429786,0.9583333333333333,False,T1,,True
5.802161085115381,0.9625,False,T1,,True
5.820955880800977,0.9708333333333333,False,T1,,True
5.839750676486572,0.975,False,T1,,True
5.858545472172167,0.9791666666666666,False,T1,,True
5.877340267857762,0.9791666666666666,False,T1,,True
5.896135063543357,0.9791666666666666,False,T1,,True
5.914929859228953,0.9791666666666666,False,T1,,True
5.933724654914547,0.9833333333333333,False,T1,,True
5.952519450600143,0.9916666666666666,False,T1,,True
5.971314246285738,0.9916666666666666,False,T1,,True
5.990109041971333,0.9958333333333333,False,T1,,True
6.008903837656929,1.0,False,T1,,True
0.15117493185029987,0.00125,False,T1,Q2,False
0.1600170611418561,0.00125,False,T1,Q2,False
0.1688591904334123,0.00125,False,T1,Q2,False
0.17770131972496853,0.00125,False,T1,Q2,False
0.18654344901652475,0.00125,False,T1,Q2,False
0.19538557830808095,0.00125,False,T1,Q2,False
0.20422770759963718,0.00125,False,T1,Q2,False
0.2130698368911934,0.00125,False,T1,Q2,False
0.2219119661827496,0.00125,False,T1,Q2,False
0.2307540954743058,0.00125,False,T1,Q2,False
0.23959622476586204,0.0025,False,T1,Q2,False
0.24843835405741826,0.0025,False,T1,Q2,False
0.25728048334897446,0.003125,False,T1,Q2,False
0.2661226126405307,0.003125,False,T1,Q2,False
0.2749647419320869,0.0037500000000000003,False,T1,Q2,False
0.2838068712236431,0.005,False,T1,Q2,False
0.2926490005151994,0.005,False,T1,Q2,False
0.3014911298067556,0.005,False,T1,Q2,False
0.3103332590983118,0.005625,False,T1,Q2,False
0.31917538838986803,0.0062499999999999995,False,T1,Q2,False
0.3280175176814242,0.0075,False,T1,Q2,False
0.33685964697298043,0.0075,False,T1,Q2,False
0.3457017762645367,0.0075,False,T1,Q2,False
0.35454390555609283,0.0075,False,T1,Q2,False
0.3633860348476491,0.00875,False,T1,Q2,False
0.37222816413920534,0.010625,False,T1,Q2,False
0.3810702934307615,0.010625,False,T1,Q2,False
0.38991242272231774,0.013125000000000001,False,T1,Q2,False
0.398754552013874,0.013125000000000001,False,T1,Q2,False
0.40759668130543014,0.01375,False,T1,Q2,False
0.4164388105969864,0.01375,False,T1,Q2,False
0.42528093988854265,0.014375,False,T1,Q2,False
0.4341230691800988,0.015000000000000001,False,T1,Q2,False
0.44296519847165505,0.015000000000000001,False,T1,Q2,False
0.4518073277632113,0.015625,False,T1,Q2,False
0.46064945705476745,0.015625,False,T1,Q2,False
0.4694915863463237,0.015625,False,T1,Q2,False
0.47833371563787996,0.016875,False,T1,Q2,False
0.4871758449294361,0.0175,False,T1,Q2,False
0.49601797422099236,0.019375,False,T1,Q2,False
0.5048601035125485,0.021875000000000002,False,T1,Q2,False
0.5137022328041048,0.026875,False,T1,Q2,False
0.522544362095661,0.0275,False,T1,Q2,False
0.5313864913872172,0.02875,False,T1,Q2,False
0.5402286206787734,0.030000000000000002,False,T1,Q2,False
0.5490707499703297,0.031875,False,T1,Q2,False
0.5579128792618858,0.0325,False,T1,Q2,False
0.5667550085534421,0.034375,False,T1,Q2,False
0.5755971378449983,0.036875,False,T1,Q2,False
0.5844392671365545,0.03875,False,T1,Q2,False
0.5932813964281107,0.04,False,T1,Q2,False
0.602123525719667,0.043750000000000004,False,T1,Q2,False
0.6109656550112231,0.04625,False,T1,Q2,False
0.6198077843027794,0.04625,False,T1,Q2,False
0.6286499135943356,0.046875,False,T1,Q2,False
0.6374920428858918,0.04875,False,T1,Q2,False
0.646334172177448,0.051875000000000004,False,T1,Q2,False
0.6551763014690042,0.05375,False,T1,Q2,False
0.6640184307605604,0.058125,False,T1,Q2,False
0.6728605600521167,0.059375000000000004,False,T1,Q2,False
0.6817026893436728,0.06125,False,T1,Q2,False
0.6905448186352291,0.0625,False,T1,Q2,False
0.6993869479267854,0.065625,False,T1,Q2,False
0.7082290772183415,0.068125,False,T1,Q2,False
0.7170712065098978,0.07125000000000001,False,T1,Q2,False
0.725913335801454,0.074375,False,T1,Q2,False
0.7347554650930102,0.07625,False,T1,Q2,False
0.7435975943845664,0.0775,False,T1,Q2,False
0.7524397236761227,0.08375,False,T1,Q2,False
0.7612818529676788,0.090625,False,T1,Q2,False
0.7701239822592351,0.093125,False,T1,Q2,False
0.7789661115507913,0.099375,False,T1,Q2,False
0.7878082408423475,0.10250000000000001,False,T1,Q2,False
0.7966503701339037,0.10875,False,T1,Q2,False
0.80549249942546,0.11625,False,T1,Q2,False
0.8143346287170161,0.125625,False,T1,Q2,False
0.8231767580085724,0.13374999999999998,False,T1,Q2,False
0.8320188873001286,0.14687499999999998,False,T1,Q2,False
0.8408610165916848,0.16,False,T1,Q2,False
0.849703145883241,0.169375,False,T1,Q2,False
0.8585452751747972,0.1775,False,T1,Q2,False
0.8673874044663534,0.1875,False,T1,Q2,False
0.8762295337579097,0.201875,False,T1,Q2,False
0.8850716630494658,0.21875,False,T1,Q2,False
0.8939137923410221,0.231875,False,T1,Q2,False
0.9027559216325783,0.24562499999999998,False,T1,Q2,False
0.9115980509241345,0.2575,False,T1,Q2,False
0.9204401802156907,0.271875,False,T1,Q2,False
0.929282309507247,0.285,False,T1,Q2,False
0.9381244387988031,0.3075,False,T1,Q2,False
0.9469665680903594,0.335,False,T1,Q2,False
0.9558086973819157,0.368125,False,T1,Q2,False
0.9646508266734718,0.405625,False,T1,Q2,False
0.973492955965028,0.435625,False,T1,Q2,False
0.9823350852565843,0.475625,False,T1,Q2,False
0.9911772145481405,0.54,False,T1,Q2,False
1.0000193438396967,0.619375,False,T1,Q2,False
1.008861473131253,0.695625,False,T1,Q2,False
1.0177036024228092,0.81875,False,T1,Q2,False
1.0265457317143654,1.0,False,T1,Q2,False
4.148219064783001,0.004166666666666667,False,T1,,True
4.167013860468597,0.0125,False,T1,,True
4.185808656154192,0.016666666666666666,False,T1,,True
4.204603451839787,0.024999999999999998,False,T1,,True
4.223398247525382,0.024999999999999998,False,T1,,True
4.242193043210977,0.029166666666666667,False,T1,,True
4.260987838896573,0.029166666666666667,False,T1,,True
4.279782634582168,0.029166666666666667,False,T1,,True
4.2985774302677635,0.029166666666666667,False,T1,,True
4.317372225953358,0.0375,False,T1,,True
4.336167021638953,0.05416666666666667,False,T1,,True
4.354961817324549,0.0625,False,T1,,True
4.373756613010144,0.06666666666666667,False,T1,,True
4.39255140869574,0.07916666666666666,False,T1,,True
4.411346204381334,0.09166666666666666,False,T1,,True
4.4301410000669295,0.10416666666666667,False,T1,,True
4.448935795752525,0.12083333333333333,False,T1,,True
4.46773059143812,0.12083333333333333,False,T1,,True
4.486525387123716,0.12916666666666668,False,T1,,True
4.50532018280931,0.13333333333333333,False,T1,,True
4.5241149784949055,0.1416666666666667,False,T1,,True
4.542909774180501,0.1625,False,T1,,True
4.561704569866096,0.17500000000000002,False,T1,,True
4.580499365551692,0.2041666666666667,False,T1,,True
4.599294161237287,0.225,False,T1,,True
4.618088956922882,0.24166666666666667,False,T1,,True
4.636883752608477,0.25416666666666665,False,T1,,True
4.655678548294072,0.2875,False,T1,,True
4.674473343979668,0.32916666666666666,False,T1,,True
4.693268139665263,0.3416666666666667,False,T1,,True
4.712062935350858,0.36666666666666664,False,T1,,True
4.730857731036453,0.3833333333333333,False,T1,,True
4.749652526722048,0.3958333333333333,False,T1,,True
4.768447322407644,0.4125,False,T1,,True
4.787242118093239,0.4333333333333333,False,T1,,True
4.806036913778835,0.4583333333333333,False,T1,,True
4.824831709464429,0.47916666666666663,False,T1,,True
4.8436265051500245,0.47916666666666663,False,T1,,True
4.86242130083562,0.49166666666666664,False,T1,,True
4.881216096521215,0.49166666666666664,False,T1,,True
4.900010892206811,0.5,False,T1,,True
4.918805687892405,0.5083333333333333,False,T1,,True
4.9376004835780005,0.5083333333333333,False,T1,,True
4.956395279263596,0.5125,False,T1,,True
4.975190074949191,0.5208333333333333,False,T1,,True
4.993984870634787,0.5208333333333333,False,T1,,True
5.012779666320382,0.5333333333333333,False,T1,,True
5.031574462005977,0.5416666666666666,False,T1,,True
5.050369257691572,0.5583333333333333,False,T1,,True
5.069164053377167,0.5666666666666667,False,T1,,True
5.087958849062763,0.575,False,T1,,True
5.106753644748358,0.5833333333333333,False,T1,,True
5.125548440433953,0.6,False,T1,,True
5.144343236119548,0.6041666666666666,False,T1,,True
5.163138031805143,0.6041666666666666,False,T1,,True
5.181932827490739,0.6166666666666667,False,T1,,True
5.200727623176334,0.6291666666666667,False,T1,,True
5.21952241886193,0.6333333333333333,False,T1,,True
5.238317214547524,0.6333333333333333,False,T1,,True
5.2571120102331195,0.6375,False,T1,,True
5.275906805918715,0.6416666666666666,False,T1,,True
5.29470160160431,0.6541666666666667,False,T1,,True
5.313496397289905,0.6666666666666666,False,T1,,True
5.3322911929755,0.6875,False,T1,,True
5.3510859886610955,0.6916666666666667,False,T1,,True
5.369880784346691,0.7125,False,T1,,True
5.388675580032286,0.7208333333333333,False,T1,,True
5.407470375717882,0.7333333333333333,False,T1,,True
5.426265171403477,0.75,False,T1,,True
5.445059967089072,0.7583333333333333,False,T1,,True
5.463854762774667,0.7666666666666666,False,T1,,True
5.482649558460262,0.775,False,T1,,True
5.501444354145858,0.7916666666666666,False,T1,,True
5.520239149831452,0.8041666666666667,False,T1,,True
5.539033945517048,0.8166666666666667,False,T1,,True
5.557828741202643,0.8208333333333333,False,T1,,True
5.576623536888238,0.825,False,T1,,True
5.595418332573834,0.8291666666666666,False,T1,,True
5.614213128259429,0.8416666666666667,False,T1,,True
5.633007923945025,0.8624999999999999,False,T1,,True
5.651802719630619,0.8875,False,T1,,True
5.6705975153162145,0.8916666666666666,False,T1,,True
5.68939231100181,0.9083333333333333,False,T1,,True
5.708187106687405,0.9375,False,T1,,True
5.726981902373,0.9458333333333333,False,T1,,True
5.745776698058595,0.9541666666666666,False,T1,,True
5.7645714937441905,0.9541666666666666,False,T1,,True
5.783366289429786,0.9583333333333333,False,T1,,True
5.802161085115381,0.9625,False,T1,,True
5.820955880800977,0.9708333333333333,False,T1,,True
5.839750676486572,0.975,False,T1,,True
5.858545472172167,0.9791666666666666,False,T1,,True
5.877340267857762,0.9791666666666666,False,T1,,True
5.896135063543357,0.9791666666666666,False,T1,,True
5.914929859228953,0.9791666666666666,False,T1,,True
5.933724654914547,0.9833333333333333,False,T1,,True
5.952519450600143,0.9916666666666666,False,T1,,True
5.971314246285738,0.9916666666666666,False,T1,,True
5.990109041971333,0.9958333333333333,False,T1,,True
6.008903837656929,1.0,False,T1,,True
2.208805258276398,0.005,False,T1,Q3,False
2.351989036970155,0.005,False,T1,Q3,False
2.495172815663912,0.005,False,T1,Q3,False
2.6383565943576697,0.005,False,T1,Q3,False
2.7815403730514268,0.005,False,T1,Q3,False
2.924724151745184,0.005,False,T1,Q3,False
3.067907930438941,0.005,False,T1,Q3,False
3.211091709132698,0.005,False,T1,Q3,False
3.354275487826455,0.005,False,T1,Q3,False
3.497459266520212,0.005,False,T1,Q3,False
3.6406430452139698,0.005,False,T1,Q3,False
3.783826823907727,0.005,False,T1,Q3,False
3.927010602601484,0.005,False,T1,Q3,False
4.0701943812952415,0.005,False,T1,Q3,False
4.213378159988999,0.005,False,T1,Q3,False
4.356561938682756,0.005,False,T1,Q3,False
4.499745717376513,0.005,False,T1,Q3,False
4.64292949607027,0.015,False,T1,Q3,False
4.786113274764027,0.015,False,T1,Q3,False
4.929297053457784,0.015,False,T1,Q3,False
5.072480832151541,0.030000000000000002,False,T1,Q3,False
5.215664610845298,0.030000000000000002,False,T1,Q3,False
5.358848389539055,0.04,False,T1,Q3,False
5.502032168232812,0.065,False,T1,Q3,False
5.6452159469265695,0.07,False,T1,Q3,False
5.7883997256203275,0.07500000000000001,False,T1,Q3,False
5.9315835043140845,0.09000000000000001,False,T1,Q3,False
6.074767283007842,0.1,False,T1,Q3,False
6.2179510617016,0.115,False,T1,Q3,False
6.361134840395357,0.125,False,T1,Q3,False
6.504318619089114,0.15,False,T1,Q3,False
6.647502397782871,0.16,False,T1,Q3,False
6.790686176476628,0.19,False,T1,Q3,False
6.933869955170385,0.19,False,T1,Q3,False
7.077053733864142,0.21000000000000002,False,T1,Q3,False
7.220237512557899,0.23500000000000001,False,T1,Q3,False
7.363421291251656,0.25,False,T1,Q3,False
7.506605069945413,0.27,False,T1,Q3,False
7.6497888486391705,0.295,False,T1,Q3,False
7.792972627332928,0.31,False,T1,Q3,False
7.936156406026685,0.335,False,T1,Q3,False
8.079340184720442,0.375,False,T1,Q3,False
8.222523963414199,0.555,False,T1,Q3,False
8.365707742107956,0.5700000000000001,False,T1,Q3,False
8.508891520801713,0.5700000000000001,False,T1,Q3,False
8.65207529949547,0.5700000000000001,False,T1,Q3,False
8.795259078189227,0.5700000000000001,False,T1,Q3,False
8.938442856882984,0.5750000000000001,False,T1,Q3,False
9.081626635576741,0.59,False,T1,Q3,False
9.2248104142705,0.605,False,T1,Q3,False
9.367994192964257,0.615,False,T1,Q3,False
9.511177971658014,0.625,False,T1,Q3,False
9.654361750351772,0.645,False,T1,Q3,False
9.797545529045529,0.645,False,T1,Q3,False
9.940729307739286,0.65,False,T1,Q3,False
10.083913086433043,0.655,False,T1,Q3,False
10.2270968651268,0.66,False,T1,Q3,False
10.370280643820557,0.66,False,T1,Q3,False
10.513464422514314,0.675,False,T1,Q3,False
10.656648201208071,0.675,False,T1,Q3,False
10.799831979901828,0.68,False,T1,Q3,False
10.943015758595585,0.68,False,T1,Q3,False
11.086199537289342,0.68,False,T1,Q3,False
11.2293833159831,0.685,False,T1,Q3,False
11.372567094676857,0.6900000000000001,False,T1,Q3,False
11.515750873370614,0.6900000000000001,False,T1,Q3,False
11.65893465206437,0.7000000000000001,False,T1,Q3,False
11.802118430758128,0.71,False,T1,Q3,False
11.945302209451885,0.71,False,T1,Q3,False
12.088485988145642,0.715,False,T1,Q3,False
12.2316697668394,0.715,False,T1,Q3,False
12.374853545533156,0.715,False,T1,Q3,False
12.518037324226913,0.72,False,T1,Q3,False
12.66122110292067,0.72,False,T1,Q3,False
12.804404881614428,0.72,False,T1,Q3,False
12.947588660308186,0.725,False,T1,Q3,False
13.090772439001944,0.735,False,T1,Q3,False
13.2339562176957,0.75,False,T1,Q3,False
13.377139996389458,0.75,False,T1,Q3,False
13.520323775083215,0.75,False,T1,Q3,False
13.663507553776972,0.755,False,T1,Q3,False
13.806691332470729,0.755,False,T1,Q3,False
13.949875111164486,0.76,False,T1,Q3,False
14.093058889858243,0.76,False,T1,Q3,False
14.236242668552,0.76,False,T1,Q3,False
14.379426447245757,0.765,False,T1,Q3,False
14.522610225939514,0.765,False,T1,Q3,False
14.665794004633272,0.77,False,T1,Q3,False
14.808977783327029,0.77,False,T1,Q3,False
14.952161562020786,0.775,False,T1,Q3,False
15.095345340714543,0.78,False,T1,Q3,False
15.2385291194083,0.78,False,T1,Q3,False
15.381712898102057,0.785,False,T1,Q3,False
15.524896676795814,0.795,False,T1,Q3,False
15.668080455489571,0.805,False,T1,Q3,False
15.811264234183328,0.8150000000000001,False,T1,Q3,False
15.954448012877085,0.8200000000000001,False,T1,Q3,False
16.097631791570844,0.84,False,T1,Q3,False
16.2408155702646,0.845,False,T1,Q3,False
16.38399934895836,1.0,False,T1,Q3,False
3.387184431133461,0.004166666666666667,False,T2,,True
3.4088891240675454,0.004166666666666667,False,T2,,True
3.4305938170016304,0.008333333333333333,False,T2,,True
3.452298509935715,0.0125,False,T2,,True
3.4740032028698,0.016666666666666666,False,T2,,True
3.4957078958038843,0.020833333333333332,False,T2,,True
3.5174125887379692,0.024999999999999998,False,T2,,True
3.5391172816720537,0.0375,False,T2,,True
3.5608219746061387,0.04583333333333333,False,T2,,True
3.582526667540223,0.049999999999999996,False,T2,,True
3.604231360474308,0.0625,False,T2,,True
3.6259360534083926,0.07083333333333333,False,T2,,True
3.6476407463424776,0.075,False,T2,,True
3.669345439276562,0.09166666666666666,False,T2,,True
3.691050132210647,0.09583333333333333,False,T2,,True
3.7127548251447315,0.09999999999999999,False,T2,,True
3.7344595180788165,0.12916666666666668,False,T2,,True
3.756164211012901,0.1416666666666667,False,T2,,True
3.777868903946986,0.15833333333333335,False,T2,,True
3.7995735968810704,0.17083333333333334,False,T2,,True
3.8212782898151554,0.1875,False,T2,,True
3.84298298274924,0.1875,False,T2,,True
3.864687675683325,0.2041666666666667,False,T2,,True
3.8863923686174093,0.21666666666666667,False,T2,,True
3.9080970615514943,0.21666666666666667,False,T2,,True
3.929801754485579,0.23750000000000002,False,T2,,True
3.9515064474196637,0.25,False,T2,,True
3.9732111403537482,0.26666666666666666,False,T2,,True
3.994915833287833,0.2833333333333333,False,T2,,True
4.016620526221918,0.3083333333333333,False,T2,,True
4.038325219156002,0.3416666666666667,False,T2,,True
4.060029912090087,0.36666666666666664,False,T2,,True
4.081734605024172,0.3833333333333333,False,T2,,True
4.103439297958257,0.4041666666666667,False,T2,,True
4.125143990892341,0.4375,False,T2,,True
4.146848683826426,0.475,False,T2,,True
4.168553376760511,0.5291666666666667,False,T2,,True
4.190258069694596,0.575,False,T2,,True
4.21196276262868,0.6541666666666667,False,T2,,True
4.233667455562765,0.6875,False,T2,,True
4.25537214849685,0.7125,False,T2,,True
4.277076841430935,0.7291666666666666,False,T2,,True
4.298781534365019,0.7333333333333333,False,T2,,True
4.320486227299104,0.7833333333333333,False,T2,,True
4.342190920233189,0.8083333333333333,False,T2,,True
4.363895613167274,0.8208333333333333,False,T2,,True
4.385600306101358,0.8416666666666667,False,T2,,True
4.407304999035443,0.8624999999999999,False,T2,,True
4.429009691969528,0.8708333333333333,False,T2,,True
4.450714384903613,0.8791666666666667,False,T2,,True
4.472419077837697,0.8958333333333333,False,T2,,True
4.494123770771782,0.9125,False,T2,,True
4.5158284637058665,0.9249999999999999,False,T2,,True
4.537533156639951,0.9333333333333333,False,T2,,True
4.5592378495740356,0.9375,False,T2,,True
4.5809425425081205,0.9375,False,T2,,True
4.602647235442205,0.9416666666666667,False,T2,,True
4.62435192837629,0.9416666666666667,False,T2,,True
4.6460566213103744,0.9458333333333333,False,T2,,True
4.667761314244459,0.9458333333333333,False,T2,,True
4.689466007178544,0.9458333333333333,False,T2,,True
4.711170700112628,0.95,False,T2,,True
4.732875393046713,0.9541666666666666,False,T2,,True
4.754580085980798,0.9666666666666667,False,T2,,True
4.776284778914883,0.975,False,T2,,True
4.797989471848968,0.975,False,T2,,True
4.819694164783052,0.975,False,T2,,True
4.841398857717137,0.975,False,T2,,True
4.863103550651222,0.9791666666666666,False,T2,,True
4.884808243585306,0.9791666666666666,False,T2,,True
4.906512936519391,0.9791666666666666,False,T2,,True
4.928217629453476,0.9791666666666666,False,T2,,True
4.949922322387561,0.9791666666666666,False,T2,,True
4.971627015321646,0.9791666666666666,False,T2,,True
4.99333170825573,0.9791666666666666,False,T2,,True
5.015036401189815,0.9791666666666666,False,T2,,True
5.0367410941239,0.9833333333333333,False,T2,,True
5.058445787057984,0.9833333333333333,False,T2,,True
5.080150479992069,0.9833333333333333,False,T2,,True
5.101855172926154,0.9833333333333333,False,T2,,True
5.123559865860239,0.9833333333333333,False,T2,,True
5.145264558794324,0.9833333333333333,False,T2,,True
5.166969251728408,0.9833333333333333,False,T2,,True
5.188673944662493,0.9833333333333333,False,T2,,True
5.210378637596578,0.9833333333333333,False,T2,,True
5.232083330530662,0.9833333333333333,False,T2,,True
5.253788023464747,0.9833333333333333,False,T2,,True
5.275492716398832,0.9833333333333333,False,T2,,True
5.297197409332917,0.9833333333333333,False,T2,,True
5.3189021022670016,0.9833333333333333,False,T2,,True
5.340606795201086,0.9833333333333333,False,T2,,True
5.362311488135171,0.9833333333333333,False,T2,,True
5.3840161810692555,0.9833333333333333,False,T2,,True
5.40572087400334,0.9833333333333333,False,T2,,True
5.4274255669374245,0.9833333333333333,False,T2,,True
5.4491302598715095,0.9916666666666666,False,T2,,True
5.470834952805594,0.9916666666666666,False,T2,,True
5.492539645739679,0.9916666666666666,False,T2,,True
5.514244338673763,0.9916666666666666,False,T2,,True
5.535949031607848,1.0,False,T2,,True
0.8490456618305957,0.004975124378109453,False,T2,Q1,False
1.0059644042101603,0.004975124378109453,False,T2,Q1,False
1.162883146589725,0.004975124378109453,False,T2,Q1,False
1.3198018889692893,0.004975124378109453,False,T2,Q1,False
1.476720631348854,0.004975124378109453,False,T2,Q1,False
1.6336393737284185,0.004975124378109453,False,T2,Q1,False
1.790558116107983,0.004975124378109453,False,T2,Q1,False
1.9474768584875477,0.004975124378109453,False,T2,Q1,False
2.1043956008671123,0.004975124378109453,False,T2,Q1,False
2.261314343246677,0.004975124378109453,False,T2,Q1,False
2.4182330856262415,0.004975124378109453,False,T2,Q1,False
2.575151828005806,0.004975124378109453,False,T2,Q1,False
2.7320705703853703,0.004975124378109453,False,T2,Q1,False
2.8889893127649353,0.004975124378109453,False,T2,Q1,False
3.0459080551444995,0.004975124378109453,False,T2,Q1,False
3.2028267975240645,0.004975124378109453,False,T2,Q1,False
3.3597455399036287,0.004975124378109453,False,T2,Q1,False
3.5166642822831937,0.009950248756218905,False,T2,Q1,False
3.673583024662758,0.009950248756218905,False,T2,Q1,False
3.830501767042323,0.009950248756218905,False,T2,Q1,False
3.987420509421887,0.009950248756218905,False,T2,Q1,False
4.144339251801452,0.014925373134328358,False,T2,Q1,False
4.301257994181016,0.01990049751243781,False,T2,Q1,False
4.458176736560581,0.01990049751243781,False,T2,Q1,False
4.6150954789401455,0.029850746268656712,False,T2,Q1,False
4.77201422131971,0.03482587064676617,False,T2,Q1,False
4.928932963699275,0.04477611940298507,False,T2,Q1,False
5.08585170607884,0.04975124378109452,False,T2,Q1,False
5.242770448458404,0.07960199004975124,False,T2,Q1,False
5.399689190837969,0.09950248756218906,False,T2,Q1,False
5.556607933217533,0.11442786069651742,False,T2,Q1,False
5.713526675597098,0.11940298507462686,False,T2,Q1,False
5.870445417976662,0.12935323383084577,False,T2,Q1,False
6.0273641603562265,0.15422885572139303,False,T2,Q1,False
6.1842829027357915,0.1791044776119403,False,T2,Q1,False
6.341201645115356,0.21393034825870647,False,T2,Q1,False
6.498120387494921,0.24875621890547264,False,T2,Q1,False
6.655039129874485,0.26865671641791045,False,T2,Q1,False
6.81195787225405,0.30348258706467657,False,T2,Q1,False
6.968876614633614,0.3233830845771144,False,T2,Q1,False
7.125795357013179,0.3532338308457711,False,T2,Q1,False
7.282714099392743,0.38805970149253727,False,T2,Q1,False
7.439632841772308,0.43283582089552236,False,T2,Q1,False
7.5965515841518725,0.4427860696517413,False,T2,Q1,False
7.7534703265314375,0.4577114427860696,False,T2,Q1,False
7.910389068911002,0.4825870646766169,False,T2,Q1,False
8.067307811290567,0.5024875621890548,False,T2,Q1,False
8.22422655367013,0.5621890547263682,False,T2,Q1,False
8.381145296049695,0.582089552238806,False,T2,Q1,False
8.53806403842926,0.5970149253731343,False,T2,Q1,False
8.694982780808823,0.5970149253731343,False,T2,Q1,False
8.851901523188388,0.6069651741293532,False,T2,Q1,False
9.008820265567953,0.6119402985074627,False,T2,Q1,False
9.165739007947519,0.6119402985074627,False,T2,Q1,False
9.322657750327084,0.6169154228855721,False,T2,Q1,False
9.479576492706647,0.6169154228855721,False,T2,Q1,False
9.636495235086212,0.6169154228855721,False,T2,Q1,False
9.793413977465777,0.6467661691542288,False,T2,Q1,False
9.950332719845342,0.6517412935323382,False,T2,Q1,False
10.107251462224905,0.6616915422885572,False,T2,Q1,False
10.26417020460447,0.6666666666666666,False,T2,Q1,False
10.421088946984035,0.6666666666666666,False,T2,Q1,False
10.5780076893636,0.681592039800995,False,T2,Q1,False
10.734926431743164,0.6915422885572139,False,T2,Q1,False
10.891845174122729,0.7014925373134328,False,T2,Q1,False
11.048763916502294,0.7064676616915423,False,T2,Q1,False
11.205682658881857,0.7114427860696517,False,T2,Q1,False
11.362601401261422,0.7114427860696517,False,T2,Q1,False
11.519520143640987,0.7213930348258706,False,T2,Q1,False
11.676438886020552,0.7313432835820896,False,T2,Q1,False
11.833357628400115,0.736318407960199,False,T2,Q1,False
11.99027637077968,0.7611940298507462,False,T2,Q1,False
12.147195113159245,0.7611940298507462,False,T2,Q1,False
12.30411385553881,0.7611940298507462,False,T2,Q1,False
12.461032597918374,0.7711442786069651,False,T2,Q1,False
12.617951340297939,0.7711442786069651,False,T2,Q1,False
12.774870082677504,0.7810945273631841,False,T2,Q1,False
12.931788825057069,0.7810945273631841,False,T2,Q1,False
13.088707567436632,0.7860696517412935,False,T2,Q1,False
13.245626309816197,0.7860696517412935,False,T2,Q1,False
13.402545052195762,0.7910447761194029,False,T2,Q1,False
13.559463794575326,0.7960199004975124,False,T2,Q1,False
13.71638253695489,0.8009950248756218,False,T2,Q1,False
13.873301279334456,0.8059701492537313,False,T2,Q1,False
14.03022002171402,0.8059701492537313,False,T2,Q1,False
14.187138764093584,0.8059701492537313,False,T2,Q1,False
14.344057506473149,0.8059701492537313,False,T2,Q1,False
14.500976248852714,0.8208955223880596,False,T2,Q1,False
14.65789499123228,0.8258706467661692,False,T2,Q1,False
14.814813733611842,0.8308457711442786,False,T2,Q1,False
14.971732475991407,0.8308457711442786,False,T2,Q1,False
15.128651218370972,0.8606965174129353,False,T2,Q1,False
15.285569960750538,0.8756218905472637,False,T2,Q1,False
15.4424887031301,0.8955223880597014,False,T2,Q1,False
15.599407445509666,0.9054726368159204,False,T2,Q1,False
15.756326187889231,0.9054726368159204,False,T2,Q1,False
15.913244930268794,0.9054726368159204,False,T2,Q1,False
16.07016367264836,0.9054726368159204,False,T2,Q1,False
16.227082415027922,0.9203980099502487,False,T2,Q1,False
16.38400115740749,1.0,False,T2,Q1,False
3.387184431133461,0.004166666666666667,False,T2,,True
3.4088891240675454,0.004166666666666667,False,T2,,True
3.4305938170016304,0.008333333333333333,False,T2,,True
3.452298509935715,0.0125,False,T2,,True
3.4740032028698,0.016666666666666666,False,T2,,True
3.4957078958038843,0.020833333333333332,False,T2,,True
3.5174125887379692,0.024999999999999998,False,T2,,True
3.5391172816720537,0.0375,False,T2,,True
3.5608219746061387,0.04583333333333333,False,T2,,True
3.582526667540223,0.049999999999999996,False,T2,,True
3.604231360474308,0.0625,False,T2,,True
3.6259360534083926,0.07083333333333333,False,T2,,True
3.6476407463424776,0.075,False,T2,,True
3.669345439276562,0.09166666666666666,False,T2,,True
3.691050132210647,0.09583333333333333,False,T2,,True
3.7127548251447315,0.09999999999999999,False,T2,,True
3.7344595180788165,0.12916666666666668,False,T2,,True
3.756164211012901,0.1416666666666667,False,T2,,True
3.777868903946986,0.15833333333333335,False,T2,,True
3.7995735968810704,0.17083333333333334,False,T2,,True
3.8212782898151554,0.1875,False,T2,,True
3.84298298274924,0.1875,False,T2,,True
3.864687675683325,0.2041666666666667,False,T2,,True
3.8863923686174093,0.21666666666666667,False,T2,,True
3.9080970615514943,0.21666666666666667,False,T2,,True
3.929801754485579,0.23750000000000002,False,T2,,True
3.9515064474196637,0.25,False,T2,,True
3.9732111403537482,0.26666666666666666,False,T2,,True
3.994915833287833,0.2833333333333333,False,T2,,True
4.016620526221918,0.3083333333333333,False,T2,,True
4.038325219156002,0.3416666666666667,False,T2,,True
4.060029912090087,0.36666666666666664,False,T2,,True
4.081734605024172,0.3833333333333333,False,T2,,True
4.103439297958257,0.4041666666666667,False,T2,,True
4.125143990892341,0.4375,False,T2,,True
4.146848683826426,0.475,False,T2,,True
4.168553376760511,0.5291666666666667,False,T2,,True
4.190258069694596,0.575,False,T2,,True
4.21196276262868,0.6541666666666667,False,T2,,True
4.233667455562765,0.6875,False,T2,,True
4.25537214849685,0.7125,False,T2,,True
4.277076841430935,0.7291666666666666,False,T2,,True
4.298781534365019,0.7333333333333333,False,T2,,True
4.320486227299104,0.7833333333333333,False,T2,,True
4.342190920233189,0.8083333333333333,False,T2,,True
4.363895613167274,0.8208333333333333,False,T2,,True
4.385600306101358,0.8416666666666667,False,T2,,True
4.407304999035443,0.8624999999999999,False,T2,,True
4.429009691969528,0.8708333333333333,False,T2,,True
4.450714384903613,0.8791666666666667,False,T2,,True
4.472419077837697,0.8958333333333333,False,T2,,True
4.494123770771782,0.9125,False,T2,,True
4.5158284637058665,0.9249999999999999,False,T2,,True
4.537533156639951,0.9333333333333333,False,T2,,True
4.5592378495740356,0.9375,False,T2,,True
4.5809425425081205,0.9375,False,T2,,True
4.602647235442205,0.9416666666666667,False,T2,,True
4.62435192837629,0.9416666666666667,False,T2,,True
4.6460566213103744,0.9458333333333333,False,T2,,True
4.667761314244459,0.9458333333333333,False,T2,,True
4.689466007178544,0.9458333333333333,False,T2,,True
4.711170700112628,0.95,False,T2,,True
4.732875393046713,0.9541666666666666,False,T2,,True
4.754580085980798,0.9666666666666667,False,T2,,True
4.776284778914883,0.975,False,T2,,True
4.797989471848968,0.975,False,T2,,True
4.819694164783052,0.975,False,T2,,True
4.841398857717137,0.975,False,T2,,True
4.863103550651222,0.9791666666666666,False,T2,,True
4.884808243585306,0.9791666666666666,False,T2,,True
4.906512936519391,0.9791666666666666,False,T2,,True
4.928217629453476,0.9791666666666666,False,T2,,True
4.949922322387561,0.9791666666666666,False,T2,,True
4.971627015321646,0.9791666666666666,False,T2,,True
4.99333170825573,0.9791666666666666,False,T2,,True
5.015036401189815,0.9791666666666666,False,T2,,True
5.0367410941239,0.9833333333333333,False,T2,,True
5.058445787057984,0.9833333333333333,False,T2,,True
5.080150479992069,0.9833333333333333,False,T2,,True
5.101855172926154,0.9833333333333333,False,T2,,True
5.123559865860239,0.9833333333333333,False,T2,,True
5.145264558794324,0.9833333333333333,False,T2,,True
5.166969251728408,0.9833333333333333,False,T2,,True
5.188673944662493,0.9833333333333333,False,T2,,True
5.210378637596578,0.9833333333333333,False,T2,,True
5.232083330530662,0.9833333333333333,False,T2,,True
5.253788023464747,0.9833333333333333,False,T2,,True
5.275492716398832,0.9833333333333333,False,T2,,True
5.297197409332917,0.9833333333333333,False,T2,,True
5.3189021022670016,0.9833333333333333,False,T2,,True
5.340606795201086,0.9833333333333333,False,T2,,True
5.362311488135171,0.9833333333333333,False,T2,,True
5.3840161810692555,0.9833333333333333,False,T2,,True
5.40572087400334,0.9833333333333333,False,T2,,True
5.4274255669374245,0.9833333333333333,False,T2,,True
5.4491302598715095,0.9916666666666666,False,T2,,True
5.470834952805594,0.9916666666666666,False,T2,,True
5.492539645739679,0.9916666666666666,False,T2,,True
5.514244338673763,0.9916666666666666,False,T2,,True
5.535949031607848,1.0,False,T2,,True
0.11575695262180984,0.0006309148264984228,False,T2,Q2,False
0.171255784458551,0.0006309148264984228,False,T2,Q2,False
0.22675461629529214,0.0031545741324921135,False,T2,Q2,False
0.2822534481320333,0.005678233438485804,False,T2,Q2,False
0.33775227996877444,0.0069400630914826485,False,T2,Q2,False
0.3932511118055156,0.013249211356466875,False,T2,Q2,False
0.44874994364225673,0.022082018927444793,False,T2,Q2,False
0.5042487754789978,0.030283911671924287,False,T2,Q2,False
0.559747607315739,0.04037854889589905,False,T2,Q2,False
0.6152464391524801,0.05993690851735015,False,T2,Q2,False
0.6707452709892213,0.09085173501577286,False,T2,Q2,False
0.7262441028259625,0.1305993690851735,False,T2,Q2,False
0.7817429346627036,0.18990536277602524,False,T2,Q2,False
0.8372417664994447,0.2940063091482649,False,T2,Q2,False
0.8927405983361859,0.4996845425867507,False,T2,Q2,False
0.9482394301729271,0.9488958990536277,False,T2,Q2,False
1.0037382620096682,0.9943217665615142,False,T2,Q2,False
1.0592370938464093,0.9987381703470031,False,T2,Q2,False
1.1147359256831504,0.9987381703470031,False,T2,Q2,False
1.1702347575198917,0.9987381703470031,False,T2,Q2,False
1.2257335893566328,0.9987381703470031,False,T2,Q2,False
1.2812324211933739,0.9987381703470031,False,T2,Q2,False
1.3367312530301152,0.9987381703470031,False,T2,Q2,False
1.3922300848668563,0.9987381703470031,False,T2,Q2,False
1.4477289167035974,0.9987381703470031,False,T2,Q2,False
1.5032277485403385,0.9987381703470031,False,T2,Q2,False
1.5587265803770796,0.9987381703470031,False,T2,Q2,False
1.6142254122138209,0.9987381703470031,False,T2,Q2,False
1.669724244050562,0.9987381703470031,False,T2,Q2,False
1.725223075887303,0.9987381703470031,False,T2,Q2,False
1.7807219077240444,0.9987381703470031,False,T2,Q2,False
1.8362207395607855,0.9987381703470031,False,T2,Q2,False
1.8917195713975266,0.9987381703470031,False,T2,Q2,False
1.9472184032342676,0.9987381703470031,False,T2,Q2,False
2.0027172350710085,0.9987381703470031,False,T2,Q2,False
2.05821606690775,0.9987381703470031,False,T2,Q2,False
2.113714898744491,0.9987381703470031,False,T2,Q2,False
2.169213730581232,0.9987381703470031,False,T2,Q2,False
2.2247125624179733,0.9987381703470031,False,T2,Q2,False
2.280211394254714,0.9987381703470031,False,T2,Q2,False
2.3357102260914555,0.9987381703470031,False,T2,Q2,False
2.391209057928197,0.9987381703470031,False,T2,Q2,False
2.4467078897649377,0.9987381703470031,False,T2,Q2,False
2.502206721601679,0.9987381703470031,False,T2,Q2,False
2.5577055534384203,0.9987381703470031,False,T2,Q2,False
2.613204385275161,0.9987381703470031,False,T2,Q2,False
2.6687032171119025,0.9987381703470031,False,T2,Q2,False
2.7242020489486434,0.9987381703470031,False,T2,Q2,False
2.7797008807853847,0.9987381703470031,False,T2,Q2,False
2.835199712622126,0.9987381703470031,False,T2,Q2,False
2.890698544458867,0.9987381703470031,False,T2,Q2,False
2.946197376295608,0.9987381703470031,False,T2,Q2,False
3.001696208132349,0.9987381703470031,False,T2,Q2,False
3.0571950399690904,0.9987381703470031,False,T2,Q2,False
3.1126938718058317,0.9987381703470031,False,T2,Q2,False
3.1681927036425725,0.9987381703470031,False,T2,Q2,False
3.223691535479314,0.9987381703470031,False,T2,Q2,False
3.279190367316055,0.9987381703470031,False,T2,Q2,False
3.334689199152796,0.9987381703470031,False,T2,Q2,False
3.3901880309895374,0.9987381703470031,False,T2,Q2,False
3.4456868628262787,0.9987381703470031,False,T2,Q2,False
3.5011856946630195,0.9987381703470031,False,T2,Q2,False
3.556684526499761,0.9987381703470031,False,T2,Q2,False
3.6121833583365017,0.9987381703470031,False,T2,Q2,False
3.667682190173243,0.9987381703470031,False,T2,Q2,False
3.7231810220099844,0.9987381703470031,False,T2,Q2,False
3.7786798538467252,0.9987381703470031,False,T2,Q2,False
3.8341786856834665,0.9987381703470031,False,T2,Q2,False
3.8896775175202074,0.9987381703470031,False,T2,Q2,False
3.9451763493569487,0.9987381703470031,False,T2,Q2,False
4.0006751811936905,0.9987381703470031,False,T2,Q2,False
4.056174013030431,0.9987381703470031,False,T2,Q2,False
4.111672844867172,0.9987381703470031,False,T2,Q2,False
4.167171676703914,0.9987381703470031,False,T2,Q2,False
4.222670508540655,0.9987381703470031,False,T2,Q2,False
4.278169340377396,0.9987381703470031,False,T2,Q2,False
4.3336681722141375,0.9987381703470031,False,T2,Q2,False
4.389167004050878,0.9987381703470031,False,T2,Q2,False
4.444665835887619,0.9987381703470031,False,T2,Q2,False
4.500164667724361,0.9987381703470031,False,T2,Q2,False
4.555663499561102,0.9987381703470031,False,T2,Q2,False
4.611162331397843,0.9987381703470031,False,T2,Q2,False
4.6666611632345845,0.9987381703470031,False,T2,Q2,False
4.722159995071325,0.9987381703470031,False,T2,Q2,False
4.777658826908066,0.9987381703470031,False,T2,Q2,False
4.833157658744808,0.9987381703470031,False,T2,Q2,False
4.888656490581549,0.9987381703470031,False,T2,Q2,False
4.94415532241829,0.9993690851735015,False,T2,Q2,False
4.9996541542550315,0.9993690851735015,False,T2,Q2,False
5.055152986091772,0.9993690851735015,False,T2,Q2,False
5.110651817928513,0.9993690851735015,False,T2,Q2,False
5.166150649765254,0.9993690851735015,False,T2,Q2,False
5.221649481601996,0.9993690851735015,False,T2,Q2,False
5.277148313438737,0.9993690851735015,False,T2,Q2,False
5.332647145275478,0.9993690851735015,False,T2,Q2,False
5.388145977112219,0.9993690851735015,False,T2,Q2,False
5.44364480894896,0.9993690851735015,False,T2,Q2,False
5.499143640785701,0.9993690851735015,False,T2,Q2,False
5.554642472622443,0.9993690851735015,False,T2,Q2,False
5.610141304459184,1.0,False,T2,Q2,False
3.387184431133461,0.004166666666666667,False,T2,,True
3.4088891240675454,0.004166666666666667,False,T2,,True
3.4305938170016304,0.008333333333333333,False,T2,,True
3.452298509935715,0.0125,False,T2,,True
3.4740032028698,0.016666666666666666,False,T2,,True
3.4957078958038843,0.020833333333333332,False,T2,,True
3.5174125887379692,0.024999999999999998,False,T2,,True
3.5391172816720537,0.0375,False,T2,,True
3.5608219746061387,0.04583333333333333,False,T2,,True
3.582526667540223,0.049999999999999996,False,T2,,True
3.604231360474308,0.0625,False,T2,,True
3.6259360534083926,0.07083333333333333,False,T2,,True
3.6476407463424776,0.075,False,T2,,True
3.669345439276562,0.09166666666666666,False,T2,,True
3.691050132210647,0.09583333333333333,False,T2,,True
3.7127548251447315,0.09999999999999999,False,T2,,True
3.7344595180788165,0.12916666666666668,False,T2,,True
3.756164211012901,0.1416666666666667,False,T2,,True
3.777868903946986,0.15833333333333335,False,T2,,True
3.7995735968810704,0.17083333333333334,False,T2,,True
3.8212782898151554,0.1875,False,T2,,True
3.84298298274924,0.1875,False,T2,,True
3.864687675683325,0.2041666666666667,False,T2,,True
3.8863923686174093,0.21666666666666667,False,T2,,True
3.9080970615514943,0.21666666666666667,False,T2,,True
3.929801754485579,0.23750000000000002,False,T2,,True
3.9515064474196637,0.25,False,T2,,True
3.9732111403537482,0.26666666666666666,False,T2,,True
3.994915833287833,0.2833333333333333,False,T2,,True
4.016620526221918,0.3083333333333333,False,T2,,True
4.038325219156002,0.3416666666666667,False,T2,,True
4.060029912090087,0.36666666666666664,False,T2,,True
4.081734605024172,0.3833333333333333,False,T2,,True
4.103439297958257,0.4041666666666667,False,T2,,True
4.125143990892341,0.4375,False,T2,,True
4.146848683826426,0.475,False,T2,,True
4.168553376760511,0.5291666666666667,False,T2,,True
4.190258069694596,0.575,False,T2,,True
4.21196276262868,0.6541666666666667,False,T2,,True
4.233667455562765,0.6875,False,T2,,True
4.25537214849685,0.7125,False,T2,,True
4.277076841430935,0.7291666666666666,False,T2,,True
4.298781534365019,0.7333333333333333,False,T2,,True
4.320486227299104,0.7833333333333333,False,T2,,True
4.342190920233189,0.8083333333333333,False,T2,,True
4.363895613167274,0.8208333333333333,False,T2,,True
4.385600306101358,0.8416666666666667,False,T2,,True
4.407304999035443,0.8624999999999999,False,T2,,True
4.429009691969528,0.8708333333333333,False,T2,,True
4.450714384903613,0.8791666666666667,False,T2,,True
4.472419077837697,0.8958333333333333,False,T2,,True
4.494123770771782,0.9125,False,T2,,True
4.5158284637058665,0.9249999999999999,False,T2,,True
4.537533156639951,0.9333333333333333,False,T2,,True
4.5592378495740356,0.9375,False,T2,,True
4.5809425425081205,0.9375,False,T2,,True
4.602647235442205,0.9416666666666667,False,T2,,True
4.62435192837629,0.9416666666666667,False,T2,,True
4.6460566213103744,0.9458333333333333,False,T2,,True
4.667761314244459,0.9458333333333333,False,T2,,True
4.689466007178544,0.9458333333333333,False,T2,,True
4.711170700112628,0.95,False,T2,,True
4.732875393046713,0.9541666666666666,False,T2,,True
4.754580085980798,0.9666666666666667,False,T2,,True
4.776284778914883,0.975,False,T2,,True
4.797989471848968,0.975,False,T2,,True
4.819694164783052,0.975,False,T2,,True
4.841398857717137,0.975,False,T2,,True
4.863103550651222,0.9791666666666666,False,T2,,True
4.884808243585306,0.9791666666666666,False,T2,,True
4.906512936519391,0.9791666666666666,False,T2,,True
4.928217629453476,0.9791666666666666,False,T2,,True
4.949922322387561,0.9791666666666666,False,T2,,True
4.971627015321646,0.9791666666666666,False,T2,,True
4.99333170825573,0.9791666666666666,False,T2,,True
5.015036401189815,0.9791666666666666,False,T2,,True
5.0367410941239,0.9833333333333333,False,T2,,True
5.058445787057984,0.9833333333333333,False,T2,,True
5.080150479992069,0.9833333333333333,False,T2,,True
5.101855172926154,0.9833333333333333,False,T2,,True
5.123559865860239,0.9833333333333333,False,T2,,True
5.145264558794324,0.9833333333333333,False,T2,,True
5.166969251728408,0.9833333333333333,False,T2,,True
5.188673944662493,0.9833333333333333,False,T2,,True
5.210378637596578,0.9833333333333333,False,T2,,True
5.232083330530662,0.9833333333333333,False,T2,,True
5.253788023464747,0.9833333333333333,False,T2,,True
5.275492716398832,0.9833333333333333,False,T2,,True
5.297197409332917,0.9833333333333333,False,T2,,True
5.3189021022670016,0.9833333333333333,False,T2,,True
5.340606795201086,0.9833333333333333,False,T2,,True
5.362311488135171,0.9833333333333333,False,T2,,True
5.3840161810692555,0.9833333333333333,False,T2,,True
5.40572087400334,0.9833333333333333,False,T2,,True
5.4274255669374245,0.9833333333333333,False,T2,,True
5.4491302598715095,0.9916666666666666,False,T2,,True
5.470834952805594,0.9916666666666666,False,T2,,True
5.492539645739679,0.9916666666666666,False,T2,,True
5.514244338673763,0.9916666666666666,False,T2,,True
5.535949031607848,1.0,False,T2,,True
0.4756249286013728,0.004672897196261682,False,T2,Q3,False
0.6363155975792123,0.014018691588785048,False,T2,Q3,False
0.7970062665570519,0.028037383177570097,False,T2,Q3,False
0.9576969355348914,0.07476635514018692,False,T2,Q3,False
1.118387604512731,0.07476635514018692,False,T2,Q3,False
1.2790782734905706,0.07476635514018692,False,T2,Q3,False
1.4397689424684101,0.07476635514018692,False,T2,Q3,False
1.6004596114462497,0.07476635514018692,False,T2,Q3,False
1.7611502804240893,0.07943925233644861,False,T2,Q3,False
1.9218409494019288,0.07943925233644861,False,T2,Q3,False
2.0825316183797686,0.07943925233644861,False,T2,Q3,False
2.243222287357608,0.07943925233644861,False,T2,Q3,False
2.4039129563354478,0.07943925233644861,False,T2,Q3,False
2.5646036253132873,0.07943925233644861,False,T2,Q3,False
2.725294294291127,0.07943925233644861,False,T2,Q3,False
2.8859849632689665,0.07943925233644861,False,T2,Q3,False
3.046675632246806,0.07943925233644861,False,T2,Q3,False
3.2073663012246456,0.07943925233644861,False,T2,Q3,False
3.368056970202485,0.08411214953271029,False,T2,Q3,False
3.5287476391803247,0.08411214953271029,False,T2,Q3,False
3.6894383081581643,0.08411214953271029,False,T2,Q3,False
3.850128977136004,0.08411214953271029,False,T2,Q3,False
4.010819646113843,0.08411214953271029,False,T2,Q3,False
4.171510315091683,0.08878504672897197,False,T2,Q3,False
4.332200984069522,0.08878504672897197,False,T2,Q3,False
4.492891653047361,0.08878504672897197,False,T2,Q3,False
4.653582322025201,0.09345794392523366,False,T2,Q3,False
4.814272991003041,0.10280373831775702,False,T2,Q3,False
4.97496365998088,0.10280373831775702,False,T2,Q3,False
5.1356543289587195,0.10280373831775702,False,T2,Q3,False
5.2963449979365596,0.11682242990654207,False,T2,Q3,False
5.4570356669144,0.13084112149532712,False,T2,Q3,False
5.617726335892239,0.15420560747663553,False,T2,Q3,False
5.778417004870078,0.17757009345794394,False,T2,Q3,False
5.939107673847918,0.19626168224299068,False,T2,Q3,False
6.099798342825758,0.22429906542056077,False,T2,Q3,False
6.260489011803597,0.25233644859813087,False,T2,Q3,False
6.421179680781436,0.26168224299065423,False,T2,Q3,False
6.581870349759276,0.28504672897196265,False,T2,Q3,False
6.742561018737116,0.294392523364486,False,T2,Q3,False
6.903251687714955,0.3271028037383178,False,T2,Q3,False
7.063942356692794,0.36915887850467294,False,T2,Q3,False
7.224633025670634,0.39719626168224303,False,T2,Q3,False
7.385323694648474,0.44392523364485986,False,T2,Q3,False
7.5460143636263135,0.4626168224299066,False,T2,Q3,False
7.706705032604153,0.4906542056074767,False,T2,Q3,False
7.867395701581993,0.5186915887850467,False,T2,Q3,False
8.028086370559834,0.5654205607476636,False,T2,Q3,False
8.188777039537673,0.602803738317757,False,T2,Q3,False
8.349467708515512,0.6495327102803738,False,T2,Q3,False
8.510158377493351,0.6542056074766355,False,T2,Q3,False
8.670849046471192,0.6588785046728972,False,T2,Q3,False
8.831539715449031,0.6728971962616822,False,T2,Q3,False
8.99223038442687,0.6822429906542057,False,T2,Q3,False
9.152921053404711,0.6822429906542057,False,T2,Q3,False
9.31361172238255,0.6962616822429907,False,T2,Q3,False
9.47430239136039,0.7009345794392524,False,T2,Q3,False
9.634993060338228,0.7102803738317757,False,T2,Q3,False
9.795683729316067,0.7149532710280374,False,T2,Q3,False
9.956374398293908,0.7242990654205608,False,T2,Q3,False
10.117065067271747,0.7242990654205608,False,T2,Q3,False
10.277755736249587,0.7429906542056075,False,T2,Q3,False
10.438446405227428,0.7476635514018691,False,T2,Q3,False
10.599137074205267,0.7476635514018691,False,T2,Q3,False
10.759827743183106,0.7616822429906542,False,T2,Q3,False
10.920518412160945,0.7663551401869159,False,T2,Q3,False
11.081209081138784,0.7757009345794393,False,T2,Q3,False
11.241899750116625,0.780373831775701,False,T2,Q3,False
11.402590419094464,0.780373831775701,False,T2,Q3,False
11.563281088072303,0.7897196261682243,False,T2,Q3,False
11.723971757050144,0.7897196261682243,False,T2,Q3,False
11.884662426027983,0.7943925233644861,False,T2,Q3,False
12.045353095005822,0.8037383177570093,False,T2,Q3,False
12.206043763983661,0.8037383177570093,False,T2,Q3,False
12.3667344329615,0.8037383177570093,False,T2,Q3,False
12.527425101939341,0.8130841121495328,False,T2,Q3,False
12.68811577091718,0.8177570093457944,False,T2,Q3,False
12.84880643989502,0.8364485981308412,False,T2,Q3,False
13.00949710887286,0.8504672897196263,False,T2,Q3,False
13.1701877778507,0.8598130841121495,False,T2,Q3,False
13.330878446828539,0.8598130841121495,False,T2,Q3,False
13.491569115806378,0.869158878504673,False,T2,Q3,False
13.652259784784217,0.869158878504673,False,T2,Q3,False
13.812950453762058,0.8785046728971962,False,T2,Q3,False
13.973641122739897,0.8925233644859814,False,T2,Q3,False
14.134331791717736,0.8925233644859814,False,T2,Q3,False
14.295022460695577,0.8925233644859814,False,T2,Q3,False
14.455713129673416,0.8925233644859814,False,T2,Q3,False
14.616403798651255,0.9018691588785047,False,T2,Q3,False
14.777094467629095,0.9065420560747665,False,T2,Q3,False
14.937785136606934,0.9112149532710281,False,T2,Q3,False
15.098475805584775,0.9112149532710281,False,T2,Q3,False
15.259166474562614,0.9205607476635514,False,T2,Q3,False
15.419857143540453,0.9205607476635514,False,T2,Q3,False
15.580547812518294,0.9345794392523364,False,T2,Q3,False
15.741238481496133,0.9439252336448599,False,T2,Q3,False
15.901929150473972,0.9439252336448599,False,T2,Q3,False
16.06261981945181,0.9532710280373832,False,T2,Q3,False
16.22331048842965,0.9719626168224299,False,T2,Q3,False
16.38400115740749,1.0,False,T2,Q3,False
4.287117924553435,0.004166666666666667,False,T3,,True
4.309301459442969,0.0125,False,T3,,True
4.331484994332503,0.016666666666666666,False,T3,,True
4.353668529222037,0.016666666666666666,False,T3,,True
4.375852064111571,0.020833333333333332,False,T3,,True
4.398035599001105,0.024999999999999998,False,T3,,True
4.420219133890639,0.041666666666666664,False,T3,,True
4.442402668780173,0.04583333333333333,False,T3,,True
4.4645862036697075,0.06666666666666667,False,T3,,True
4.486769738559241,0.08333333333333333,False,T3,,True
4.508953273448776,0.09999999999999999,False,T3,,True
4.531136808338309,0.11666666666666667,False,T3,,True
4.553320343227844,0.14583333333333334,False,T3,,True
4.575503878117377,0.1625,False,T3,,True
4.597687413006912,0.17083333333333334,False,T3,,True
4.6198709478964455,0.19166666666666668,False,T3,,True
4.64205448278598,0.19583333333333333,False,T3,,True
4.664238017675514,0.22083333333333335,False,T3,,True
4.686421552565048,0.24583333333333335,False,T3,,True
4.708605087454582,0.26249999999999996,False,T3,,True
4.730788622344116,0.30416666666666664,False,T3,,True
4.75297215723365,0.3125,False,T3,,True
4.775155692123184,0.3458333333333333,False,T3,,True
4.797339227012718,0.35416666666666663,False,T3,,True
4.8195227619022525,0.3625,False,T3,,True
4.841706296791786,0.3833333333333333,False,T3,,True
4.863889831681321,0.3958333333333333,False,T3,,True
4.886073366570854,0.41666666666666663,False,T3,,True
4.908256901460389,0.4458333333333333,False,T3,,True
4.930440436349922,0.4708333333333333,False,T3,,True
4.952623971239456,0.475,False,T3,,True
4.9748075061289905,0.47916666666666663,False,T3,,True
4.996991041018525,0.4875,False,T3,,True
5.019174575908059,0.5083333333333333,False,T3,,True
5.041358110797592,0.525,False,T3,,True
5.063541645687127,0.5333333333333333,False,T3,,True
5.085725180576661,0.5416666666666666,False,T3,,True
5.107908715466195,0.5625,False,T3,,True
5.1300922503557285,0.5875,False,T3,,True
5.152275785245263,0.5958333333333333,False,T3,,True
5.174459320134797,0.6,False,T3,,True
5.196642855024331,0.6166666666666667,False,T3,,True
5.218826389913865,0.6208333333333333,False,T3,,True
5.241009924803399,0.6375,False,T3,,True
5.263193459692933,0.6416666666666666,False,T3,,True
5.285376994582467,0.65,False,T3,,True
5.307560529472001,0.6583333333333333,False,T3,,True
5.3297440643615355,0.6625,False,T3,,True
5.351927599251069,0.6708333333333333,False,T3,,True
5.374111134140604,0.6749999999999999,False,T3,,True
5.396294669030137,0.7,False,T3,,True
5.418478203919672,0.7,False,T3,,True
5.440661738809205,0.7291666666666666,False,T3,,True
5.46284527369874,0.7458333333333333,False,T3,,True
5.4850288085882735,0.75,False,T3,,True
5.507212343477808,0.775,False,T3,,True
5.529395878367342,0.7875,False,T3,,True
5.551579413256876,0.8166666666666667,False,T3,,True
5.57376294814641,0.8291666666666666,False,T3,,True
5.595946483035943,0.85,False,T3,,True
5.618130017925478,0.8666666666666666,False,T3,,True
5.640313552815012,0.8791666666666667,False,T3,,True
5.662497087704546,0.8958333333333333,False,T3,,True
5.68468062259408,0.9,False,T3,,True
5.706864157483614,0.9125,False,T3,,True
5.729047692373149,0.9208333333333333,False,T3,,True
5.751231227262682,0.95,False,T3,,True
5.773414762152216,0.95,False,T3,,True
5.79559829704175,0.9583333333333333,False,T3,,True
5.817781831931285,0.9625,False,T3,,True
5.8399653668208185,0.9666666666666667,False,T3,,True
5.862148901710352,0.975,False,T3,,True
5.884332436599887,0.9833333333333333,False,T3,,True
5.90651597148942,0.9833333333333333,False,T3,,True
5.928699506378955,0.9833333333333333,False,T3,,True
5.950883041268488,0.9833333333333333,False,T3,,True
5.973066576158023,0.9833333333333333,False,T3,,True
5.9952501110475565,0.9833333333333333,False,T3,,True
6.017433645937091,0.9833333333333333,False,T3,,True
6.039617180826625,0.9833333333333333,False,T3,,True
6.061800715716159,0.9874999999999999,False,T3,,True
6.083984250605693,0.9874999999999999,False,T3,,True
6.106167785495227,0.9874999999999999,False,T3,,True
6.128351320384761,0.9874999999999999,False,T3,,True
6.150534855274295,0.9916666666666666,False,T3,,True
6.172718390163829,0.9916666666666666,False,T3,,True
6.1949019250533635,0.9916666666666666,False,T3,,True
6.217085459942897,0.9916666666666666,False,T3,,True
6.239268994832431,0.9916666666666666,False,T3,,True
6.261452529721965,0.9916666666666666,False,T3,,True
6.2836360646115,0.9916666666666666,False,T3,,True
6.305819599501033,0.9916666666666666,False,T3,,True
6.328003134390567,0.9916666666666666,False,T3,,True
6.3501866692801014,0.9916666666666666,False,T3,,True
6.372370204169636,0.9916666666666666,False,T3,,True
6.39455373905917,0.9916666666666666,False,T3,,True
6.416737273948703,0.9916666666666666,False,T3,,True
6.438920808838238,0.9916666666666666,False,T3,,True
6.461104343727772,0.9958333333333333,False,T3,,True
6.483287878617306,1.0,False,T3,,True
0.45867377373859486,0.004219409282700422,False,T3,Q1,False
0.6195357030372651,0.029535864978902957,False,T3,Q1,False
0.7803976323359354,0.08016877637130804,False,T3,Q1,False
0.9412595616346056,0.12236286919831225,False,T3,Q1,False
1.1021214909332757,0.17299578059071732,False,T3,Q1,False
1.262983420231946,0.17299578059071732,False,T3,Q1,False
1.4238453495306163,0.17299578059071732,False,T3,Q1,False
1.5847072788292866,0.17299578059071732,False,T3,Q1,False
1.7455692081279568,0.17299578059071732,False,T3,Q1,False
1.906431137426627,0.17299578059071732,False,T3,Q1,False
2.0672930667252976,0.17299578059071732,False,T3,Q1,False
2.2281549960239673,0.17299578059071732,False,T3,Q1,False
2.389016925322638,0.17299578059071732,False,T3,Q1,False
2.5498788546213076,0.17299578059071732,False,T3,Q1,False
2.710740783919978,0.17299578059071732,False,T3,Q1,False
2.871602713218649,0.17299578059071732,False,T3,Q1,False
3.0324646425173185,0.17299578059071732,False,T3,Q1,False
3.193326571815989,0.17299578059071732,False,T3,Q1,False
3.354188501114659,0.17299578059071732,False,T3,Q1,False
3.5150504304133294,0.17299578059071732,False,T3,Q1,False
3.675912359712,0.17299578059071732,False,T3,Q1,False
3.8367742890106697,0.17299578059071732,False,T3,Q1,False
3.9976362183093404,0.17299578059071732,False,T3,Q1,False
4.15849814760801,0.17721518987341775,False,T3,Q1,False
4.319360076906681,0.18143459915611818,False,T3,Q1,False
4.480222006205351,0.1856540084388186,False,T3,Q1,False
4.641083935504021,0.19409282700421943,False,T3,Q1,False
4.801945864802692,0.19831223628691985,False,T3,Q1,False
4.962807794101362,0.2067510548523207,False,T3,Q1,False
5.123669723400032,0.2067510548523207,False,T3,Q1,False
5.2845316526987025,0.21518987341772156,False,T3,Q1,False
5.445393581997372,0.21518987341772156,False,T3,Q1,False
5.606255511296043,0.23206751054852323,False,T3,Q1,False
5.767117440594713,0.24050632911392408,False,T3,Q1,False
5.927979369893383,0.25316455696202533,False,T3,Q1,False
6.088841299192054,0.25738396624472576,False,T3,Q1,False
6.2497032284907235,0.2616033755274262,False,T3,Q1,False
6.410565157789394,0.2827004219409283,False,T3,Q1,False
6.571427087088065,0.29957805907173,False,T3,Q1,False
6.732289016386734,0.30379746835443044,False,T3,Q1,False
6.893150945685405,0.31223628691983124,False,T3,Q1,False
7.054012874984075,0.3206751054852321,False,T3,Q1,False
7.214874804282745,0.3248945147679325,False,T3,Q1,False
7.375736733581416,0.3544303797468355,False,T3,Q1,False
7.536598662880086,0.3755274261603376,False,T3,Q1,False
7.697460592178756,0.40084388185654013,False,T3,Q1,False
7.858322521477426,0.4135021097046414,False,T3,Q1,False
8.019184450776097,0.43881856540084396,False,T3,Q1,False
8.180046380074765,0.48101265822784817,False,T3,Q1,False
8.340908309373436,0.5949367088607596,False,T3,Q1,False
8.501770238672107,0.5949367088607596,False,T3,Q1,False
8.662632167970777,0.6033755274261604,False,T3,Q1,False
8.823494097269446,0.6075949367088608,False,T3,Q1,False
8.984356026568117,0.6075949367088608,False,T3,Q1,False
9.145217955866787,0.6118143459915613,False,T3,Q1,False
9.306079885165458,0.6118143459915613,False,T3,Q1,False
9.466941814464128,0.6118143459915613,False,T3,Q1,False
9.627803743762797,0.6160337552742616,False,T3,Q1,False
9.788665673061468,0.6160337552742616,False,T3,Q1,False
9.949527602360138,0.620253164556962,False,T3,Q1,False
10.110389531658809,0.620253164556962,False,T3,Q1,False
10.27125146095748,0.620253164556962,False,T3,Q1,False
10.432113390256148,0.620253164556962,False,T3,Q1,False
10.592975319554819,0.620253164556962,False,T3,Q1,False
10.75383724885349,0.6329113924050633,False,T3,Q1,False
10.91469917815216,0.6329113924050633,False,T3,Q1,False
11.075561107450831,0.6371308016877637,False,T3,Q1,False
11.2364230367495,0.6413502109704642,False,T3,Q1,False
11.39728496604817,0.6455696202531646,False,T3,Q1,False
11.558146895346841,0.6582278481012659,False,T3,Q1,False
11.719008824645512,0.6624472573839663,False,T3,Q1,False
11.879870753944182,0.6666666666666667,False,T3,Q1,False
12.040732683242851,0.6666666666666667,False,T3,Q1,False
12.201594612541522,0.6666666666666667,False,T3,Q1,False
12.362456541840192,0.6708860759493671,False,T3,Q1,False
12.523318471138863,0.6751054852320676,False,T3,Q1,False
12.684180400437533,0.679324894514768,False,T3,Q1,False
12.845042329736202,0.6919831223628692,False,T3,Q1,False
13.005904259034873,0.6919831223628692,False,T3,Q1,False
13.166766188333543,0.6962025316455697,False,T3,Q1,False
13.327628117632214,0.6962025316455697,False,T3,Q1,False
13.488490046930885,0.6962025316455697,False,T3,Q1,False
13.649351976229553,0.70042194092827,False,T3,Q1,False
13.810213905528224,0.70042194092827,False,T3,Q1,False
13.971075834826895,0.70042194092827,False,T3,Q1,False
14.131937764125565,0.7215189873417722,False,T3,Q1,False
14.292799693424236,0.7215189873417722,False,T3,Q1,False
14.453661622722905,0.7299578059071731,False,T3,Q1,False
14.614523552021575,0.7299578059071731,False,T3,Q1,False
14.775385481320246,0.7383966244725739,False,T3,Q1,False
14.936247410618916,0.7510548523206751,False,T3,Q1,False
15.097109339917587,0.759493670886076,False,T3,Q1,False
15.257971269216256,0.7721518987341772,False,T3,Q1,False
15.418833198514927,0.7721518987341772,False,T3,Q1,False
15.579695127813597,0.7932489451476794,False,T3,Q1,False
15.740557057112268,0.7974683544303798,False,T3,Q1,False
15.901418986410937,0.8016877637130803,False,T3,Q1,False
16.062280915709607,0.8101265822784811,False,T3,Q1,False
16.22314284500828,0.8270042194092827,False,T3,Q1,False
16.38400477430695,1.0,False,T3,Q1,False
4.287117924553435,0.004166666666666667,False,T3,,True
4.309301459442969,0.0125,False,T3,,True
4.331484994332503,0.016666666666666666,False,T3,,True
4.353668529222037,0.016666666666666666,False,T3,,True
4.375852064111571,0.020833333333333332,False,T3,,True
4.398035599001105,0.024999999999999998,False,T3,,True
4.420219133890639,0.041666666666666664,False,T3,,True
4.442402668780173,0.04583333333333333,False,T3,,True
4.4645862036697075,0.06666666666666667,False,T3,,True
4.486769738559241,0.08333333333333333,False,T3,,True
4.508953273448776,0.09999999999999999,False,T3,,True
4.531136808338309,0.11666666666666667,False,T3,,True
4.553320343227844,0.14583333333333334,False,T3,,True
4.575503878117377,0.1625,False,T3,,True
4.597687413006912,0.17083333333333334,False,T3,,True
4.6198709478964455,0.19166666666666668,False,T3,,True
4.64205448278598,0.19583333333333333,False,T3,,True
4.664238017675514,0.22083333333333335,False,T3,,True
4.686421552565048,0.24583333333333335,False,T3,,True
4.708605087454582,0.26249999999999996,False,T3,,True
4.730788622344116,0.30416666666666664,False,T3,,True
4.75297215723365,0.3125,False,T3,,True
4.775155692123184,0.3458333333333333,False,T3,,True
4.797339227012718,0.35416666666666663,False,T3,,True
4.8195227619022525,0.3625,False,T3,,True
4.841706296791786,0.3833333333333333,False,T3,,True
4.863889831681321,0.3958333333333333,False,T3,,True
4.886073366570854,0.41666666666666663,False,T3,,True
4.908256901460389,0.4458333333333333,False,T3,,True
4.930440436349922,0.4708333333333333,False,T3,,True
4.952623971239456,0.475,False,T3,,True
4.9748075061289905,0.47916666666666663,False,T3,,True
4.996991041018525,0.4875,False,T3,,True
5.019174575908059,0.5083333333333333,False,T3,,True
5.041358110797592,0.525,False,T3,,True
5.063541645687127,0.5333333333333333,False,T3,,True
5.085725180576661,0.5416666666666666,False,T3,,True
5.107908715466195,0.5625,False,T3,,True
5.1300922503557285,0.5875,False,T3,,True
5.152275785245263,0.5958333333333333,False,T3,,True
5.174459320134797,0.6,False,T3,,True
5.196642855024331,0.6166666666666667,False,T3,,True
5.218826389913865,0.6208333333333333,False,T3,,True
5.241009924803399,0.6375,False,T3,,True
5.263193459692933,0.6416666666666666,False,T3,,True
5.285376994582467,0.65,False,T3,,True
5.307560529472001,0.6583333333333333,False,T3,,True
5.3297440643615355,0.6625,False,T3,,True
5.351927599251069,0.6708333333333333,False,T3,,True
5.374111134140604,0.6749999999999999,False,T3,,True
5.396294669030137,0.7,False,T3,,True
5.418478203919672,0.7,False,T3,,True
5.440661738809205,0.7291666666666666,False,T3,,True
5.46284527369874,0.7458333333333333,False,T3,,True
5.4850288085882735,0.75,False,T3,,True
5.507212343477808,0.775,False,T3,,True
5.529395878367342,0.7875,False,T3,,True
5.551579413256876,0.8166666666666667,False,T3,,True
5.57376294814641,0.8291666666666666,False,T3,,True
5.595946483035943,0.85,False,T3,,True
5.618130017925478,0.8666666666666666,False,T3,,True
5.640313552815012,0.8791666666666667,False,T3,,True
5.662497087704546,0.8958333333333333,False,T3,,True
5.68468062259408,0.9,False,T3,,True
5.706864157483614,0.9125,False,T3,,True
5.729047692373149,0.9208333333333333,False,T3,,True
5.751231227262682,0.95,False,T3,,True
5.773414762152216,0.95,False,T3,,True
5.79559829704175,0.9583333333333333,False,T3,,True
5.817781831931285,0.9625,False,T3,,True
5.8399653668208185,0.9666666666666667,False,T3,,True
5.862148901710352,0.975,False,T3,,True
5.884332436599887,0.9833333333333333,False,T3,,True
5.90651597148942,0.9833333333333333,False,T3,,True
5.928699506378955,0.9833333333333333,False,T3,,True
5.950883041268488,0.9833333333333333,False,T3,,True
5.973066576158023,0.9833333333333333,False,T3,,True
5.9952501110475565,0.9833333333333333,False,T3,,True
6.017433645937091,0.9833333333333333,False,T3,,True
6.039617180826625,0.9833333333333333,False,T3,,True
6.061800715716159,0.9874999999999999,False,T3,,True
6.083984250605693,0.9874999999999999,False,T3,,True
6.106167785495227,0.9874999999999999,False,T3,,True
6.128351320384761,0.9874999999999999,False,T3,,True
6.150534855274295,0.9916666666666666,False,T3,,True
6.172718390163829,0.9916666666666666,False,T3,,True
6.1949019250533635,0.9916666666666666,False,T3,,True
6.217085459942897,0.9916666666666666,False,T3,,True
6.239268994832431,0.9916666666666666,False,T3,,True
6.261452529721965,0.9916666666666666,False,T3,,True
6.2836360646115,0.9916666666666666,False,T3,,True
6.305819599501033,0.9916666666666666,False,T3,,True
6.328003134390567,0.9916666666666666,False,T3,,True
6.3501866692801014,0.9916666666666666,False,T3,,True
6.372370204169636,0.9916666666666666,False,T3,,True
6.39455373905917,0.9916666666666666,False,T3,,True
6.416737273948703,0.9916666666666666,False,T3,,True
6.438920808838238,0.9916666666666666,False,T3,,True
6.461104343727772,0.9958333333333333,False,T3,,True
6.483287878617306,1.0,False,T3,,True
0.2586066154908509,0.0006653359946773121,False,T3,Q2,False
0.35933800999012705,0.0033266799733865605,False,T3,Q2,False
0.46006940448940314,0.017298735861610112,False,T3,Q2,False
0.5608007989886793,0.03925482368596141,False,T3,Q2,False
0.6615321934879554,0.06254158349966733,False,T3,Q2,False
0.7622635879872315,0.11443779108449768,False,T3,Q2,False
0.8629949824865077,0.2222222222222222,False,T3,Q2,False
0.9637263769857838,0.46839654025282773,False,T3,Q2,False
1.06445777148506,0.9926813040585496,False,T3,Q2,False
1.165189165984336,0.9926813040585496,False,T3,Q2,False
1.2659205604836121,0.9926813040585496,False,T3,Q2,False
1.3666519549828884,0.9926813040585496,False,T3,Q2,False
1.4673833494821644,0.9926813040585496,False,T3,Q2,False
1.5681147439814407,0.9940119760479043,False,T3,Q2,False
1.6688461384807167,0.9940119760479043,False,T3,Q2,False
1.769577532979993,0.9940119760479043,False,T3,Q2,False
1.870308927479269,0.9940119760479043,False,T3,Q2,False
1.971040321978545,0.9940119760479043,False,T3,Q2,False
2.0717717164778215,0.9940119760479043,False,T3,Q2,False
2.1725031109770976,0.9940119760479043,False,T3,Q2,False
2.2732345054763736,0.9940119760479043,False,T3,Q2,False
2.37396589997565,0.9940119760479043,False,T3,Q2,False
2.474697294474926,0.9940119760479043,False,T3,Q2,False
2.575428688974202,0.9940119760479043,False,T3,Q2,False
2.6761600834734782,0.9940119760479043,False,T3,Q2,False
2.7768914779727543,0.9940119760479043,False,T3,Q2,False
2.8776228724720307,0.9940119760479043,False,T3,Q2,False
2.978354266971307,0.9940119760479043,False,T3,Q2,False
3.079085661470583,0.9940119760479043,False,T3,Q2,False
3.179817055969859,0.9940119760479043,False,T3,Q2,False
3.2805484504691353,0.9940119760479043,False,T3,Q2,False
3.3812798449684114,0.9940119760479043,False,T3,Q2,False
3.4820112394676874,0.9940119760479043,False,T3,Q2,False
3.5827426339669635,0.9940119760479043,False,T3,Q2,False
3.6834740284662395,0.9940119760479043,False,T3,Q2,False
3.784205422965516,0.9946773120425816,False,T3,Q2,False
3.884936817464792,0.9946773120425816,False,T3,Q2,False
3.985668211964068,0.9946773120425816,False,T3,Q2,False
4.086399606463344,0.9946773120425816,False,T3,Q2,False
4.18713100096262,0.9953426480372588,False,T3,Q2,False
4.287862395461896,0.9953426480372588,False,T3,Q2,False
4.388593789961172,0.9953426480372588,False,T3,Q2,False
4.489325184460449,0.9960079840319361,False,T3,Q2,False
4.590056578959724,0.9960079840319361,False,T3,Q2,False
4.690787973459001,0.9960079840319361,False,T3,Q2,False
4.791519367958276,0.9966733200266135,False,T3,Q2,False
4.892250762457553,0.9973386560212908,False,T3,Q2,False
4.992982156956829,0.9980039920159681,False,T3,Q2,False
5.093713551456105,0.9980039920159681,False,T3,Q2,False
5.194444945955381,0.9986693280106455,False,T3,Q2,False
5.295176340454657,0.9986693280106455,False,T3,Q2,False
5.3959077349539335,0.9986693280106455,False,T3,Q2,False
5.49663912945321,0.9986693280106455,False,T3,Q2,False
5.597370523952486,0.9986693280106455,False,T3,Q2,False
5.698101918451762,0.9986693280106455,False,T3,Q2,False
5.7988333129510385,0.9986693280106455,False,T3,Q2,False
5.899564707450314,0.9986693280106455,False,T3,Q2,False
6.000296101949591,0.9993346640053228,False,T3,Q2,False
6.101027496448866,0.9993346640053228,False,T3,Q2,False
6.201758890948143,0.9993346640053228,False,T3,Q2,False
6.302490285447419,0.9993346640053228,False,T3,Q2,False
6.403221679946695,0.9993346640053228,False,T3,Q2,False
6.503953074445971,0.9993346640053228,False,T3,Q2,False
6.604684468945247,0.9993346640053228,False,T3,Q2,False
6.705415863444523,0.9993346640053228,False,T3,Q2,False
6.8061472579438,0.9993346640053228,False,T3,Q2,False
6.906878652443075,0.9993346640053228,False,T3,Q2,False
7.007610046942352,0.9993346640053228,False,T3,Q2,False
7.1083414414416275,0.9993346640053228,False,T3,Q2,False
7.209072835940904,0.9993346640053228,False,T3,Q2,False
7.3098042304401805,0.9993346640053228,False,T3,Q2,False
7.410535624939456,0.9993346640053228,False,T3,Q2,False
7.5112670194387325,0.9993346640053228,False,T3,Q2,False
7.611998413938008,0.9993346640053228,False,T3,Q2,False
7.712729808437285,0.9993346640053228,False,T3,Q2,False
7.813461202936561,0.9993346640053228,False,T3,Q2,False
7.914192597435837,0.9993346640053228,False,T3,Q2,False
8.014923991935113,0.9993346640053228,False,T3,Q2,False
8.11565538643439,0.9993346640053228,False,T3,Q2,False
8.216386780933666,0.9993346640053228,False,T3,Q2,False
8.317118175432942,0.9993346640053228,False,T3,Q2,False
8.417849569932219,0.9993346640053228,False,T3,Q2,False
8.518580964431495,0.9993346640053228,False,T3,Q2,False
8.61931235893077,0.9993346640053228,False,T3,Q2,False
8.720043753430048,0.9993346640053228,False,T3,Q2,False
8.820775147929323,0.9993346640053228,False,T3,Q2,False
8.921506542428599,0.9993346640053228,False,T3,Q2,False
9.022237936927876,0.9993346640053228,False,T3,Q2,False
9.122969331427152,0.9993346640053228,False,T3,Q2,False
9.223700725926427,0.9993346640053228,False,T3,Q2,False
9.324432120425703,0.9993346640053228,False,T3,Q2,False
9.42516351492498,0.9993346640053228,False,T3,Q2,False
9.525894909424256,0.9993346640053228,False,T3,Q2,False
9.626626303923532,0.9993346640053228,False,T3,Q2,False
9.727357698422809,0.9993346640053228,False,T3,Q2,False
9.828089092922085,0.9993346640053228,False,T3,Q2,False
9.92882048742136,0.9993346640053228,False,T3,Q2,False
10.029551881920638,0.9993346640053228,False,T3,Q2,False
10.130283276419913,0.9993346640053228,False,T3,Q2,False
10.231014670919189,1.0,False,T3,Q2,False
4.287117924553435,0.004166666666666667,False,T3,,True
4.309301459442969,0.0125,False,T3,,True
4.331484994332503,0.016666666666666666,False,T3,,True
4.353668529222037,0.016666666666666666,False,T3,,True
4.375852064111571,0.020833333333333332,False,T3,,True
4.398035599001105,0.024999999999999998,False,T3,,True
4.420219133890639,0.041666666666666664,False,T3,,True
4.442402668780173,0.04583333333333333,False,T3,,True
4.4645862036697075,0.06666666666666667,False,T3,,True
4.486769738559241,0.08333333333333333,False,T3,,True
4.508953273448776,0.09999999999999999,False,T3,,True
4.531136808338309,0.11666666666666667,False,T3,,True
4.553320343227844,0.14583333333333334,False,T3,,True
4.575503878117377,0.1625,False,T3,,True
4.597687413006912,0.17083333333333334,False,T3,,True
4.6198709478964455,0.19166666666666668,False,T3,,True
4.64205448278598,0.19583333333333333,False,T3,,True
4.664238017675514,0.22083333333333335,False,T3,,True
4.686421552565048,0.24583333333333335,False,T3,,True
4.708605087454582,0.26249999999999996,False,T3,,True
4.730788622344116,0.30416666666666664,False,T3,,True
4.75297215723365,0.3125,False,T3,,True
4.775155692123184,0.3458333333333333,False,T3,,True
4.797339227012718,0.35416666666666663,False,T3,,True
4.8195227619022525,0.3625,False,T3,,True
4.841706296791786,0.3833333333333333,False,T3,,True
4.863889831681321,0.3958333333333333,False,T3,,True
4.886073366570854,0.41666666666666663,False,T3,,True
4.908256901460389,0.4458333333333333,False,T3,,True
4.930440436349922,0.4708333333333333,False,T3,,True
4.952623971239456,0.475,False,T3,,True
4.9748075061289905,0.47916666666666663,False,T3,,True
4.996991041018525,0.4875,False,T3,,True
5.019174575908059,0.5083333333333333,False,T3,,True
5.041358110797592,0.525,False,T3,,True
5.063541645687127,0.5333333333333333,False,T3,,True
5.085725180576661,0.5416666666666666,False,T3,,True
5.107908715466195,0.5625,False,T3,,True
5.1300922503557285,0.5875,False,T3,,True
5.152275785245263,0.5958333333333333,False,T3,,True
5.174459320134797,0.6,False,T3,,True
5.196642855024331,0.6166666666666667,False,T3,,True
5.218826389913865,0.6208333333333333,False,T3,,True
5.241009924803399,0.6375,False,T3,,True
5.263193459692933,0.6416666666666666,False,T3,,True
5.285376994582467,0.65,False,T3,,True
5.307560529472001,0.6583333333333333,False,T3,,True
5.3297440643615355,0.6625,False,T3,,True
5.351927599251069,0.6708333333333333,False,T3,,True
5.374111134140604,0.6749999999999999,False,T3,,True
5.396294669030137,0.7,False,T3,,True
5.418478203919672,0.7,False,T3,,True
5.440661738809205,0.7291666666666666,False,T3,,True
5.46284527369874,0.7458333333333333,False,T3,,True
5.4850288085882735,0.75,False,T3,,True
5.507212343477808,0.775,False,T3,,True
5.529395878367342,0.7875,False,T3,,True
5.551579413256876,0.8166666666666667,False,T3,,True
5.57376294814641,0.8291666666666666,False,T3,,True
5.595946483035943,0.85,False,T3,,True
5.618130017925478,0.8666666666666666,False,T3,,True
5.640313552815012,0.8791666666666667,False,T3,,True
5.662497087704546,0.8958333333333333,False,T3,,True
5.68468062259408,0.9,False,T3,,True
5.706864157483614,0.9125,False,T3,,True
5.729047692373149,0.9208333333333333,False,T3,,True
5.751231227262682,0.95,False,T3,,True
5.773414762152216,0.95,False,T3,,True
5.79559829704175,0.9583333333333333,False,T3,,True
5.817781831931285,0.9625,False,T3,,True
5.8399653668208185,0.9666666666666667,False,T3,,True
5.862148901710352,0.975,False,T3,,True
5.884332436599887,0.9833333333333333,False,T3,,True
5.90651597148942,0.9833333333333333,False,T3,,True
5.928699506378955,0.9833333333333333,False,T3,,True
5.950883041268488,0.9833333333333333,False,T3,,True
5.973066576158023,0.9833333333333333,False,T3,,True
5.9952501110475565,0.9833333333333333,False,T3,,True
6.017433645937091,0.9833333333333333,False,T3,,True
6.039617180826625,0.9833333333333333,False,T3,,True
6.061800715716159,0.9874999999999999,False,T3,,True
6.083984250605693,0.9874999999999999,False,T3,,True
6.106167785495227,0.9874999999999999,False,T3,,True
6.128351320384761,0.9874999999999999,False,T3,,True
6.150534855274295,0.9916666666666666,False,T3,,True
6.172718390163829,0.9916666666666666,False,T3,,True
6.1949019250533635,0.9916666666666666,False,T3,,True
6.217085459942897,0.9916666666666666,False,T3,,True
6.239268994832431,0.9916666666666666,False,T3,,True
6.261452529721965,0.9916666666666666,False,T3,,True
6.2836360646115,0.9916666666666666,False,T3,,True
6.305819599501033,0.9916666666666666,False,T3,,True
6.328003134390567,0.9916666666666666,False,T3,,True
6.3501866692801014,0.9916666666666666,False,T3,,True
6.372370204169636,0.9916666666666666,False,T3,,True
6.39455373905917,0.9916666666666666,False,T3,,True
6.416737273948703,0.9916666666666666,False,T3,,True
6.438920808838238,0.9916666666666666,False,T3,,True
6.461104343727772,0.9958333333333333,False,T3,,True
6.483287878617306,1.0,False,T3,,True
0.19680522223615451,0.0038461538461538464,False,T3,Q3,False
0.34038141268760014,0.007692307692307693,False,T3,Q3,False
0.4839576031390458,0.03461538461538462,False,T3,Q3,False
0.6275337935904914,0.07692307692307693,False,T3,Q3,False
0.7711099840419371,0.12692307692307692,False,T3,Q3,False
0.9146861744933827,0.1807692307692308,False,T3,Q3,False
1.0582623649448284,0.25769230769230766,False,T3,Q3,False
1.201838555396274,0.25769230769230766,False,T3,Q3,False
1.3454147458477197,0.25769230769230766,False,T3,Q3,False
1.4889909362991653,0.25769230769230766,False,T3,Q3,False
1.632567126750611,0.25769230769230766,False,T3,Q3,False
1.7761433172020566,0.25769230769230766,False,T3,Q3,False
1.9197195076535023,0.25769230769230766,False,T3,Q3,False
2.063295698104948,0.25769230769230766,False,T3,Q3,False
2.206871888556394,0.25769230769230766,False,T3,Q3,False
2.3504480790078395,0.25769230769230766,False,T3,Q3,False
2.494024269459285,0.25769230769230766,False,T3,Q3,False
2.6376004599107308,0.26153846153846155,False,T3,Q3,False
2.7811766503621764,0.26153846153846155,False,T3,Q3,False
2.924752840813622,0.26153846153846155,False,T3,Q3,False
3.0683290312650677,0.26153846153846155,False,T3,Q3,False
3.2119052217165134,0.26153846153846155,False,T3,Q3,False
3.355481412167959,0.26153846153846155,False,T3,Q3,False
3.4990576026194047,0.26153846153846155,False,T3,Q3,False
3.6426337930708503,0.2653846153846154,False,T3,Q3,False
3.786209983522296,0.2653846153846154,False,T3,Q3,False
3.9297861739737416,0.2692307692307692,False,T3,Q3,False
4.073362364425187,0.2730769230769231,False,T3,Q3,False
4.2169385548766325,0.2846153846153846,False,T3,Q3,False
4.360514745328079,0.3153846153846154,False,T3,Q3,False
4.504090935779524,0.3192307692307692,False,T3,Q3,False
4.647667126230969,0.3423076923076923,False,T3,Q3,False
4.791243316682415,0.35384615384615387,False,T3,Q3,False
4.934819507133861,0.3576923076923077,False,T3,Q3,False
5.078395697585306,0.3730769230769231,False,T3,Q3,False
5.221971888036752,0.38846153846153847,False,T3,Q3,False
5.365548078488198,0.4153846153846154,False,T3,Q3,False
5.509124268939644,0.45384615384615384,False,T3,Q3,False
5.652700459391089,0.4884615384615385,False,T3,Q3,False
5.796276649842534,0.49615384615384617,False,T3,Q3,False
5.93985284029398,0.5153846153846154,False,T3,Q3,False
6.083429030745426,0.5269230769230769,False,T3,Q3,False
6.227005221196872,0.55,False,T3,Q3,False
6.370581411648317,0.573076923076923,False,T3,Q3,False
6.514157602099763,0.6230769230769231,False,T3,Q3,False
6.657733792551209,0.6461538461538462,False,T3,Q3,False
6.801309983002654,0.6615384615384615,False,T3,Q3,False
6.944886173454099,0.6807692307692308,False,T3,Q3,False
7.0884623639055455,0.7115384615384616,False,T3,Q3,False
7.232038554356992,0.726923076923077,False,T3,Q3,False
7.375614744808437,0.7346153846153847,False,T3,Q3,False
7.519190935259882,0.7538461538461538,False,T3,Q3,False
7.662767125711328,0.7692307692307693,False,T3,Q3,False
7.806343316162774,0.7884615384615385,False,T3,Q3,False
7.949919506614219,0.7923076923076924,False,T3,Q3,False
8.093495697065665,0.8115384615384615,False,T3,Q3,False
8.23707188751711,0.8115384615384615,False,T3,Q3,False
8.380648077968557,0.8115384615384615,False,T3,Q3,False
8.524224268420003,0.8192307692307692,False,T3,Q3,False
8.667800458871447,0.826923076923077,False,T3,Q3,False
8.811376649322893,0.826923076923077,False,T3,Q3,False
8.95495283977434,0.8384615384615385,False,T3,Q3,False
9.098529030225784,0.8500000000000001,False,T3,Q3,False
9.24210522067723,0.8500000000000001,False,T3,Q3,False
9.385681411128676,0.8500000000000001,False,T3,Q3,False
9.529257601580122,0.8692307692307693,False,T3,Q3,False
9.672833792031568,0.8730769230769231,False,T3,Q3,False
9.816409982483012,0.8846153846153847,False,T3,Q3,False
9.959986172934459,0.8923076923076924,False,T3,Q3,False
10.103562363385905,0.9,False,T3,Q3,False
10.247138553837349,0.9,False,T3,Q3,False
10.390714744288795,0.9038461538461539,False,T3,Q3,False
10.534290934740241,0.9115384615384616,False,T3,Q3,False
10.677867125191687,0.9230769230769231,False,T3,Q3,False
10.821443315643133,0.9230769230769231,False,T3,Q3,False
10.965019506094578,0.9346153846153846,False,T3,Q3,False
11.108595696546024,0.9384615384615385,False,T3,Q3,False
11.25217188699747,0.9423076923076923,False,T3,Q3,False
11.395748077448914,0.9461538461538462,False,T3,Q3,False
11.53932426790036,0.9500000000000001,False,T3,Q3,False
11.682900458351806,0.9500000000000001,False,T3,Q3,False
11.826476648803252,0.9538461538461539,False,T3,Q3,False
11.970052839254699,0.9538461538461539,False,T3,Q3,False
12.113629029706143,0.9576923076923077,False,T3,Q3,False
12.257205220157589,0.9653846153846154,False,T3,Q3,False
12.400781410609035,0.9653846153846154,False,T3,Q3,False
12.54435760106048,0.9692307692307692,False,T3,Q3,False
12.687933791511925,0.9692307692307692,False,T3,Q3,False
12.831509981963372,0.9730769230769232,False,T3,Q3,False
12.975086172414818,0.9730769230769232,False,T3,Q3,False
13.118662362866264,0.976923076923077,False,T3,Q3,False
13.262238553317708,0.9846153846153847,False,T3,Q3,False
13.405814743769154,0.9846153846153847,False,T3,Q3,False
13.5493909342206,0.9884615384615385,False,T3,Q3,False
13.692967124672045,0.9884615384615385,False,T3,Q3,False
13.83654331512349,0.9884615384615385,False,T3,Q3,False
13.980119505574937,0.9884615384615385,False,T3,Q3,False
14.123695696026383,0.9923076923076923,False,T3,Q3,False
14.267271886477829,0.9961538461538462,False,T3,Q3,False
14.410848076929275,1.0,False,T3,Q3,False


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_False_UL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
3.8060551751287264,0.004166666666666667,False,T1,,True
3.832487916524371,0.008333333333333333,False,T1,,True
3.8589206579200157,0.008333333333333333,False,T1,,True
3.8853533993156604,0.0125,False,T1,,True
3.911786140711305,0.0125,False,T1,,True
3.93821888210695,0.016666666666666666,False,T1,,True
3.964651623502595,0.016666666666666666,False,T1,,True
3.9910843648982395,0.016666666666666666,False,T1,,True
4.017517106293884,0.016666666666666666,False,T1,,True
4.043949847689529,0.020833333333333332,False,T1,,True
4.070382589085174,0.049999999999999996,False,T1,,True
4.096815330480818,0.09999999999999999,False,T1,,True
4.123248071876463,0.10833333333333334,False,T1,,True
4.1496808132721075,0.10833333333333334,False,T1,,True
4.176113554667753,0.12083333333333333,False,T1,,True
4.202546296063397,0.125,False,T1,,True
4.228979037459042,0.13333333333333333,False,T1,,True
4.255411778854686,0.13333333333333333,False,T1,,True
4.281844520250331,0.1416666666666667,False,T1,,True
4.308277261645976,0.15416666666666667,False,T1,,True
4.334710003041621,0.17083333333333334,False,T1,,True
4.361142744437266,0.17916666666666667,False,T1,,True
4.38757548583291,0.1875,False,T1,,True
4.414008227228555,0.19583333333333333,False,T1,,True
4.440440968624199,0.22083333333333335,False,T1,,True
4.466873710019844,0.22083333333333335,False,T1,,True
4.493306451415489,0.24583333333333335,False,T1,,True
4.519739192811134,0.25,False,T1,,True
4.546171934206779,0.26666666666666666,False,T1,,True
4.572604675602423,0.29166666666666663,False,T1,,True
4.599037416998068,0.3083333333333333,False,T1,,True
4.625470158393712,0.33749999999999997,False,T1,,True
4.6519028997893574,0.3625,False,T1,,True
4.678335641185002,0.375,False,T1,,True
4.704768382580647,0.39999999999999997,False,T1,,True
4.731201123976291,0.425,False,T1,,True
4.757633865371936,0.4458333333333333,False,T1,,True
4.784066606767581,0.46249999999999997,False,T1,,True
4.810499348163225,0.475,False,T1,,True
4.8369320895588706,0.4958333333333333,False,T1,,True
4.863364830954515,0.5333333333333333,False,T1,,True
4.88979757235016,0.5666666666666667,False,T1,,True
4.916230313745804,0.5833333333333333,False,T1,,True
4.942663055141449,0.6,False,T1,,True
4.969095796537093,0.6124999999999999,False,T1,,True
4.9955285379327385,0.6166666666666667,False,T1,,True
5.021961279328384,0.625,False,T1,,True
5.048394020724028,0.625,False,T1,,True
5.074826762119672,0.625,False,T1,,True
5.101259503515317,0.625,False,T1,,True
5.127692244910962,0.6333333333333333,False,T1,,True
5.1541249863066065,0.6375,False,T1,,True
5.180557727702252,0.6541666666666667,False,T1,,True
5.206990469097896,0.6583333333333333,False,T1,,True
5.233423210493541,0.6666666666666666,False,T1,,True
5.259855951889186,0.6749999999999999,False,T1,,True
5.28628869328483,0.6833333333333333,False,T1,,True
5.3127214346804745,0.7083333333333333,False,T1,,True
5.33915417607612,0.7291666666666666,False,T1,,True
5.365586917471765,0.7416666666666667,False,T1,,True
5.392019658867409,0.75,False,T1,,True
5.418452400263054,0.7541666666666667,False,T1,,True
5.444885141658698,0.7583333333333333,False,T1,,True
5.471317883054343,0.775,False,T1,,True
5.4977506244499885,0.7791666666666667,False,T1,,True
5.524183365845633,0.7833333333333333,False,T1,,True
5.550616107241277,0.7999999999999999,False,T1,,True
5.577048848636922,0.8041666666666667,False,T1,,True
5.603481590032567,0.8166666666666667,False,T1,,True
5.629914331428211,0.825,False,T1,,True
5.6563470728238565,0.8333333333333333,False,T1,,True
5.682779814219501,0.8375,False,T1,,True
5.709212555615146,0.8458333333333333,False,T1,,True
5.735645297010791,0.85,False,T1,,True
5.762078038406435,0.8583333333333333,False,T1,,True
5.788510779802079,0.8666666666666666,False,T1,,True
5.8149435211977245,0.8791666666666667,False,T1,,True
5.84137626259337,0.8916666666666666,False,T1,,True
5.867809003989015,0.8958333333333333,False,T1,,True
5.894241745384659,0.8958333333333333,False,T1,,True
5.920674486780303,0.9041666666666667,False,T1,,True
5.947107228175948,0.9083333333333333,False,T1,,True
5.973539969571593,0.9125,False,T1,,True
5.999972710967238,0.9249999999999999,False,T1,,True
6.026405452362882,0.9333333333333333,False,T1,,True
6.052838193758527,0.9625,False,T1,,True
6.079270935154172,0.9625,False,T1,,True
6.105703676549817,0.9666666666666667,False,T1,,True
6.132136417945461,0.9708333333333333,False,T1,,True
6.158569159341106,0.9833333333333333,False,T1,,True
6.185001900736751,0.9833333333333333,False,T1,,True
6.211434642132396,0.9874999999999999,False,T1,,True
6.23786738352804,0.9874999999999999,False,T1,,True
6.264300124923684,0.9916666666666666,False,T1,,True
6.290732866319329,0.9916666666666666,False,T1,,True
6.3171656077149745,0.9958333333333333,False,T1,,True
6.343598349110619,0.9958333333333333,False,T1,,True
6.370031090506264,0.9958333333333333,False,T1,,True
6.396463831901908,0.9958333333333333,False,T1,,True
6.422896573297553,1.0,False,T1,,True
2.37917057658616,0.005,False,T1,Q1,False
2.5206334934788086,0.005,False,T1,Q1,False
2.662096410371457,0.01,False,T1,Q1,False
2.8035593272641055,0.015,False,T1,Q1,False
2.9450222441567537,0.015,False,T1,Q1,False
3.0864851610494024,0.015,False,T1,Q1,False
3.2279480779420506,0.02,False,T1,Q1,False
3.3694109948346993,0.025,False,T1,Q1,False
3.510873911727348,0.030000000000000002,False,T1,Q1,False
3.652336828619996,0.030000000000000002,False,T1,Q1,False
3.7937997455126444,0.030000000000000002,False,T1,Q1,False
3.935262662405293,0.04,False,T1,Q1,False
4.076725579297942,0.04,False,T1,Q1,False
4.21818849619059,0.085,False,T1,Q1,False
4.359651413083238,0.095,False,T1,Q1,False
4.501114329975887,0.135,False,T1,Q1,False
4.642577246868536,0.17,False,T1,Q1,False
4.784040163761184,0.18000000000000002,False,T1,Q1,False
4.925503080653833,0.23500000000000001,False,T1,Q1,False
5.066965997546481,0.25,False,T1,Q1,False
5.208428914439129,0.28,False,T1,Q1,False
5.349891831331778,0.31,False,T1,Q1,False
5.491354748224426,0.34500000000000003,False,T1,Q1,False
5.632817665117075,0.36,False,T1,Q1,False
5.774280582009723,0.39,False,T1,Q1,False
5.915743498902372,0.395,False,T1,Q1,False
6.0572064157950205,0.41500000000000004,False,T1,Q1,False
6.198669332687668,0.45,False,T1,Q1,False
6.340132249580318,0.47500000000000003,False,T1,Q1,False
6.481595166472966,0.49,False,T1,Q1,False
6.623058083365613,0.51,False,T1,Q1,False
6.764521000258263,0.525,False,T1,Q1,False
6.905983917150911,0.535,False,T1,Q1,False
7.04744683404356,0.545,False,T1,Q1,False
7.188909750936208,0.56,False,T1,Q1,False
7.330372667828856,0.56,False,T1,Q1,False
7.471835584721505,0.5700000000000001,False,T1,Q1,False
7.613298501614153,0.61,False,T1,Q1,False
7.754761418506803,0.645,False,T1,Q1,False
7.896224335399451,0.675,False,T1,Q1,False
8.037687252292098,0.71,False,T1,Q1,False
8.179150169184748,0.73,False,T1,Q1,False
8.320613086077396,0.75,False,T1,Q1,False
8.462076002970045,0.75,False,T1,Q1,False
8.603538919862693,0.75,False,T1,Q1,False
8.74500183675534,0.75,False,T1,Q1,False
8.88646475364799,0.76,False,T1,Q1,False
9.027927670540638,0.76,False,T1,Q1,False
9.169390587433288,0.76,False,T1,Q1,False
9.310853504325936,0.76,False,T1,Q1,False
9.452316421218583,0.77,False,T1,Q1,False
9.593779338111233,0.77,False,T1,Q1,False
9.73524225500388,0.77,False,T1,Q1,False
9.876705171896528,0.775,False,T1,Q1,False
10.018168088789178,0.775,False,T1,Q1,False
10.159631005681826,0.78,False,T1,Q1,False
10.301093922574475,0.79,False,T1,Q1,False
10.442556839467123,0.795,False,T1,Q1,False
10.584019756359773,0.8,False,T1,Q1,False
10.72548267325242,0.805,False,T1,Q1,False
10.866945590145068,0.8150000000000001,False,T1,Q1,False
11.008408507037718,0.8150000000000001,False,T1,Q1,False
11.149871423930366,0.8150000000000001,False,T1,Q1,False
11.291334340823015,0.8150000000000001,False,T1,Q1,False
11.432797257715663,0.8250000000000001,False,T1,Q1,False
11.57426017460831,0.8250000000000001,False,T1,Q1,False
11.71572309150096,0.8300000000000001,False,T1,Q1,False
11.857186008393608,0.8300000000000001,False,T1,Q1,False
11.998648925286258,0.84,False,T1,Q1,False
12.140111842178905,0.84,False,T1,Q1,False
12.281574759071553,0.84,False,T1,Q1,False
12.423037675964203,0.84,False,T1,Q1,False
12.56450059285685,0.845,False,T1,Q1,False
12.7059635097495,0.845,False,T1,Q1,False
12.847426426642148,0.85,False,T1,Q1,False
12.988889343534796,0.85,False,T1,Q1,False
13.130352260427445,0.855,False,T1,Q1,False
13.271815177320093,0.855,False,T1,Q1,False
13.41327809421274,0.855,False,T1,Q1,False
13.55474101110539,0.855,False,T1,Q1,False
13.696203927998038,0.86,False,T1,Q1,False
13.837666844890688,0.865,False,T1,Q1,False
13.979129761783335,0.875,False,T1,Q1,False
14.120592678675983,0.885,False,T1,Q1,False
14.262055595568633,0.885,False,T1,Q1,False
14.40351851246128,0.885,False,T1,Q1,False
14.54498142935393,0.885,False,T1,Q1,False
14.686444346246578,0.905,False,T1,Q1,False
14.827907263139226,0.905,False,T1,Q1,False
14.969370180031875,0.92,False,T1,Q1,False
15.110833096924523,0.925,False,T1,Q1,False
15.252296013817173,0.935,False,T1,Q1,False
15.39375893070982,0.935,False,T1,Q1,False
15.535221847602468,0.9400000000000001,False,T1,Q1,False
15.676684764495118,0.9500000000000001,False,T1,Q1,False
15.818147681387766,0.9600000000000001,False,T1,Q1,False
15.959610598280415,0.965,False,T1,Q1,False
16.101073515173063,0.965,False,T1,Q1,False
16.24253643206571,0.97,False,T1,Q1,False
16.38399934895836,1.0,False,T1,Q1,False
3.8060551751287264,0.004166666666666667,False,T1,,True
3.832487916524371,0.008333333333333333,False,T1,,True
3.8589206579200157,0.008333333333333333,False,T1,,True
3.8853533993156604,0.0125,False,T1,,True
3.911786140711305,0.0125,False,T1,,True
3.93821888210695,0.016666666666666666,False,T1,,True
3.964651623502595,0.016666666666666666,False,T1,,True
3.9910843648982395,0.016666666666666666,False,T1,,True
4.017517106293884,0.016666666666666666,False,T1,,True
4.043949847689529,0.020833333333333332,False,T1,,True
4.070382589085174,0.049999999999999996,False,T1,,True
4.096815330480818,0.09999999999999999,False,T1,,True
4.123248071876463,0.10833333333333334,False,T1,,True
4.1496808132721075,0.10833333333333334,False,T1,,True
4.176113554667753,0.12083333333333333,False,T1,,True
4.202546296063397,0.125,False,T1,,True
4.228979037459042,0.13333333333333333,False,T1,,True
4.255411778854686,0.13333333333333333,False,T1,,True
4.281844520250331,0.1416666666666667,False,T1,,True
4.308277261645976,0.15416666666666667,False,T1,,True
4.334710003041621,0.17083333333333334,False,T1,,True
4.361142744437266,0.17916666666666667,False,T1,,True
4.38757548583291,0.1875,False,T1,,True
4.414008227228555,0.19583333333333333,False,T1,,True
4.440440968624199,0.22083333333333335,False,T1,,True
4.466873710019844,0.22083333333333335,False,T1,,True
4.493306451415489,0.24583333333333335,False,T1,,True
4.519739192811134,0.25,False,T1,,True
4.546171934206779,0.26666666666666666,False,T1,,True
4.572604675602423,0.29166666666666663,False,T1,,True
4.599037416998068,0.3083333333333333,False,T1,,True
4.625470158393712,0.33749999999999997,False,T1,,True
4.6519028997893574,0.3625,False,T1,,True
4.678335641185002,0.375,False,T1,,True
4.704768382580647,0.39999999999999997,False,T1,,True
4.731201123976291,0.425,False,T1,,True
4.757633865371936,0.4458333333333333,False,T1,,True
4.784066606767581,0.46249999999999997,False,T1,,True
4.810499348163225,0.475,False,T1,,True
4.8369320895588706,0.4958333333333333,False,T1,,True
4.863364830954515,0.5333333333333333,False,T1,,True
4.88979757235016,0.5666666666666667,False,T1,,True
4.916230313745804,0.5833333333333333,False,T1,,True
4.942663055141449,0.6,False,T1,,True
4.969095796537093,0.6124999999999999,False,T1,,True
4.9955285379327385,0.6166666666666667,False,T1,,True
5.021961279328384,0.625,False,T1,,True
5.048394020724028,0.625,False,T1,,True
5.074826762119672,0.625,False,T1,,True
5.101259503515317,0.625,False,T1,,True
5.127692244910962,0.6333333333333333,False,T1,,True
5.1541249863066065,0.6375,False,T1,,True
5.180557727702252,0.6541666666666667,False,T1,,True
5.206990469097896,0.6583333333333333,False,T1,,True
5.233423210493541,0.6666666666666666,False,T1,,True
5.259855951889186,0.6749999999999999,False,T1,,True
5.28628869328483,0.6833333333333333,False,T1,,True
5.3127214346804745,0.7083333333333333,False,T1,,True
5.33915417607612,0.7291666666666666,False,T1,,True
5.365586917471765,0.7416666666666667,False,T1,,True
5.392019658867409,0.75,False,T1,,True
5.418452400263054,0.7541666666666667,False,T1,,True
5.444885141658698,0.7583333333333333,False,T1,,True
5.471317883054343,0.775,False,T1,,True
5.4977506244499885,0.7791666666666667,False,T1,,True
5.524183365845633,0.7833333333333333,False,T1,,True
5.550616107241277,0.7999999999999999,False,T1,,True
5.577048848636922,0.8041666666666667,False,T1,,True
5.603481590032567,0.8166666666666667,False,T1,,True
5.629914331428211,0.825,False,T1,,True
5.6563470728238565,0.8333333333333333,False,T1,,True
5.682779814219501,0.8375,False,T1,,True
5.709212555615146,0.8458333333333333,False,T1,,True
5.735645297010791,0.85,False,T1,,True
5.762078038406435,0.8583333333333333,False,T1,,True
5.788510779802079,0.8666666666666666,False,T1,,True
5.8149435211977245,0.8791666666666667,False,T1,,True
5.84137626259337,0.8916666666666666,False,T1,,True
5.867809003989015,0.8958333333333333,False,T1,,True
5.894241745384659,0.8958333333333333,False,T1,,True
5.920674486780303,0.9041666666666667,False,T1,,True
5.947107228175948,0.9083333333333333,False,T1,,True
5.973539969571593,0.9125,False,T1,,True
5.999972710967238,0.9249999999999999,False,T1,,True
6.026405452362882,0.9333333333333333,False,T1,,True
6.052838193758527,0.9625,False,T1,,True
6.079270935154172,0.9625,False,T1,,True
6.105703676549817,0.9666666666666667,False,T1,,True
6.132136417945461,0.9708333333333333,False,T1,,True
6.158569159341106,0.9833333333333333,False,T1,,True
6.185001900736751,0.9833333333333333,False,T1,,True
6.211434642132396,0.9874999999999999,False,T1,,True
6.23786738352804,0.9874999999999999,False,T1,,True
6.264300124923684,0.9916666666666666,False,T1,,True
6.290732866319329,0.9916666666666666,False,T1,,True
6.3171656077149745,0.9958333333333333,False,T1,,True
6.343598349110619,0.9958333333333333,False,T1,,True
6.370031090506264,0.9958333333333333,False,T1,,True
6.396463831901908,0.9958333333333333,False,T1,,True
6.422896573297553,1.0,False,T1,,True
0.3076013777718317,0.000625,False,T1,Q2,False
0.3148649583176423,0.000625,False,T1,Q2,False
0.32212853886345283,0.000625,False,T1,Q2,False
0.3293921194092634,0.000625,False,T1,Q2,False
0.336655699955074,0.00125,False,T1,Q2,False
0.34391928050088455,0.00125,False,T1,Q2,False
0.3511828610466951,0.00125,False,T1,Q2,False
0.35844644159250566,0.00125,False,T1,Q2,False
0.3657100221383162,0.00125,False,T1,Q2,False
0.37297360268412677,0.00125,False,T1,Q2,False
0.3802371832299374,0.0025,False,T1,Q2,False
0.38750076377574794,0.0037500000000000003,False,T1,Q2,False
0.3947643443215585,0.0037500000000000003,False,T1,Q2,False
0.40202792486736905,0.0037500000000000003,False,T1,Q2,False
0.4092915054131796,0.0037500000000000003,False,T1,Q2,False
0.41655508595899016,0.005,False,T1,Q2,False
0.4238186665048007,0.005,False,T1,Q2,False
0.43108224705061127,0.0062499999999999995,False,T1,Q2,False
0.4383458275964218,0.0062499999999999995,False,T1,Q2,False
0.4456094081422324,0.0062499999999999995,False,T1,Q2,False
0.452872988688043,0.0062499999999999995,False,T1,Q2,False
0.46013656923385354,0.006875,False,T1,Q2,False
0.4674001497796641,0.008125,False,T1,Q2,False
0.47466373032547465,0.008125,False,T1,Q2,False
0.48192731087128526,0.00875,False,T1,Q2,False
0.4891908914170958,0.009375000000000001,False,T1,Q2,False
0.4964544719629064,0.01,False,T1,Q2,False
0.5037180525087169,0.01,False,T1,Q2,False
0.5109816330545275,0.010625,False,T1,Q2,False
0.518245213600338,0.011250000000000001,False,T1,Q2,False
0.5255087941461486,0.0125,False,T1,Q2,False
0.5327723746919591,0.0125,False,T1,Q2,False
0.5400359552377697,0.0125,False,T1,Q2,False
0.5472995357835803,0.013125000000000001,False,T1,Q2,False
0.5545631163293909,0.015000000000000001,False,T1,Q2,False
0.5618266968752015,0.01625,False,T1,Q2,False
0.569090277421012,0.01625,False,T1,Q2,False
0.5763538579668226,0.01625,False,T1,Q2,False
0.5836174385126331,0.01625,False,T1,Q2,False
0.5908810190584437,0.016875,False,T1,Q2,False
0.5981445996042543,0.016875,False,T1,Q2,False
0.6054081801500648,0.02,False,T1,Q2,False
0.6126717606958754,0.02125,False,T1,Q2,False
0.6199353412416859,0.02125,False,T1,Q2,False
0.6271989217874965,0.023125,False,T1,Q2,False
0.634462502333307,0.024375,False,T1,Q2,False
0.6417260828791176,0.0275,False,T1,Q2,False
0.6489896634249281,0.029375000000000002,False,T1,Q2,False
0.6562532439707387,0.034375,False,T1,Q2,False
0.6635168245165493,0.035,False,T1,Q2,False
0.6707804050623598,0.038125,False,T1,Q2,False
0.6780439856081704,0.04,False,T1,Q2,False
0.6853075661539809,0.040625,False,T1,Q2,False
0.6925711466997915,0.040625,False,T1,Q2,False
0.6998347272456021,0.04125,False,T1,Q2,False
0.7070983077914127,0.043750000000000004,False,T1,Q2,False
0.7143618883372232,0.046875,False,T1,Q2,False
0.7216254688830338,0.050625,False,T1,Q2,False
0.7288890494288444,0.052500000000000005,False,T1,Q2,False
0.7361526299746549,0.0575,False,T1,Q2,False
0.7434162105204655,0.063125,False,T1,Q2,False
0.7506797910662761,0.069375,False,T1,Q2,False
0.7579433716120867,0.07375,False,T1,Q2,False
0.7652069521578972,0.0775,False,T1,Q2,False
0.7724705327037078,0.08125,False,T1,Q2,False
0.7797341132495184,0.089375,False,T1,Q2,False
0.7869976937953289,0.096875,False,T1,Q2,False
0.7942612743411395,0.105,False,T1,Q2,False
0.80152485488695,0.1125,False,T1,Q2,False
0.8087884354327606,0.11875000000000001,False,T1,Q2,False
0.8160520159785711,0.125,False,T1,Q2,False
0.8233155965243817,0.134375,False,T1,Q2,False
0.8305791770701922,0.13999999999999999,False,T1,Q2,False
0.8378427576160028,0.14937499999999998,False,T1,Q2,False
0.8451063381618134,0.155,False,T1,Q2,False
0.8523699187076239,0.163125,False,T1,Q2,False
0.8596334992534345,0.173125,False,T1,Q2,False
0.866897079799245,0.1825,False,T1,Q2,False
0.8741606603450556,0.19374999999999998,False,T1,Q2,False
0.8814242408908662,0.204375,False,T1,Q2,False
0.8886878214366768,0.2125,False,T1,Q2,False
0.8959514019824873,0.221875,False,T1,Q2,False
0.9032149825282979,0.238125,False,T1,Q2,False
0.9104785630741085,0.25125,False,T1,Q2,False
0.917742143619919,0.265625,False,T1,Q2,False
0.9250057241657296,0.28125,False,T1,Q2,False
0.9322693047115401,0.2975,False,T1,Q2,False
0.9395328852573507,0.3175,False,T1,Q2,False
0.9467964658031612,0.344375,False,T1,Q2,False
0.9540600463489718,0.375625,False,T1,Q2,False
0.9613236268947823,0.405625,False,T1,Q2,False
0.9685872074405929,0.44375,False,T1,Q2,False
0.9758507879864035,0.484375,False,T1,Q2,False
0.9831143685322141,0.536875,False,T1,Q2,False
0.9903779490780247,0.595625,False,T1,Q2,False
0.9976415296238352,0.653125,False,T1,Q2,False
1.0049051101696458,0.70625,False,T1,Q2,False
1.0121686907154563,0.783125,False,T1,Q2,False
1.019432271261267,0.870625,False,T1,Q2,False
1.0266958518070775,1.0,False,T1,Q2,False
3.8060551751287264,0.004166666666666667,False,T1,,True
3.832487916524371,0.008333333333333333,False,T1,,True
3.8589206579200157,0.008333333333333333,False,T1,,True
3.8853533993156604,0.0125,False,T1,,True
3.911786140711305,0.0125,False,T1,,True
3.93821888210695,0.016666666666666666,False,T1,,True
3.964651623502595,0.016666666666666666,False,T1,,True
3.9910843648982395,0.016666666666666666,False,T1,,True
4.017517106293884,0.016666666666666666,False,T1,,True
4.043949847689529,0.020833333333333332,False,T1,,True
4.070382589085174,0.049999999999999996,False,T1,,True
4.096815330480818,0.09999999999999999,False,T1,,True
4.123248071876463,0.10833333333333334,False,T1,,True
4.1496808132721075,0.10833333333333334,False,T1,,True
4.176113554667753,0.12083333333333333,False,T1,,True
4.202546296063397,0.125,False,T1,,True
4.228979037459042,0.13333333333333333,False,T1,,True
4.255411778854686,0.13333333333333333,False,T1,,True
4.281844520250331,0.1416666666666667,False,T1,,True
4.308277261645976,0.15416666666666667,False,T1,,True
4.334710003041621,0.17083333333333334,False,T1,,True
4.361142744437266,0.17916666666666667,False,T1,,True
4.38757548583291,0.1875,False,T1,,True
4.414008227228555,0.19583333333333333,False,T1,,True
4.440440968624199,0.22083333333333335,False,T1,,True
4.466873710019844,0.22083333333333335,False,T1,,True
4.493306451415489,0.24583333333333335,False,T1,,True
4.519739192811134,0.25,False,T1,,True
4.546171934206779,0.26666666666666666,False,T1,,True
4.572604675602423,0.29166666666666663,False,T1,,True
4.599037416998068,0.3083333333333333,False,T1,,True
4.625470158393712,0.33749999999999997,False,T1,,True
4.6519028997893574,0.3625,False,T1,,True
4.678335641185002,0.375,False,T1,,True
4.704768382580647,0.39999999999999997,False,T1,,True
4.731201123976291,0.425,False,T1,,True
4.757633865371936,0.4458333333333333,False,T1,,True
4.784066606767581,0.46249999999999997,False,T1,,True
4.810499348163225,0.475,False,T1,,True
4.8369320895588706,0.4958333333333333,False,T1,,True
4.863364830954515,0.5333333333333333,False,T1,,True
4.88979757235016,0.5666666666666667,False,T1,,True
4.916230313745804,0.5833333333333333,False,T1,,True
4.942663055141449,0.6,False,T1,,True
4.969095796537093,0.6124999999999999,False,T1,,True
4.9955285379327385,0.6166666666666667,False,T1,,True
5.021961279328384,0.625,False,T1,,True
5.048394020724028,0.625,False,T1,,True
5.074826762119672,0.625,False,T1,,True
5.101259503515317,0.625,False,T1,,True
5.127692244910962,0.6333333333333333,False,T1,,True
5.1541249863066065,0.6375,False,T1,,True
5.180557727702252,0.6541666666666667,False,T1,,True
5.206990469097896,0.6583333333333333,False,T1,,True
5.233423210493541,0.6666666666666666,False,T1,,True
5.259855951889186,0.6749999999999999,False,T1,,True
5.28628869328483,0.6833333333333333,False,T1,,True
5.3127214346804745,0.7083333333333333,False,T1,,True
5.33915417607612,0.7291666666666666,False,T1,,True
5.365586917471765,0.7416666666666667,False,T1,,True
5.392019658867409,0.75,False,T1,,True
5.418452400263054,0.7541666666666667,False,T1,,True
5.444885141658698,0.7583333333333333,False,T1,,True
5.471317883054343,0.775,False,T1,,True
5.4977506244499885,0.7791666666666667,False,T1,,True
5.524183365845633,0.7833333333333333,False,T1,,True
5.550616107241277,0.7999999999999999,False,T1,,True
5.577048848636922,0.8041666666666667,False,T1,,True
5.603481590032567,0.8166666666666667,False,T1,,True
5.629914331428211,0.825,False,T1,,True
5.6563470728238565,0.8333333333333333,False,T1,,True
5.682779814219501,0.8375,False,T1,,True
5.709212555615146,0.8458333333333333,False,T1,,True
5.735645297010791,0.85,False,T1,,True
5.762078038406435,0.8583333333333333,False,T1,,True
5.788510779802079,0.8666666666666666,False,T1,,True
5.8149435211977245,0.8791666666666667,False,T1,,True
5.84137626259337,0.8916666666666666,False,T1,,True
5.867809003989015,0.8958333333333333,False,T1,,True
5.894241745384659,0.8958333333333333,False,T1,,True
5.920674486780303,0.9041666666666667,False,T1,,True
5.947107228175948,0.9083333333333333,False,T1,,True
5.973539969571593,0.9125,False,T1,,True
5.999972710967238,0.9249999999999999,False,T1,,True
6.026405452362882,0.9333333333333333,False,T1,,True
6.052838193758527,0.9625,False,T1,,True
6.079270935154172,0.9625,False,T1,,True
6.105703676549817,0.9666666666666667,False,T1,,True
6.132136417945461,0.9708333333333333,False,T1,,True
6.158569159341106,0.9833333333333333,False,T1,,True
6.185001900736751,0.9833333333333333,False,T1,,True
6.211434642132396,0.9874999999999999,False,T1,,True
6.23786738352804,0.9874999999999999,False,T1,,True
6.264300124923684,0.9916666666666666,False,T1,,True
6.290732866319329,0.9916666666666666,False,T1,,True
6.3171656077149745,0.9958333333333333,False,T1,,True
6.343598349110619,0.9958333333333333,False,T1,,True
6.370031090506264,0.9958333333333333,False,T1,,True
6.396463831901908,0.9958333333333333,False,T1,,True
6.422896573297553,1.0,False,T1,,True
3.0616860962848733,0.005,False,T1,Q3,False
3.196254917018949,0.005,False,T1,Q3,False
3.3308237377530245,0.005,False,T1,Q3,False
3.4653925584871,0.005,False,T1,Q3,False
3.5999613792211758,0.005,False,T1,Q3,False
3.7345301999552514,0.005,False,T1,Q3,False
3.869099020689327,0.005,False,T1,Q3,False
4.003667841423402,0.005,False,T1,Q3,False
4.138236662157478,0.01,False,T1,Q3,False
4.272805482891554,0.015,False,T1,Q3,False
4.407374303625629,0.015,False,T1,Q3,False
4.541943124359705,0.02,False,T1,Q3,False
4.676511945093781,0.025,False,T1,Q3,False
4.811080765827857,0.030000000000000002,False,T1,Q3,False
4.945649586561932,0.034999999999999996,False,T1,Q3,False
5.080218407296007,0.049999999999999996,False,T1,Q3,False
5.214787228030083,0.055,False,T1,Q3,False
5.349356048764159,0.07,False,T1,Q3,False
5.483924869498234,0.08,False,T1,Q3,False
5.6184936902323095,0.08,False,T1,Q3,False
5.7530625109663855,0.085,False,T1,Q3,False
5.887631331700462,0.10500000000000001,False,T1,Q3,False
6.022200152434537,0.125,False,T1,Q3,False
6.156768973168612,0.135,False,T1,Q3,False
6.291337793902688,0.17,False,T1,Q3,False
6.425906614636764,0.185,False,T1,Q3,False
6.560475435370839,0.20500000000000002,False,T1,Q3,False
6.695044256104914,0.22,False,T1,Q3,False
6.82961307683899,0.23500000000000001,False,T1,Q3,False
6.9641818975730665,0.255,False,T1,Q3,False
7.098750718307142,0.27,False,T1,Q3,False
7.233319539041217,0.275,False,T1,Q3,False
7.367888359775293,0.295,False,T1,Q3,False
7.502457180509369,0.305,False,T1,Q3,False
7.637026001243444,0.32,False,T1,Q3,False
7.771594821977519,0.35000000000000003,False,T1,Q3,False
7.906163642711595,0.375,False,T1,Q3,False
8.040732463445671,0.435,False,T1,Q3,False
8.175301284179746,0.515,False,T1,Q3,False
8.309870104913822,0.59,False,T1,Q3,False
8.444438925647898,0.59,False,T1,Q3,False
8.579007746381974,0.59,False,T1,Q3,False
8.71357656711605,0.59,False,T1,Q3,False
8.848145387850124,0.605,False,T1,Q3,False
8.9827142085842,0.615,False,T1,Q3,False
9.117283029318276,0.615,False,T1,Q3,False
9.25185185005235,0.625,False,T1,Q3,False
9.386420670786427,0.635,False,T1,Q3,False
9.520989491520503,0.635,False,T1,Q3,False
9.655558312254579,0.64,False,T1,Q3,False
9.790127132988655,0.645,False,T1,Q3,False
9.924695953722729,0.65,False,T1,Q3,False
10.059264774456805,0.655,False,T1,Q3,False
10.193833595190881,0.655,False,T1,Q3,False
10.328402415924955,0.66,False,T1,Q3,False
10.462971236659032,0.665,False,T1,Q3,False
10.597540057393108,0.68,False,T1,Q3,False
10.732108878127184,0.68,False,T1,Q3,False
10.86667769886126,0.6900000000000001,False,T1,Q3,False
11.001246519595334,0.6950000000000001,False,T1,Q3,False
11.13581534032941,0.6950000000000001,False,T1,Q3,False
11.270384161063486,0.6950000000000001,False,T1,Q3,False
11.40495298179756,0.7000000000000001,False,T1,Q3,False
11.539521802531636,0.7000000000000001,False,T1,Q3,False
11.674090623265712,0.7050000000000001,False,T1,Q3,False
11.808659443999789,0.7050000000000001,False,T1,Q3,False
11.943228264733865,0.7050000000000001,False,T1,Q3,False
12.077797085467939,0.71,False,T1,Q3,False
12.212365906202015,0.72,False,T1,Q3,False
12.346934726936091,0.72,False,T1,Q3,False
12.481503547670165,0.73,False,T1,Q3,False
12.616072368404241,0.735,False,T1,Q3,False
12.750641189138317,0.735,False,T1,Q3,False
12.885210009872393,0.74,False,T1,Q3,False
13.01977883060647,0.74,False,T1,Q3,False
13.154347651340544,0.745,False,T1,Q3,False
13.28891647207462,0.745,False,T1,Q3,False
13.423485292808696,0.755,False,T1,Q3,False
13.55805411354277,0.77,False,T1,Q3,False
13.692622934276846,0.775,False,T1,Q3,False
13.827191755010922,0.785,False,T1,Q3,False
13.961760575744998,0.79,False,T1,Q3,False
14.096329396479074,0.79,False,T1,Q3,False
14.230898217213149,0.795,False,T1,Q3,False
14.365467037947225,0.8,False,T1,Q3,False
14.5000358586813,0.81,False,T1,Q3,False
14.634604679415375,0.8150000000000001,False,T1,Q3,False
14.769173500149451,0.8250000000000001,False,T1,Q3,False
14.903742320883527,0.8300000000000001,False,T1,Q3,False
15.038311141617603,0.84,False,T1,Q3,False
15.17287996235168,0.85,False,T1,Q3,False
15.307448783085754,0.865,False,T1,Q3,False
15.44201760381983,0.875,False,T1,Q3,False
15.576586424553906,0.89,False,T1,Q3,False
15.71115524528798,0.89,False,T1,Q3,False
15.845724066022056,0.905,False,T1,Q3,False
15.980292886756132,0.91,False,T1,Q3,False
16.114861707490206,0.91,False,T1,Q3,False
16.249430528224284,0.92,False,T1,Q3,False
16.38399934895836,1.0,False,T1,Q3,False
1.630208924320043,0.004166666666666667,False,T2,,True
1.670964686872705,0.024999999999999998,False,T2,,True
1.711720449425367,0.024999999999999998,False,T2,,True
1.752476211978029,0.024999999999999998,False,T2,,True
1.793231974530691,0.024999999999999998,False,T2,,True
1.833987737083353,0.024999999999999998,False,T2,,True
1.874743499636015,0.024999999999999998,False,T2,,True
1.915499262188677,0.024999999999999998,False,T2,,True
1.956255024741339,0.024999999999999998,False,T2,,True
1.997010787294001,0.024999999999999998,False,T2,,True
2.037766549846663,0.04583333333333333,False,T2,,True
2.078522312399325,0.049999999999999996,False,T2,,True
2.119278074951987,0.049999999999999996,False,T2,,True
2.160033837504649,0.049999999999999996,False,T2,,True
2.200789600057311,0.049999999999999996,False,T2,,True
2.241545362609973,0.049999999999999996,False,T2,,True
2.282301125162635,0.049999999999999996,False,T2,,True
2.323056887715297,0.049999999999999996,False,T2,,True
2.363812650267959,0.049999999999999996,False,T2,,True
2.404568412820621,0.049999999999999996,False,T2,,True
2.445324175373283,0.049999999999999996,False,T2,,True
2.486079937925945,0.049999999999999996,False,T2,,True
2.526835700478607,0.049999999999999996,False,T2,,True
2.567591463031269,0.049999999999999996,False,T2,,True
2.608347225583931,0.058333333333333334,False,T2,,True
2.649102988136593,0.058333333333333334,False,T2,,True
2.689858750689255,0.058333333333333334,False,T2,,True
2.7306145132419166,0.07083333333333333,False,T2,,True
2.771370275794579,0.075,False,T2,,True
2.812126038347241,0.075,False,T2,,True
2.852881800899903,0.075,False,T2,,True
2.8936375634525646,0.075,False,T2,,True
2.934393326005227,0.075,False,T2,,True
2.975149088557889,0.075,False,T2,,True
3.015904851110551,0.075,False,T2,,True
3.0566606136632126,0.075,False,T2,,True
3.097416376215875,0.09583333333333333,False,T2,,True
3.138172138768537,0.10416666666666667,False,T2,,True
3.178927901321199,0.1125,False,T2,,True
3.2196836638738606,0.12916666666666668,False,T2,,True
3.260439426426523,0.1416666666666667,False,T2,,True
3.301195188979185,0.1416666666666667,False,T2,,True
3.341950951531847,0.15000000000000002,False,T2,,True
3.3827067140845086,0.18333333333333335,False,T2,,True
3.423462476637171,0.1875,False,T2,,True
3.464218239189833,0.19166666666666668,False,T2,,True
3.504974001742495,0.21666666666666667,False,T2,,True
3.5457297642951566,0.225,False,T2,,True
3.5864855268478184,0.22916666666666669,False,T2,,True
3.6272412894004806,0.25416666666666665,False,T2,,True
3.667997051953143,0.26249999999999996,False,T2,,True
3.7087528145058046,0.26666666666666666,False,T2,,True
3.7495085770584664,0.26666666666666666,False,T2,,True
3.790264339611129,0.2708333333333333,False,T2,,True
3.831020102163791,0.2708333333333333,False,T2,,True
3.8717758647164526,0.2875,False,T2,,True
3.9125316272691144,0.29166666666666663,False,T2,,True
3.953287389821777,0.3,False,T2,,True
3.994043152374439,0.3208333333333333,False,T2,,True
4.034798914927101,0.35416666666666663,False,T2,,True
4.075554677479762,0.375,False,T2,,True
4.116310440032425,0.4125,False,T2,,True
4.157066202585087,0.4666666666666666,False,T2,,True
4.197821965137749,0.5333333333333333,False,T2,,True
4.23857772769041,0.6124999999999999,False,T2,,True
4.279333490243072,0.6458333333333333,False,T2,,True
4.320089252795735,0.7041666666666666,False,T2,,True
4.360845015348397,0.75,False,T2,,True
4.401600777901058,0.7958333333333333,False,T2,,True
4.44235654045372,0.8458333333333333,False,T2,,True
4.483112303006383,0.875,False,T2,,True
4.523868065559045,0.8958333333333333,False,T2,,True
4.564623828111706,0.9041666666666667,False,T2,,True
4.605379590664368,0.9249999999999999,False,T2,,True
4.646135353217031,0.9375,False,T2,,True
4.686891115769693,0.9541666666666666,False,T2,,True
4.727646878322354,0.9625,False,T2,,True
4.768402640875016,0.9708333333333333,False,T2,,True
4.809158403427679,0.975,False,T2,,True
4.849914165980341,0.975,False,T2,,True
4.890669928533002,0.975,False,T2,,True
4.931425691085664,0.975,False,T2,,True
4.972181453638327,0.9833333333333333,False,T2,,True
5.012937216190989,0.9874999999999999,False,T2,,True
5.05369297874365,0.9874999999999999,False,T2,,True
5.094448741296312,0.9874999999999999,False,T2,,True
5.135204503848975,0.9874999999999999,False,T2,,True
5.175960266401637,0.9874999999999999,False,T2,,True
5.216716028954298,0.9874999999999999,False,T2,,True
5.25747179150696,0.9874999999999999,False,T2,,True
5.298227554059623,0.9916666666666666,False,T2,,True
5.338983316612285,0.9916666666666666,False,T2,,True
5.379739079164946,0.9916666666666666,False,T2,,True
5.420494841717608,0.9916666666666666,False,T2,,True
5.461250604270271,0.9916666666666666,False,T2,,True
5.502006366822933,0.9916666666666666,False,T2,,True
5.542762129375594,0.9916666666666666,False,T2,,True
5.583517891928256,0.9916666666666666,False,T2,,True
5.624273654480918,0.9958333333333333,False,T2,,True
5.665029417033581,1.0,False,T2,,True
0.896824518150605,0.004975124378109453,False,T2,Q1,False
1.0532606458198666,0.004975124378109453,False,T2,Q1,False
1.209696773489128,0.004975124378109453,False,T2,Q1,False
1.3661329011583894,0.004975124378109453,False,T2,Q1,False
1.5225690288276508,0.004975124378109453,False,T2,Q1,False
1.6790051564969124,0.004975124378109453,False,T2,Q1,False
1.8354412841661738,0.004975124378109453,False,T2,Q1,False
1.9918774118354352,0.004975124378109453,False,T2,Q1,False
2.148313539504697,0.004975124378109453,False,T2,Q1,False
2.304749667173958,0.004975124378109453,False,T2,Q1,False
2.4611857948432196,0.004975124378109453,False,T2,Q1,False
2.6176219225124813,0.004975124378109453,False,T2,Q1,False
2.7740580501817425,0.004975124378109453,False,T2,Q1,False
2.930494177851004,0.004975124378109453,False,T2,Q1,False
3.0869303055202657,0.004975124378109453,False,T2,Q1,False
3.243366433189527,0.004975124378109453,False,T2,Q1,False
3.3998025608587885,0.004975124378109453,False,T2,Q1,False
3.55623868852805,0.004975124378109453,False,T2,Q1,False
3.7126748161973113,0.004975124378109453,False,T2,Q1,False
3.869110943866573,0.004975124378109453,False,T2,Q1,False
4.025547071535834,0.004975124378109453,False,T2,Q1,False
4.181983199205096,0.004975124378109453,False,T2,Q1,False
4.338419326874357,0.009950248756218905,False,T2,Q1,False
4.494855454543618,0.029850746268656712,False,T2,Q1,False
4.65129158221288,0.03482587064676617,False,T2,Q1,False
4.807727709882141,0.03482587064676617,False,T2,Q1,False
4.964163837551403,0.03980099502487562,False,T2,Q1,False
5.120599965220664,0.03980099502487562,False,T2,Q1,False
5.277036092889926,0.04975124378109452,False,T2,Q1,False
5.433472220559187,0.06467661691542288,False,T2,Q1,False
5.589908348228448,0.0845771144278607,False,T2,Q1,False
5.74634447589771,0.0945273631840796,False,T2,Q1,False
5.902780603566971,0.11442786069651742,False,T2,Q1,False
6.059216731236233,0.1492537313432836,False,T2,Q1,False
6.215652858905495,0.1691542288557214,False,T2,Q1,False
6.372088986574756,0.19402985074626866,False,T2,Q1,False
6.528525114244017,0.21890547263681592,False,T2,Q1,False
6.684961241913279,0.2537313432835821,False,T2,Q1,False
6.84139736958254,0.26865671641791045,False,T2,Q1,False
6.9978334972518015,0.2885572139303482,False,T2,Q1,False
7.154269624921063,0.31840796019900497,False,T2,Q1,False
7.310705752590325,0.3582089552238806,False,T2,Q1,False
7.467141880259586,0.3980099502487562,False,T2,Q1,False
7.623578007928847,0.4079601990049751,False,T2,Q1,False
7.780014135598109,0.42288557213930345,False,T2,Q1,False
7.93645026326737,0.47761194029850745,False,T2,Q1,False
8.092886390936632,0.5373134328358209,False,T2,Q1,False
8.249322518605894,0.6119402985074627,False,T2,Q1,False
8.405758646275155,0.6218905472636815,False,T2,Q1,False
8.562194773944416,0.6218905472636815,False,T2,Q1,False
8.718630901613679,0.6218905472636815,False,T2,Q1,False
8.87506702928294,0.6218905472636815,False,T2,Q1,False
9.031503156952201,0.6218905472636815,False,T2,Q1,False
9.187939284621462,0.6318407960199005,False,T2,Q1,False
9.344375412290724,0.6318407960199005,False,T2,Q1,False
9.500811539959987,0.6368159203980099,False,T2,Q1,False
9.657247667629248,0.6467661691542288,False,T2,Q1,False
9.813683795298509,0.6467661691542288,False,T2,Q1,False
9.97011992296777,0.6467661691542288,False,T2,Q1,False
10.126556050637031,0.6567164179104478,False,T2,Q1,False
10.282992178306293,0.6567164179104478,False,T2,Q1,False
10.439428305975555,0.6666666666666666,False,T2,Q1,False
10.595864433644817,0.6666666666666666,False,T2,Q1,False
10.752300561314078,0.6766169154228855,False,T2,Q1,False
10.908736688983339,0.6865671641791045,False,T2,Q1,False
11.0651728166526,0.6915422885572139,False,T2,Q1,False
11.221608944321861,0.6915422885572139,False,T2,Q1,False
11.378045071991123,0.6965174129353233,False,T2,Q1,False
11.534481199660386,0.7014925373134328,False,T2,Q1,False
11.690917327329647,0.7014925373134328,False,T2,Q1,False
11.847353454998908,0.7164179104477612,False,T2,Q1,False
12.003789582668169,0.7164179104477612,False,T2,Q1,False
12.16022571033743,0.7164179104477612,False,T2,Q1,False
12.316661838006691,0.7164179104477612,False,T2,Q1,False
12.473097965675954,0.7313432835820896,False,T2,Q1,False
12.629534093345216,0.736318407960199,False,T2,Q1,False
12.785970221014477,0.7462686567164178,False,T2,Q1,False
12.942406348683738,0.7611940298507462,False,T2,Q1,False
13.098842476353,0.7661691542288557,False,T2,Q1,False
13.25527860402226,0.7661691542288557,False,T2,Q1,False
13.411714731691522,0.7761194029850745,False,T2,Q1,False
13.568150859360784,0.7860696517412935,False,T2,Q1,False
13.724586987030046,0.7910447761194029,False,T2,Q1,False
13.881023114699307,0.7910447761194029,False,T2,Q1,False
14.037459242368568,0.7910447761194029,False,T2,Q1,False
14.19389537003783,0.7910447761194029,False,T2,Q1,False
14.35033149770709,0.8059701492537313,False,T2,Q1,False
14.506767625376353,0.8208955223880596,False,T2,Q1,False
14.663203753045615,0.835820895522388,False,T2,Q1,False
14.819639880714876,0.8557213930348259,False,T2,Q1,False
14.976076008384137,0.8606965174129353,False,T2,Q1,False
15.132512136053398,0.8855721393034826,False,T2,Q1,False
15.28894826372266,0.8955223880597014,False,T2,Q1,False
15.445384391391922,0.9054726368159204,False,T2,Q1,False
15.601820519061183,0.9203980099502487,False,T2,Q1,False
15.758256646730445,0.9353233830845771,False,T2,Q1,False
15.914692774399706,0.9452736318407959,False,T2,Q1,False
16.071128902068967,0.9502487562189055,False,T2,Q1,False
16.227565029738226,0.9502487562189055,False,T2,Q1,False
16.38400115740749,1.0,False,T2,Q1,False
1.630208924320043,0.004166666666666667,False,T2,,True
1.670964686872705,0.024999999999999998,False,T2,,True
1.711720449425367,0.024999999999999998,False,T2,,True
1.752476211978029,0.024999999999999998,False,T2,,True
1.793231974530691,0.024999999999999998,False,T2,,True
1.833987737083353,0.024999999999999998,False,T2,,True
1.874743499636015,0.024999999999999998,False,T2,,True
1.915499262188677,0.024999999999999998,False,T2,,True
1.956255024741339,0.024999999999999998,False,T2,,True
1.997010787294001,0.024999999999999998,False,T2,,True
2.037766549846663,0.04583333333333333,False,T2,,True
2.078522312399325,0.049999999999999996,False,T2,,True
2.119278074951987,0.049999999999999996,False,T2,,True
2.160033837504649,0.049999999999999996,False,T2,,True
2.200789600057311,0.049999999999999996,False,T2,,True
2.241545362609973,0.049999999999999996,False,T2,,True
2.282301125162635,0.049999999999999996,False,T2,,True
2.323056887715297,0.049999999999999996,False,T2,,True
2.363812650267959,0.049999999999999996,False,T2,,True
2.404568412820621,0.049999999999999996,False,T2,,True
2.445324175373283,0.049999999999999996,False,T2,,True
2.486079937925945,0.049999999999999996,False,T2,,True
2.526835700478607,0.049999999999999996,False,T2,,True
2.567591463031269,0.049999999999999996,False,T2,,True
2.608347225583931,0.058333333333333334,False,T2,,True
2.649102988136593,0.058333333333333334,False,T2,,True
2.689858750689255,0.058333333333333334,False,T2,,True
2.7306145132419166,0.07083333333333333,False,T2,,True
2.771370275794579,0.075,False,T2,,True
2.812126038347241,0.075,False,T2,,True
2.852881800899903,0.075,False,T2,,True
2.8936375634525646,0.075,False,T2,,True
2.934393326005227,0.075,False,T2,,True
2.975149088557889,0.075,False,T2,,True
3.015904851110551,0.075,False,T2,,True
3.0566606136632126,0.075,False,T2,,True
3.097416376215875,0.09583333333333333,False,T2,,True
3.138172138768537,0.10416666666666667,False,T2,,True
3.178927901321199,0.1125,False,T2,,True
3.2196836638738606,0.12916666666666668,False,T2,,True
3.260439426426523,0.1416666666666667,False,T2,,True
3.301195188979185,0.1416666666666667,False,T2,,True
3.341950951531847,0.15000000000000002,False,T2,,True
3.3827067140845086,0.18333333333333335,False,T2,,True
3.423462476637171,0.1875,False,T2,,True
3.464218239189833,0.19166666666666668,False,T2,,True
3.504974001742495,0.21666666666666667,False,T2,,True
3.5457297642951566,0.225,False,T2,,True
3.5864855268478184,0.22916666666666669,False,T2,,True
3.6272412894004806,0.25416666666666665,False,T2,,True
3.667997051953143,0.26249999999999996,False,T2,,True
3.7087528145058046,0.26666666666666666,False,T2,,True
3.7495085770584664,0.26666666666666666,False,T2,,True
3.790264339611129,0.2708333333333333,False,T2,,True
3.831020102163791,0.2708333333333333,False,T2,,True
3.8717758647164526,0.2875,False,T2,,True
3.9125316272691144,0.29166666666666663,False,T2,,True
3.953287389821777,0.3,False,T2,,True
3.994043152374439,0.3208333333333333,False,T2,,True
4.034798914927101,0.35416666666666663,False,T2,,True
4.075554677479762,0.375,False,T2,,True
4.116310440032425,0.4125,False,T2,,True
4.157066202585087,0.4666666666666666,False,T2,,True
4.197821965137749,0.5333333333333333,False,T2,,True
4.23857772769041,0.6124999999999999,False,T2,,True
4.279333490243072,0.6458333333333333,False,T2,,True
4.320089252795735,0.7041666666666666,False,T2,,True
4.360845015348397,0.75,False,T2,,True
4.401600777901058,0.7958333333333333,False,T2,,True
4.44235654045372,0.8458333333333333,False,T2,,True
4.483112303006383,0.875,False,T2,,True
4.523868065559045,0.8958333333333333,False,T2,,True
4.564623828111706,0.9041666666666667,False,T2,,True
4.605379590664368,0.9249999999999999,False,T2,,True
4.646135353217031,0.9375,False,T2,,True
4.686891115769693,0.9541666666666666,False,T2,,True
4.727646878322354,0.9625,False,T2,,True
4.768402640875016,0.9708333333333333,False,T2,,True
4.809158403427679,0.975,False,T2,,True
4.849914165980341,0.975,False,T2,,True
4.890669928533002,0.975,False,T2,,True
4.931425691085664,0.975,False,T2,,True
4.972181453638327,0.9833333333333333,False,T2,,True
5.012937216190989,0.9874999999999999,False,T2,,True
5.05369297874365,0.9874999999999999,False,T2,,True
5.094448741296312,0.9874999999999999,False,T2,,True
5.135204503848975,0.9874999999999999,False,T2,,True
5.175960266401637,0.9874999999999999,False,T2,,True
5.216716028954298,0.9874999999999999,False,T2,,True
5.25747179150696,0.9874999999999999,False,T2,,True
5.298227554059623,0.9916666666666666,False,T2,,True
5.338983316612285,0.9916666666666666,False,T2,,True
5.379739079164946,0.9916666666666666,False,T2,,True
5.420494841717608,0.9916666666666666,False,T2,,True
5.461250604270271,0.9916666666666666,False,T2,,True
5.502006366822933,0.9916666666666666,False,T2,,True
5.542762129375594,0.9916666666666666,False,T2,,True
5.583517891928256,0.9916666666666666,False,T2,,True
5.624273654480918,0.9958333333333333,False,T2,,True
5.665029417033581,1.0,False,T2,,True
0.14051538793493865,0.0006309148264984228,False,T2,Q2,False
0.257453488211193,0.0025236593059936906,False,T2,Q2,False
0.37439158848744736,0.006309148264984226,False,T2,Q2,False
0.49132968876370176,0.018296529968454257,False,T2,Q2,False
0.608267789039956,0.054258675078864345,False,T2,Q2,False
0.7252058893162104,0.12870662460567822,False,T2,Q2,False
0.8421439895924648,0.33059936908517346,False,T2,Q2,False
0.9590820898687191,0.9533123028391166,False,T2,Q2,False
1.0760201901449735,0.9987381703470031,False,T2,Q2,False
1.1929582904212277,0.9987381703470031,False,T2,Q2,False
1.309896390697482,0.9987381703470031,False,T2,Q2,False
1.4268344909737365,0.9987381703470031,False,T2,Q2,False
1.5437725912499909,0.9987381703470031,False,T2,Q2,False
1.6607106915262453,0.9987381703470031,False,T2,Q2,False
1.7776487918024995,0.9987381703470031,False,T2,Q2,False
1.8945868920787539,0.9987381703470031,False,T2,Q2,False
2.0115249923550085,0.9987381703470031,False,T2,Q2,False
2.1284630926312627,0.9987381703470031,False,T2,Q2,False
2.245401192907517,0.9987381703470031,False,T2,Q2,False
2.3623392931837714,0.9987381703470031,False,T2,Q2,False
2.4792773934600256,0.9987381703470031,False,T2,Q2,False
2.5962154937362802,0.9987381703470031,False,T2,Q2,False
2.7131535940125344,0.9987381703470031,False,T2,Q2,False
2.8300916942887886,0.9987381703470031,False,T2,Q2,False
2.947029794565043,0.9987381703470031,False,T2,Q2,False
3.0639678948412974,0.9987381703470031,False,T2,Q2,False
3.180905995117552,0.9987381703470031,False,T2,Q2,False
3.297844095393806,0.9987381703470031,False,T2,Q2,False
3.4147821956700604,0.9987381703470031,False,T2,Q2,False
3.531720295946315,0.9987381703470031,False,T2,Q2,False
3.648658396222569,0.9987381703470031,False,T2,Q2,False
3.7655964964988238,0.9987381703470031,False,T2,Q2,False
3.882534596775078,0.9987381703470031,False,T2,Q2,False
3.999472697051332,0.9987381703470031,False,T2,Q2,False
4.116410797327587,0.9987381703470031,False,T2,Q2,False
4.233348897603841,0.9987381703470031,False,T2,Q2,False
4.3502869978800955,0.9987381703470031,False,T2,Q2,False
4.467225098156351,0.9987381703470031,False,T2,Q2,False
4.584163198432605,0.9987381703470031,False,T2,Q2,False
4.701101298708859,0.9987381703470031,False,T2,Q2,False
4.818039398985113,0.9987381703470031,False,T2,Q2,False
4.934977499261367,0.9987381703470031,False,T2,Q2,False
5.051915599537622,0.9987381703470031,False,T2,Q2,False
5.1688536998138765,0.9987381703470031,False,T2,Q2,False
5.285791800090131,0.9987381703470031,False,T2,Q2,False
5.402729900366385,0.9987381703470031,False,T2,Q2,False
5.519668000642639,0.9993690851735015,False,T2,Q2,False
5.636606100918894,0.9993690851735015,False,T2,Q2,False
5.753544201195148,0.9993690851735015,False,T2,Q2,False
5.8704823014714025,0.9993690851735015,False,T2,Q2,False
5.987420401747657,0.9993690851735015,False,T2,Q2,False
6.104358502023911,0.9993690851735015,False,T2,Q2,False
6.221296602300166,0.9993690851735015,False,T2,Q2,False
6.33823470257642,0.9993690851735015,False,T2,Q2,False
6.455172802852674,0.9993690851735015,False,T2,Q2,False
6.572110903128928,0.9993690851735015,False,T2,Q2,False
6.689049003405183,0.9993690851735015,False,T2,Q2,False
6.805987103681438,0.9993690851735015,False,T2,Q2,False
6.922925203957692,0.9993690851735015,False,T2,Q2,False
7.039863304233946,0.9993690851735015,False,T2,Q2,False
7.1568014045102,0.9993690851735015,False,T2,Q2,False
7.273739504786454,0.9993690851735015,False,T2,Q2,False
7.390677605062709,0.9993690851735015,False,T2,Q2,False
7.507615705338964,0.9993690851735015,False,T2,Q2,False
7.624553805615218,0.9993690851735015,False,T2,Q2,False
7.741491905891472,0.9993690851735015,False,T2,Q2,False
7.858430006167726,0.9993690851735015,False,T2,Q2,False
7.975368106443981,0.9993690851735015,False,T2,Q2,False
8.092306206720234,0.9993690851735015,False,T2,Q2,False
8.209244306996489,0.9993690851735015,False,T2,Q2,False
8.326182407272743,0.9993690851735015,False,T2,Q2,False
8.443120507548997,0.9993690851735015,False,T2,Q2,False
8.560058607825251,0.9993690851735015,False,T2,Q2,False
8.676996708101505,0.9993690851735015,False,T2,Q2,False
8.793934808377761,0.9993690851735015,False,T2,Q2,False
8.910872908654015,0.9993690851735015,False,T2,Q2,False
9.02781100893027,0.9993690851735015,False,T2,Q2,False
9.144749109206524,0.9993690851735015,False,T2,Q2,False
9.261687209482778,0.9993690851735015,False,T2,Q2,False
9.378625309759032,0.9993690851735015,False,T2,Q2,False
9.495563410035286,0.9993690851735015,False,T2,Q2,False
9.61250151031154,0.9993690851735015,False,T2,Q2,False
9.729439610587795,0.9993690851735015,False,T2,Q2,False
9.846377710864049,0.9993690851735015,False,T2,Q2,False
9.963315811140305,0.9993690851735015,False,T2,Q2,False
10.080253911416559,0.9993690851735015,False,T2,Q2,False
10.197192011692813,0.9993690851735015,False,T2,Q2,False
10.314130111969067,0.9993690851735015,False,T2,Q2,False
10.431068212245322,0.9993690851735015,False,T2,Q2,False
10.548006312521576,0.9993690851735015,False,T2,Q2,False
10.66494441279783,0.9993690851735015,False,T2,Q2,False
10.781882513074084,0.9993690851735015,False,T2,Q2,False
10.898820613350338,0.9993690851735015,False,T2,Q2,False
11.015758713626592,0.9993690851735015,False,T2,Q2,False
11.132696813902848,0.9993690851735015,False,T2,Q2,False
11.249634914179103,0.9993690851735015,False,T2,Q2,False
11.366573014455357,0.9993690851735015,False,T2,Q2,False
11.483511114731611,0.9993690851735015,False,T2,Q2,False
11.600449215007865,0.9993690851735015,False,T2,Q2,False
11.71738731528412,1.0,False,T2,Q2,False
1.630208924320043,0.004166666666666667,False,T2,,True
1.670964686872705,0.024999999999999998,False,T2,,True
1.711720449425367,0.024999999999999998,False,T2,,True
1.752476211978029,0.024999999999999998,False,T2,,True
1.793231974530691,0.024999999999999998,False,T2,,True
1.833987737083353,0.024999999999999998,False,T2,,True
1.874743499636015,0.024999999999999998,False,T2,,True
1.915499262188677,0.024999999999999998,False,T2,,True
1.956255024741339,0.024999999999999998,False,T2,,True
1.997010787294001,0.024999999999999998,False,T2,,True
2.037766549846663,0.04583333333333333,False,T2,,True
2.078522312399325,0.049999999999999996,False,T2,,True
2.119278074951987,0.049999999999999996,False,T2,,True
2.160033837504649,0.049999999999999996,False,T2,,True
2.200789600057311,0.049999999999999996,False,T2,,True
2.241545362609973,0.049999999999999996,False,T2,,True
2.282301125162635,0.049999999999999996,False,T2,,True
2.323056887715297,0.049999999999999996,False,T2,,True
2.363812650267959,0.049999999999999996,False,T2,,True
2.404568412820621,0.049999999999999996,False,T2,,True
2.445324175373283,0.049999999999999996,False,T2,,True
2.486079937925945,0.049999999999999996,False,T2,,True
2.526835700478607,0.049999999999999996,False,T2,,True
2.567591463031269,0.049999999999999996,False,T2,,True
2.608347225583931,0.058333333333333334,False,T2,,True
2.649102988136593,0.058333333333333334,False,T2,,True
2.689858750689255,0.058333333333333334,False,T2,,True
2.7306145132419166,0.07083333333333333,False,T2,,True
2.771370275794579,0.075,False,T2,,True
2.812126038347241,0.075,False,T2,,True
2.852881800899903,0.075,False,T2,,True
2.8936375634525646,0.075,False,T2,,True
2.934393326005227,0.075,False,T2,,True
2.975149088557889,0.075,False,T2,,True
3.015904851110551,0.075,False,T2,,True
3.0566606136632126,0.075,False,T2,,True
3.097416376215875,0.09583333333333333,False,T2,,True
3.138172138768537,0.10416666666666667,False,T2,,True
3.178927901321199,0.1125,False,T2,,True
3.2196836638738606,0.12916666666666668,False,T2,,True
3.260439426426523,0.1416666666666667,False,T2,,True
3.301195188979185,0.1416666666666667,False,T2,,True
3.341950951531847,0.15000000000000002,False,T2,,True
3.3827067140845086,0.18333333333333335,False,T2,,True
3.423462476637171,0.1875,False,T2,,True
3.464218239189833,0.19166666666666668,False,T2,,True
3.504974001742495,0.21666666666666667,False,T2,,True
3.5457297642951566,0.225,False,T2,,True
3.5864855268478184,0.22916666666666669,False,T2,,True
3.6272412894004806,0.25416666666666665,False,T2,,True
3.667997051953143,0.26249999999999996,False,T2,,True
3.7087528145058046,0.26666666666666666,False,T2,,True
3.7495085770584664,0.26666666666666666,False,T2,,True
3.790264339611129,0.2708333333333333,False,T2,,True
3.831020102163791,0.2708333333333333,False,T2,,True
3.8717758647164526,0.2875,False,T2,,True
3.9125316272691144,0.29166666666666663,False,T2,,True
3.953287389821777,0.3,False,T2,,True
3.994043152374439,0.3208333333333333,False,T2,,True
4.034798914927101,0.35416666666666663,False,T2,,True
4.075554677479762,0.375,False,T2,,True
4.116310440032425,0.4125,False,T2,,True
4.157066202585087,0.4666666666666666,False,T2,,True
4.197821965137749,0.5333333333333333,False,T2,,True
4.23857772769041,0.6124999999999999,False,T2,,True
4.279333490243072,0.6458333333333333,False,T2,,True
4.320089252795735,0.7041666666666666,False,T2,,True
4.360845015348397,0.75,False,T2,,True
4.401600777901058,0.7958333333333333,False,T2,,True
4.44235654045372,0.8458333333333333,False,T2,,True
4.483112303006383,0.875,False,T2,,True
4.523868065559045,0.8958333333333333,False,T2,,True
4.564623828111706,0.9041666666666667,False,T2,,True
4.605379590664368,0.9249999999999999,False,T2,,True
4.646135353217031,0.9375,False,T2,,True
4.686891115769693,0.9541666666666666,False,T2,,True
4.727646878322354,0.9625,False,T2,,True
4.768402640875016,0.9708333333333333,False,T2,,True
4.809158403427679,0.975,False,T2,,True
4.849914165980341,0.975,False,T2,,True
4.890669928533002,0.975,False,T2,,True
4.931425691085664,0.975,False,T2,,True
4.972181453638327,0.9833333333333333,False,T2,,True
5.012937216190989,0.9874999999999999,False,T2,,True
5.05369297874365,0.9874999999999999,False,T2,,True
5.094448741296312,0.9874999999999999,False,T2,,True
5.135204503848975,0.9874999999999999,False,T2,,True
5.175960266401637,0.9874999999999999,False,T2,,True
5.216716028954298,0.9874999999999999,False,T2,,True
5.25747179150696,0.9874999999999999,False,T2,,True
5.298227554059623,0.9916666666666666,False,T2,,True
5.338983316612285,0.9916666666666666,False,T2,,True
5.379739079164946,0.9916666666666666,False,T2,,True
5.420494841717608,0.9916666666666666,False,T2,,True
5.461250604270271,0.9916666666666666,False,T2,,True
5.502006366822933,0.9916666666666666,False,T2,,True
5.542762129375594,0.9916666666666666,False,T2,,True
5.583517891928256,0.9916666666666666,False,T2,,True
5.624273654480918,0.9958333333333333,False,T2,,True
5.665029417033581,1.0,False,T2,,True
0.5078428635797794,0.004672897196261682,False,T2,Q3,False
0.6682080806038054,0.01869158878504673,False,T2,Q3,False
0.8285732976278315,0.03738317757009346,False,T2,Q3,False
0.9889385146518576,0.07476635514018692,False,T2,Q3,False
1.1493037316758836,0.07476635514018692,False,T2,Q3,False
1.3096689486999096,0.07476635514018692,False,T2,Q3,False
1.4700341657239357,0.07476635514018692,False,T2,Q3,False
1.630399382747962,0.07476635514018692,False,T2,Q3,False
1.7907645997719879,0.07476635514018692,False,T2,Q3,False
1.9511298167960138,0.07476635514018692,False,T2,Q3,False
2.11149503382004,0.07476635514018692,False,T2,Q3,False
2.271860250844066,0.07476635514018692,False,T2,Q3,False
2.432225467868092,0.07476635514018692,False,T2,Q3,False
2.592590684892118,0.07476635514018692,False,T2,Q3,False
2.7529559019161445,0.07476635514018692,False,T2,Q3,False
2.9133211189401704,0.07476635514018692,False,T2,Q3,False
3.0736863359641964,0.07476635514018692,False,T2,Q3,False
3.2340515529882223,0.07476635514018692,False,T2,Q3,False
3.3944167700122483,0.07476635514018692,False,T2,Q3,False
3.5547819870362747,0.07476635514018692,False,T2,Q3,False
3.7151472040603006,0.07476635514018692,False,T2,Q3,False
3.8755124210843266,0.08411214953271029,False,T2,Q3,False
4.035877638108353,0.08411214953271029,False,T2,Q3,False
4.196242855132379,0.09345794392523366,False,T2,Q3,False
4.356608072156405,0.09345794392523366,False,T2,Q3,False
4.516973289180431,0.1074766355140187,False,T2,Q3,False
4.677338506204457,0.1074766355140187,False,T2,Q3,False
4.837703723228483,0.11682242990654207,False,T2,Q3,False
4.99806894025251,0.12616822429906543,False,T2,Q3,False
5.1584341572765355,0.14018691588785048,False,T2,Q3,False
5.3187993743005615,0.14953271028037385,False,T2,Q3,False
5.479164591324587,0.17289719626168226,False,T2,Q3,False
5.639529808348613,0.19626168224299068,False,T2,Q3,False
5.799895025372639,0.21028037383177572,False,T2,Q3,False
5.960260242396665,0.2429906542056075,False,T2,Q3,False
6.120625459420691,0.28037383177570097,False,T2,Q3,False
6.280990676444717,0.28971962616822433,False,T2,Q3,False
6.441355893468744,0.294392523364486,False,T2,Q3,False
6.60172111049277,0.2990654205607477,False,T2,Q3,False
6.762086327516796,0.31775700934579443,False,T2,Q3,False
6.922451544540822,0.34112149532710284,False,T2,Q3,False
7.082816761564848,0.38785046728971967,False,T2,Q3,False
7.243181978588874,0.4345794392523365,False,T2,Q3,False
7.4035471956129,0.4906542056074767,False,T2,Q3,False
7.563912412636927,0.5280373831775701,False,T2,Q3,False
7.7242776296609525,0.5560747663551402,False,T2,Q3,False
7.8846428466849785,0.5700934579439253,False,T2,Q3,False
8.045008063709005,0.6074766355140188,False,T2,Q3,False
8.205373280733031,0.6588785046728972,False,T2,Q3,False
8.365738497757057,0.663551401869159,False,T2,Q3,False
8.526103714781083,0.6682242990654206,False,T2,Q3,False
8.68646893180511,0.6822429906542057,False,T2,Q3,False
8.846834148829135,0.6869158878504673,False,T2,Q3,False
9.007199365853161,0.6869158878504673,False,T2,Q3,False
9.167564582877187,0.6915887850467289,False,T2,Q3,False
9.327929799901213,0.6962616822429907,False,T2,Q3,False
9.488295016925239,0.7009345794392524,False,T2,Q3,False
9.648660233949265,0.7102803738317757,False,T2,Q3,False
9.80902545097329,0.7102803738317757,False,T2,Q3,False
9.969390667997317,0.7196261682242991,False,T2,Q3,False
10.129755885021343,0.7289719626168224,False,T2,Q3,False
10.290121102045369,0.7336448598130841,False,T2,Q3,False
10.450486319069395,0.7476635514018691,False,T2,Q3,False
10.61085153609342,0.7476635514018691,False,T2,Q3,False
10.771216753117447,0.7476635514018691,False,T2,Q3,False
10.931581970141472,0.7523364485981309,False,T2,Q3,False
11.091947187165498,0.7663551401869159,False,T2,Q3,False
11.252312404189524,0.780373831775701,False,T2,Q3,False
11.41267762121355,0.780373831775701,False,T2,Q3,False
11.573042838237576,0.780373831775701,False,T2,Q3,False
11.733408055261602,0.7850467289719626,False,T2,Q3,False
11.893773272285628,0.7943925233644861,False,T2,Q3,False
12.054138489309654,0.7943925233644861,False,T2,Q3,False
12.214503706333684,0.8084112149532711,False,T2,Q3,False
12.37486892335771,0.8130841121495328,False,T2,Q3,False
12.535234140381736,0.822429906542056,False,T2,Q3,False
12.695599357405762,0.8271028037383178,False,T2,Q3,False
12.855964574429787,0.8317757009345795,False,T2,Q3,False
13.016329791453813,0.8411214953271028,False,T2,Q3,False
13.17669500847784,0.8411214953271028,False,T2,Q3,False
13.337060225501865,0.8457943925233645,False,T2,Q3,False
13.497425442525891,0.8504672897196263,False,T2,Q3,False
13.657790659549917,0.8644859813084113,False,T2,Q3,False
13.818155876573943,0.8738317757009346,False,T2,Q3,False
13.97852109359797,0.8738317757009346,False,T2,Q3,False
14.138886310621995,0.8785046728971962,False,T2,Q3,False
14.299251527646021,0.8785046728971962,False,T2,Q3,False
14.459616744670047,0.897196261682243,False,T2,Q3,False
14.619981961694073,0.9112149532710281,False,T2,Q3,False
14.780347178718099,0.9158878504672897,False,T2,Q3,False
14.940712395742125,0.9299065420560748,False,T2,Q3,False
15.10107761276615,0.9299065420560748,False,T2,Q3,False
15.261442829790177,0.9345794392523364,False,T2,Q3,False
15.421808046814203,0.9345794392523364,False,T2,Q3,False
15.582173263838229,0.9392523364485982,False,T2,Q3,False
15.742538480862255,0.9532710280373832,False,T2,Q3,False
15.90290369788628,0.9766355140186916,False,T2,Q3,False
16.063268914910307,0.9813084112149534,False,T2,Q3,False
16.223634131934332,0.9813084112149534,False,T2,Q3,False
16.38399934895836,1.0,False,T2,Q3,False
4.05919449971478,0.004166666666666667,False,T3,,True
4.091947750076135,0.024999999999999998,False,T3,,True
4.124701000437488,0.024999999999999998,False,T3,,True
4.157454250798843,0.024999999999999998,False,T3,,True
4.190207501160196,0.041666666666666664,False,T3,,True
4.22296075152155,0.049999999999999996,False,T3,,True
4.255714001882905,0.05416666666666667,False,T3,,True
4.288467252244258,0.06666666666666667,False,T3,,True
4.3212205026056125,0.10416666666666667,False,T3,,True
4.353973752966967,0.10833333333333334,False,T3,,True
4.38672700332832,0.12083333333333333,False,T3,,True
4.419480253689675,0.13333333333333333,False,T3,,True
4.452233504051028,0.15000000000000002,False,T3,,True
4.4849867544123825,0.17500000000000002,False,T3,,True
4.517740004773737,0.21250000000000002,False,T3,,True
4.55049325513509,0.225,False,T3,,True
4.583246505496445,0.24166666666666667,False,T3,,True
4.615999755857798,0.25,False,T3,,True
4.648753006219152,0.2791666666666667,False,T3,,True
4.681506256580507,0.29583333333333334,False,T3,,True
4.71425950694186,0.32916666666666666,False,T3,,True
4.747012757303215,0.36666666666666664,False,T3,,True
4.779766007664568,0.4083333333333333,False,T3,,True
4.812519258025922,0.4375,False,T3,,True
4.845272508387277,0.4583333333333333,False,T3,,True
4.87802575874863,0.4666666666666666,False,T3,,True
4.9107790091099845,0.48333333333333334,False,T3,,True
4.943532259471338,0.5041666666666667,False,T3,,True
4.976285509832692,0.5041666666666667,False,T3,,True
5.009038760194047,0.5166666666666666,False,T3,,True
5.0417920105554,0.5166666666666666,False,T3,,True
5.0745452609167545,0.5291666666666667,False,T3,,True
5.107298511278108,0.5291666666666667,False,T3,,True
5.140051761639462,0.5416666666666666,False,T3,,True
5.172805012000817,0.5541666666666667,False,T3,,True
5.20555826236217,0.5625,False,T3,,True
5.2383115127235245,0.5791666666666666,False,T3,,True
5.271064763084878,0.5833333333333333,False,T3,,True
5.303818013446232,0.5875,False,T3,,True
5.336571263807587,0.6,False,T3,,True
5.369324514168941,0.6124999999999999,False,T3,,True
5.402077764530294,0.6458333333333333,False,T3,,True
5.434831014891648,0.65,False,T3,,True
5.467584265253002,0.6708333333333333,False,T3,,True
5.500337515614357,0.6791666666666667,False,T3,,True
5.533090765975711,0.6916666666666667,False,T3,,True
5.565844016337064,0.6916666666666667,False,T3,,True
5.598597266698419,0.6958333333333333,False,T3,,True
5.631350517059772,0.7,False,T3,,True
5.6641037674211265,0.7166666666666667,False,T3,,True
5.696857017782481,0.7166666666666667,False,T3,,True
5.729610268143834,0.75,False,T3,,True
5.762363518505189,0.7625,False,T3,,True
5.795116768866542,0.7958333333333333,False,T3,,True
5.8278700192278965,0.825,False,T3,,True
5.860623269589251,0.85,False,T3,,True
5.893376519950604,0.875,False,T3,,True
5.926129770311959,0.8875,False,T3,,True
5.958883020673312,0.8958333333333333,False,T3,,True
5.9916362710346664,0.8958333333333333,False,T3,,True
6.024389521396021,0.9,False,T3,,True
6.057142771757374,0.9,False,T3,,True
6.089896022118729,0.9125,False,T3,,True
6.122649272480082,0.9208333333333333,False,T3,,True
6.155402522841436,0.9208333333333333,False,T3,,True
6.188155773202791,0.9208333333333333,False,T3,,True
6.220909023564144,0.9249999999999999,False,T3,,True
6.253662273925499,0.9291666666666666,False,T3,,True
6.286415524286852,0.9333333333333333,False,T3,,True
6.319168774648206,0.9375,False,T3,,True
6.351922025009561,0.9458333333333333,False,T3,,True
6.384675275370915,0.95,False,T3,,True
6.4174285257322685,0.95,False,T3,,True
6.450181776093622,0.95,False,T3,,True
6.482935026454976,0.95,False,T3,,True
6.515688276816331,0.95,False,T3,,True
6.548441527177685,0.95,False,T3,,True
6.5811947775390385,0.95,False,T3,,True
6.613948027900392,0.95,False,T3,,True
6.646701278261746,0.9541666666666666,False,T3,,True
6.679454528623101,0.9583333333333333,False,T3,,True
6.712207778984455,0.9625,False,T3,,True
6.744961029345808,0.9666666666666667,False,T3,,True
6.777714279707162,0.9874999999999999,False,T3,,True
6.810467530068516,0.9874999999999999,False,T3,,True
6.843220780429871,0.9874999999999999,False,T3,,True
6.875974030791225,0.9874999999999999,False,T3,,True
6.908727281152578,0.9874999999999999,False,T3,,True
6.941480531513932,0.9874999999999999,False,T3,,True
6.974233781875286,0.9874999999999999,False,T3,,True
7.0069870322366405,0.9874999999999999,False,T3,,True
7.039740282597995,0.9874999999999999,False,T3,,True
7.072493532959348,0.9874999999999999,False,T3,,True
7.105246783320702,0.9874999999999999,False,T3,,True
7.138000033682056,0.9874999999999999,False,T3,,True
7.1707532840434105,0.9874999999999999,False,T3,,True
7.203506534404765,0.9874999999999999,False,T3,,True
7.236259784766118,0.9874999999999999,False,T3,,True
7.269013035127472,0.9874999999999999,False,T3,,True
7.301766285488826,1.0,False,T3,,True
0.517552584344423,0.004219409282700422,False,T3,Q1,False
0.6778197416480903,0.008438818565400845,False,T3,Q1,False
0.8380868989517576,0.05485232067510549,False,T3,Q1,False
0.998354056255425,0.1308016877637131,False,T3,Q1,False
1.1586212135590923,0.17299578059071732,False,T3,Q1,False
1.3188883708627597,0.17299578059071732,False,T3,Q1,False
1.479155528166427,0.17299578059071732,False,T3,Q1,False
1.6394226854700942,0.17299578059071732,False,T3,Q1,False
1.7996898427737618,0.17299578059071732,False,T3,Q1,False
1.959957000077429,0.17299578059071732,False,T3,Q1,False
2.1202241573810965,0.17299578059071732,False,T3,Q1,False
2.2804913146847636,0.17299578059071732,False,T3,Q1,False
2.4407584719884308,0.17299578059071732,False,T3,Q1,False
2.6010256292920984,0.17299578059071732,False,T3,Q1,False
2.7612927865957655,0.17721518987341775,False,T3,Q1,False
2.921559943899433,0.17721518987341775,False,T3,Q1,False
3.0818271012031,0.17721518987341775,False,T3,Q1,False
3.2420942585067674,0.17721518987341775,False,T3,Q1,False
3.402361415810435,0.17721518987341775,False,T3,Q1,False
3.562628573114102,0.17721518987341775,False,T3,Q1,False
3.7228957304177697,0.17721518987341775,False,T3,Q1,False
3.883162887721437,0.17721518987341775,False,T3,Q1,False
4.043430045025104,0.17721518987341775,False,T3,Q1,False
4.2036972023287715,0.17721518987341775,False,T3,Q1,False
4.363964359632439,0.1856540084388186,False,T3,Q1,False
4.524231516936106,0.1856540084388186,False,T3,Q1,False
4.684498674239774,0.19409282700421943,False,T3,Q1,False
4.844765831543441,0.19409282700421943,False,T3,Q1,False
5.005032988847108,0.19831223628691985,False,T3,Q1,False
5.165300146150775,0.19831223628691985,False,T3,Q1,False
5.325567303454443,0.20253164556962028,False,T3,Q1,False
5.48583446075811,0.2067510548523207,False,T3,Q1,False
5.646101618061778,0.21518987341772156,False,T3,Q1,False
5.806368775365445,0.21518987341772156,False,T3,Q1,False
5.966635932669112,0.21940928270042198,False,T3,Q1,False
6.12690308997278,0.21940928270042198,False,T3,Q1,False
6.287170247276447,0.24894514767932494,False,T3,Q1,False
6.447437404580114,0.24894514767932494,False,T3,Q1,False
6.607704561883781,0.27426160337552746,False,T3,Q1,False
6.767971719187449,0.28691983122362874,False,T3,Q1,False
6.9282388764911165,0.29957805907173,False,T3,Q1,False
7.088506033794784,0.3248945147679325,False,T3,Q1,False
7.248773191098451,0.32911392405063294,False,T3,Q1,False
7.409040348402118,0.3713080168776372,False,T3,Q1,False
7.569307505705786,0.3924050632911393,False,T3,Q1,False
7.729574663009453,0.42194092827004226,False,T3,Q1,False
7.88984182031312,0.44725738396624476,False,T3,Q1,False
8.050108977616787,0.5147679324894515,False,T3,Q1,False
8.210376134920455,0.6455696202531646,False,T3,Q1,False
8.370643292224123,0.6540084388185654,False,T3,Q1,False
8.53091044952779,0.6540084388185654,False,T3,Q1,False
8.691177606831458,0.6624472573839663,False,T3,Q1,False
8.851444764135126,0.6624472573839663,False,T3,Q1,False
9.011711921438792,0.6708860759493671,False,T3,Q1,False
9.17197907874246,0.6708860759493671,False,T3,Q1,False
9.332246236046128,0.6835443037974683,False,T3,Q1,False
9.492513393349794,0.6877637130801688,False,T3,Q1,False
9.652780550653462,0.6877637130801688,False,T3,Q1,False
9.813047707957129,0.6877637130801688,False,T3,Q1,False
9.973314865260797,0.6877637130801688,False,T3,Q1,False
10.133582022564465,0.6919831223628692,False,T3,Q1,False
10.29384917986813,0.6962025316455697,False,T3,Q1,False
10.454116337171799,0.70042194092827,False,T3,Q1,False
10.614383494475465,0.7046413502109705,False,T3,Q1,False
10.774650651779133,0.7046413502109705,False,T3,Q1,False
10.934917809082801,0.7088607594936709,False,T3,Q1,False
11.095184966386467,0.7130801687763714,False,T3,Q1,False
11.255452123690135,0.7130801687763714,False,T3,Q1,False
11.415719280993802,0.7172995780590717,False,T3,Q1,False
11.57598643829747,0.7341772151898734,False,T3,Q1,False
11.736253595601138,0.7341772151898734,False,T3,Q1,False
11.896520752904804,0.7383966244725739,False,T3,Q1,False
12.056787910208472,0.7383966244725739,False,T3,Q1,False
12.217055067512138,0.7383966244725739,False,T3,Q1,False
12.377322224815806,0.7383966244725739,False,T3,Q1,False
12.537589382119474,0.7426160337552743,False,T3,Q1,False
12.69785653942314,0.7510548523206751,False,T3,Q1,False
12.858123696726809,0.7510548523206751,False,T3,Q1,False
13.018390854030477,0.7510548523206751,False,T3,Q1,False
13.178658011334143,0.7552742616033755,False,T3,Q1,False
13.338925168637811,0.759493670886076,False,T3,Q1,False
13.499192325941477,0.7637130801687764,False,T3,Q1,False
13.659459483245145,0.7679324894514769,False,T3,Q1,False
13.819726640548813,0.7721518987341772,False,T3,Q1,False
13.97999379785248,0.7721518987341772,False,T3,Q1,False
14.140260955156148,0.7805907172995781,False,T3,Q1,False
14.300528112459814,0.7805907172995781,False,T3,Q1,False
14.460795269763482,0.7848101265822786,False,T3,Q1,False
14.62106242706715,0.7932489451476794,False,T3,Q1,False
14.781329584370816,0.7974683544303798,False,T3,Q1,False
14.941596741674484,0.8016877637130803,False,T3,Q1,False
15.10186389897815,0.8059071729957806,False,T3,Q1,False
15.262131056281818,0.8143459915611815,False,T3,Q1,False
15.422398213585486,0.8227848101265823,False,T3,Q1,False
15.582665370889153,0.8227848101265823,False,T3,Q1,False
15.74293252819282,0.839662447257384,False,T3,Q1,False
15.903199685496487,0.8523206751054853,False,T3,Q1,False
16.063466842800153,0.8607594936708861,False,T3,Q1,False
16.22373400010382,0.8818565400843883,False,T3,Q1,False
16.38400115740749,1.0,False,T3,Q1,False
4.05919449971478,0.004166666666666667,False,T3,,True
4.091947750076135,0.024999999999999998,False,T3,,True
4.124701000437488,0.024999999999999998,False,T3,,True
4.157454250798843,0.024999999999999998,False,T3,,True
4.190207501160196,0.041666666666666664,False,T3,,True
4.22296075152155,0.049999999999999996,False,T3,,True
4.255714001882905,0.05416666666666667,False,T3,,True
4.288467252244258,0.06666666666666667,False,T3,,True
4.3212205026056125,0.10416666666666667,False,T3,,True
4.353973752966967,0.10833333333333334,False,T3,,True
4.38672700332832,0.12083333333333333,False,T3,,True
4.419480253689675,0.13333333333333333,False,T3,,True
4.452233504051028,0.15000000000000002,False,T3,,True
4.4849867544123825,0.17500000000000002,False,T3,,True
4.517740004773737,0.21250000000000002,False,T3,,True
4.55049325513509,0.225,False,T3,,True
4.583246505496445,0.24166666666666667,False,T3,,True
4.615999755857798,0.25,False,T3,,True
4.648753006219152,0.2791666666666667,False,T3,,True
4.681506256580507,0.29583333333333334,False,T3,,True
4.71425950694186,0.32916666666666666,False,T3,,True
4.747012757303215,0.36666666666666664,False,T3,,True
4.779766007664568,0.4083333333333333,False,T3,,True
4.812519258025922,0.4375,False,T3,,True
4.845272508387277,0.4583333333333333,False,T3,,True
4.87802575874863,0.4666666666666666,False,T3,,True
4.9107790091099845,0.48333333333333334,False,T3,,True
4.943532259471338,0.5041666666666667,False,T3,,True
4.976285509832692,0.5041666666666667,False,T3,,True
5.009038760194047,0.5166666666666666,False,T3,,True
5.0417920105554,0.5166666666666666,False,T3,,True
5.0745452609167545,0.5291666666666667,False,T3,,True
5.107298511278108,0.5291666666666667,False,T3,,True
5.140051761639462,0.5416666666666666,False,T3,,True
5.172805012000817,0.5541666666666667,False,T3,,True
5.20555826236217,0.5625,False,T3,,True
5.2383115127235245,0.5791666666666666,False,T3,,True
5.271064763084878,0.5833333333333333,False,T3,,True
5.303818013446232,0.5875,False,T3,,True
5.336571263807587,0.6,False,T3,,True
5.369324514168941,0.6124999999999999,False,T3,,True
5.402077764530294,0.6458333333333333,False,T3,,True
5.434831014891648,0.65,False,T3,,True
5.467584265253002,0.6708333333333333,False,T3,,True
5.500337515614357,0.6791666666666667,False,T3,,True
5.533090765975711,0.6916666666666667,False,T3,,True
5.565844016337064,0.6916666666666667,False,T3,,True
5.598597266698419,0.6958333333333333,False,T3,,True
5.631350517059772,0.7,False,T3,,True
5.6641037674211265,0.7166666666666667,False,T3,,True
5.696857017782481,0.7166666666666667,False,T3,,True
5.729610268143834,0.75,False,T3,,True
5.762363518505189,0.7625,False,T3,,True
5.795116768866542,0.7958333333333333,False,T3,,True
5.8278700192278965,0.825,False,T3,,True
5.860623269589251,0.85,False,T3,,True
5.893376519950604,0.875,False,T3,,True
5.926129770311959,0.8875,False,T3,,True
5.958883020673312,0.8958333333333333,False,T3,,True
5.9916362710346664,0.8958333333333333,False,T3,,True
6.024389521396021,0.9,False,T3,,True
6.057142771757374,0.9,False,T3,,True
6.089896022118729,0.9125,False,T3,,True
6.122649272480082,0.9208333333333333,False,T3,,True
6.155402522841436,0.9208333333333333,False,T3,,True
6.188155773202791,0.9208333333333333,False,T3,,True
6.220909023564144,0.9249999999999999,False,T3,,True
6.253662273925499,0.9291666666666666,False,T3,,True
6.286415524286852,0.9333333333333333,False,T3,,True
6.319168774648206,0.9375,False,T3,,True
6.351922025009561,0.9458333333333333,False,T3,,True
6.384675275370915,0.95,False,T3,,True
6.4174285257322685,0.95,False,T3,,True
6.450181776093622,0.95,False,T3,,True
6.482935026454976,0.95,False,T3,,True
6.515688276816331,0.95,False,T3,,True
6.548441527177685,0.95,False,T3,,True
6.5811947775390385,0.95,False,T3,,True
6.613948027900392,0.95,False,T3,,True
6.646701278261746,0.9541666666666666,False,T3,,True
6.679454528623101,0.9583333333333333,False,T3,,True
6.712207778984455,0.9625,False,T3,,True
6.744961029345808,0.9666666666666667,False,T3,,True
6.777714279707162,0.9874999999999999,False,T3,,True
6.810467530068516,0.9874999999999999,False,T3,,True
6.843220780429871,0.9874999999999999,False,T3,,True
6.875974030791225,0.9874999999999999,False,T3,,True
6.908727281152578,0.9874999999999999,False,T3,,True
6.941480531513932,0.9874999999999999,False,T3,,True
6.974233781875286,0.9874999999999999,False,T3,,True
7.0069870322366405,0.9874999999999999,False,T3,,True
7.039740282597995,0.9874999999999999,False,T3,,True
7.072493532959348,0.9874999999999999,False,T3,,True
7.105246783320702,0.9874999999999999,False,T3,,True
7.138000033682056,0.9874999999999999,False,T3,,True
7.1707532840434105,0.9874999999999999,False,T3,,True
7.203506534404765,0.9874999999999999,False,T3,,True
7.236259784766118,0.9874999999999999,False,T3,,True
7.269013035127472,0.9874999999999999,False,T3,,True
7.301766285488826,1.0,False,T3,,True
0.12570186073175083,0.0006653359946773121,False,T3,Q2,False
0.2078555063759985,0.0006653359946773121,False,T3,Q2,False
0.2900091520202462,0.0026613439787092482,False,T3,Q2,False
0.3721627976644939,0.003992015968063873,False,T3,Q2,False
0.45431644330874155,0.009314703925482368,False,T3,Q2,False
0.5364700889529892,0.023286759813705923,False,T3,Q2,False
0.618623734597237,0.03925482368596141,False,T3,Q2,False
0.7007773802414846,0.07385229540918165,False,T3,Q2,False
0.7829310258857323,0.1324018629407851,False,T3,Q2,False
0.8650846715299799,0.24151696606786427,False,T3,Q2,False
0.9472383171742276,0.4916833000665336,False,T3,Q2,False
1.0293919628184753,0.9926813040585496,False,T3,Q2,False
1.1115456084627229,0.9926813040585496,False,T3,Q2,False
1.1936992541069706,0.9926813040585496,False,T3,Q2,False
1.2758528997512184,0.9926813040585496,False,T3,Q2,False
1.358006545395466,0.9926813040585496,False,T3,Q2,False
1.4401601910397137,0.9926813040585496,False,T3,Q2,False
1.5223138366839615,0.9926813040585496,False,T3,Q2,False
1.604467482328209,0.9926813040585496,False,T3,Q2,False
1.6866211279724568,0.9926813040585496,False,T3,Q2,False
1.7687747736167043,0.9926813040585496,False,T3,Q2,False
1.850928419260952,0.9926813040585496,False,T3,Q2,False
1.9330820649051998,0.9926813040585496,False,T3,Q2,False
2.0152357105494474,0.9926813040585496,False,T3,Q2,False
2.097389356193695,0.9926813040585496,False,T3,Q2,False
2.179543001837943,0.9926813040585496,False,T3,Q2,False
2.2616966474821902,0.9926813040585496,False,T3,Q2,False
2.3438502931264384,0.9926813040585496,False,T3,Q2,False
2.4260039387706858,0.9926813040585496,False,T3,Q2,False
2.508157584414934,0.9926813040585496,False,T3,Q2,False
2.5903112300591813,0.9926813040585496,False,T3,Q2,False
2.6724648757034286,0.9926813040585496,False,T3,Q2,False
2.754618521347677,0.9926813040585496,False,T3,Q2,False
2.836772166991924,0.9926813040585496,False,T3,Q2,False
2.9189258126361723,0.9926813040585496,False,T3,Q2,False
3.0010794582804197,0.9926813040585496,False,T3,Q2,False
3.083233103924667,0.9926813040585496,False,T3,Q2,False
3.165386749568915,0.9926813040585496,False,T3,Q2,False
3.2475403952131625,0.9926813040585496,False,T3,Q2,False
3.3296940408574107,0.9926813040585496,False,T3,Q2,False
3.411847686501658,0.9926813040585496,False,T3,Q2,False
3.4940013321459054,0.9926813040585496,False,T3,Q2,False
3.5761549777901536,0.9926813040585496,False,T3,Q2,False
3.658308623434401,0.9926813040585496,False,T3,Q2,False
3.740462269078649,0.9933466400532269,False,T3,Q2,False
3.8226159147228964,0.9933466400532269,False,T3,Q2,False
3.9047695603671437,0.9933466400532269,False,T3,Q2,False
3.986923206011392,0.9933466400532269,False,T3,Q2,False
4.069076851655639,0.9933466400532269,False,T3,Q2,False
4.1512304972998875,0.9940119760479043,False,T3,Q2,False
4.233384142944135,0.9946773120425816,False,T3,Q2,False
4.315537788588383,0.9953426480372588,False,T3,Q2,False
4.39769143423263,0.9953426480372588,False,T3,Q2,False
4.4798450798768785,0.9953426480372588,False,T3,Q2,False
4.561998725521126,0.9953426480372588,False,T3,Q2,False
4.644152371165373,0.9960079840319361,False,T3,Q2,False
4.726306016809621,0.9960079840319361,False,T3,Q2,False
4.808459662453869,0.9960079840319361,False,T3,Q2,False
4.890613308098117,0.9966733200266135,False,T3,Q2,False
4.972766953742364,0.9966733200266135,False,T3,Q2,False
5.0549205993866115,0.9966733200266135,False,T3,Q2,False
5.13707424503086,0.9966733200266135,False,T3,Q2,False
5.219227890675107,0.9966733200266135,False,T3,Q2,False
5.301381536319355,0.9966733200266135,False,T3,Q2,False
5.383535181963603,0.9966733200266135,False,T3,Q2,False
5.46568882760785,0.9966733200266135,False,T3,Q2,False
5.547842473252098,0.9966733200266135,False,T3,Q2,False
5.629996118896345,0.9966733200266135,False,T3,Q2,False
5.712149764540594,0.9973386560212908,False,T3,Q2,False
5.794303410184841,0.9973386560212908,False,T3,Q2,False
5.876457055829088,0.9973386560212908,False,T3,Q2,False
5.9586107014733365,0.9980039920159681,False,T3,Q2,False
6.040764347117584,0.9980039920159681,False,T3,Q2,False
6.122917992761832,0.9980039920159681,False,T3,Q2,False
6.205071638406079,0.9980039920159681,False,T3,Q2,False
6.287225284050327,0.9980039920159681,False,T3,Q2,False
6.369378929694575,0.9980039920159681,False,T3,Q2,False
6.451532575338822,0.9980039920159681,False,T3,Q2,False
6.53368622098307,0.9980039920159681,False,T3,Q2,False
6.615839866627318,0.9980039920159681,False,T3,Q2,False
6.697993512271565,0.9986693280106455,False,T3,Q2,False
6.780147157915813,0.9986693280106455,False,T3,Q2,False
6.862300803560061,0.9986693280106455,False,T3,Q2,False
6.944454449204309,0.9986693280106455,False,T3,Q2,False
7.026608094848556,0.9986693280106455,False,T3,Q2,False
7.108761740492804,0.9986693280106455,False,T3,Q2,False
7.190915386137052,0.9993346640053228,False,T3,Q2,False
7.273069031781299,0.9993346640053228,False,T3,Q2,False
7.355222677425547,0.9993346640053228,False,T3,Q2,False
7.4373763230697945,0.9993346640053228,False,T3,Q2,False
7.519529968714043,0.9993346640053228,False,T3,Q2,False
7.60168361435829,0.9993346640053228,False,T3,Q2,False
7.683837260002537,0.9993346640053228,False,T3,Q2,False
7.7659909056467855,0.9993346640053228,False,T3,Q2,False
7.848144551291033,0.9993346640053228,False,T3,Q2,False
7.930298196935281,0.9993346640053228,False,T3,Q2,False
8.012451842579528,0.9993346640053228,False,T3,Q2,False
8.094605488223776,0.9993346640053228,False,T3,Q2,False
8.176759133868023,0.9993346640053228,False,T3,Q2,False
8.25891277951227,1.0,False,T3,Q2,False
4.05919449971478,0.004166666666666667,False,T3,,True
4.091947750076135,0.024999999999999998,False,T3,,True
4.124701000437488,0.024999999999999998,False,T3,,True
4.157454250798843,0.024999999999999998,False,T3,,True
4.190207501160196,0.041666666666666664,False,T3,,True
4.22296075152155,0.049999999999999996,False,T3,,True
4.255714001882905,0.05416666666666667,False,T3,,True
4.288467252244258,0.06666666666666667,False,T3,,True
4.3212205026056125,0.10416666666666667,False,T3,,True
4.353973752966967,0.10833333333333334,False,T3,,True
4.38672700332832,0.12083333333333333,False,T3,,True
4.419480253689675,0.13333333333333333,False,T3,,True
4.452233504051028,0.15000000000000002,False,T3,,True
4.4849867544123825,0.17500000000000002,False,T3,,True
4.517740004773737,0.21250000000000002,False,T3,,True
4.55049325513509,0.225,False,T3,,True
4.583246505496445,0.24166666666666667,False,T3,,True
4.615999755857798,0.25,False,T3,,True
4.648753006219152,0.2791666666666667,False,T3,,True
4.681506256580507,0.29583333333333334,False,T3,,True
4.71425950694186,0.32916666666666666,False,T3,,True
4.747012757303215,0.36666666666666664,False,T3,,True
4.779766007664568,0.4083333333333333,False,T3,,True
4.812519258025922,0.4375,False,T3,,True
4.845272508387277,0.4583333333333333,False,T3,,True
4.87802575874863,0.4666666666666666,False,T3,,True
4.9107790091099845,0.48333333333333334,False,T3,,True
4.943532259471338,0.5041666666666667,False,T3,,True
4.976285509832692,0.5041666666666667,False,T3,,True
5.009038760194047,0.5166666666666666,False,T3,,True
5.0417920105554,0.5166666666666666,False,T3,,True
5.0745452609167545,0.5291666666666667,False,T3,,True
5.107298511278108,0.5291666666666667,False,T3,,True
5.140051761639462,0.5416666666666666,False,T3,,True
5.172805012000817,0.5541666666666667,False,T3,,True
5.20555826236217,0.5625,False,T3,,True
5.2383115127235245,0.5791666666666666,False,T3,,True
5.271064763084878,0.5833333333333333,False,T3,,True
5.303818013446232,0.5875,False,T3,,True
5.336571263807587,0.6,False,T3,,True
5.369324514168941,0.6124999999999999,False,T3,,True
5.402077764530294,0.6458333333333333,False,T3,,True
5.434831014891648,0.65,False,T3,,True
5.467584265253002,0.6708333333333333,False,T3,,True
5.500337515614357,0.6791666666666667,False,T3,,True
5.533090765975711,0.6916666666666667,False,T3,,True
5.565844016337064,0.6916666666666667,False,T3,,True
5.598597266698419,0.6958333333333333,False,T3,,True
5.631350517059772,0.7,False,T3,,True
5.6641037674211265,0.7166666666666667,False,T3,,True
5.696857017782481,0.7166666666666667,False,T3,,True
5.729610268143834,0.75,False,T3,,True
5.762363518505189,0.7625,False,T3,,True
5.795116768866542,0.7958333333333333,False,T3,,True
5.8278700192278965,0.825,False,T3,,True
5.860623269589251,0.85,False,T3,,True
5.893376519950604,0.875,False,T3,,True
5.926129770311959,0.8875,False,T3,,True
5.958883020673312,0.8958333333333333,False,T3,,True
5.9916362710346664,0.8958333333333333,False,T3,,True
6.024389521396021,0.9,False,T3,,True
6.057142771757374,0.9,False,T3,,True
6.089896022118729,0.9125,False,T3,,True
6.122649272480082,0.9208333333333333,False,T3,,True
6.155402522841436,0.9208333333333333,False,T3,,True
6.188155773202791,0.9208333333333333,False,T3,,True
6.220909023564144,0.9249999999999999,False,T3,,True
6.253662273925499,0.9291666666666666,False,T3,,True
6.286415524286852,0.9333333333333333,False,T3,,True
6.319168774648206,0.9375,False,T3,,True
6.351922025009561,0.9458333333333333,False,T3,,True
6.384675275370915,0.95,False,T3,,True
6.4174285257322685,0.95,False,T3,,True
6.450181776093622,0.95,False,T3,,True
6.482935026454976,0.95,False,T3,,True
6.515688276816331,0.95,False,T3,,True
6.548441527177685,0.95,False,T3,,True
6.5811947775390385,0.95,False,T3,,True
6.613948027900392,0.95,False,T3,,True
6.646701278261746,0.9541666666666666,False,T3,,True
6.679454528623101,0.9583333333333333,False,T3,,True
6.712207778984455,0.9625,False,T3,,True
6.744961029345808,0.9666666666666667,False,T3,,True
6.777714279707162,0.9874999999999999,False,T3,,True
6.810467530068516,0.9874999999999999,False,T3,,True
6.843220780429871,0.9874999999999999,False,T3,,True
6.875974030791225,0.9874999999999999,False,T3,,True
6.908727281152578,0.9874999999999999,False,T3,,True
6.941480531513932,0.9874999999999999,False,T3,,True
6.974233781875286,0.9874999999999999,False,T3,,True
7.0069870322366405,0.9874999999999999,False,T3,,True
7.039740282597995,0.9874999999999999,False,T3,,True
7.072493532959348,0.9874999999999999,False,T3,,True
7.105246783320702,0.9874999999999999,False,T3,,True
7.138000033682056,0.9874999999999999,False,T3,,True
7.1707532840434105,0.9874999999999999,False,T3,,True
7.203506534404765,0.9874999999999999,False,T3,,True
7.236259784766118,0.9874999999999999,False,T3,,True
7.269013035127472,0.9874999999999999,False,T3,,True
7.301766285488826,1.0,False,T3,,True
0.37604577688307045,0.007692307692307693,False,T3,Q3,False
0.5075155675678602,0.019230769230769232,False,T3,Q3,False
0.6389853582526499,0.03461538461538462,False,T3,Q3,False
0.7704551489374397,0.06923076923076923,False,T3,Q3,False
0.9019249396222295,0.16153846153846152,False,T3,Q3,False
1.0333947303070192,0.25769230769230766,False,T3,Q3,False
1.164864520991809,0.25769230769230766,False,T3,Q3,False
1.2963343116765988,0.25769230769230766,False,T3,Q3,False
1.4278041023613885,0.25769230769230766,False,T3,Q3,False
1.5592738930461782,0.25769230769230766,False,T3,Q3,False
1.690743683730968,0.25769230769230766,False,T3,Q3,False
1.8222134744157579,0.25769230769230766,False,T3,Q3,False
1.9536832651005476,0.25769230769230766,False,T3,Q3,False
2.0851530557853373,0.25769230769230766,False,T3,Q3,False
2.216622846470127,0.25769230769230766,False,T3,Q3,False
2.3480926371549167,0.25769230769230766,False,T3,Q3,False
2.4795624278397064,0.25769230769230766,False,T3,Q3,False
2.611032218524496,0.25769230769230766,False,T3,Q3,False
2.7425020092092858,0.26153846153846155,False,T3,Q3,False
2.8739717998940755,0.2692307692307692,False,T3,Q3,False
3.005441590578865,0.2692307692307692,False,T3,Q3,False
3.1369113812636553,0.2692307692307692,False,T3,Q3,False
3.268381171948445,0.28076923076923077,False,T3,Q3,False
3.3998509626332347,0.28076923076923077,False,T3,Q3,False
3.5313207533180244,0.28076923076923077,False,T3,Q3,False
3.662790544002814,0.28076923076923077,False,T3,Q3,False
3.794260334687604,0.28076923076923077,False,T3,Q3,False
3.9257301253723935,0.28846153846153844,False,T3,Q3,False
4.057199916057184,0.3,False,T3,Q3,False
4.188669706741973,0.33076923076923076,False,T3,Q3,False
4.320139497426763,0.36923076923076925,False,T3,Q3,False
4.451609288111553,0.38461538461538464,False,T3,Q3,False
4.5830790787963425,0.4153846153846154,False,T3,Q3,False
4.714548869481132,0.4307692307692308,False,T3,Q3,False
4.846018660165922,0.4346153846153846,False,T3,Q3,False
4.977488450850712,0.45,False,T3,Q3,False
5.108958241535501,0.46923076923076923,False,T3,Q3,False
5.240428032220291,0.49230769230769234,False,T3,Q3,False
5.371897822905081,0.5,False,T3,Q3,False
5.50336761358987,0.5346153846153846,False,T3,Q3,False
5.63483740427466,0.5615384615384615,False,T3,Q3,False
5.766307194959451,0.573076923076923,False,T3,Q3,False
5.89777698564424,0.5961538461538461,False,T3,Q3,False
6.02924677632903,0.6153846153846154,False,T3,Q3,False
6.16071656701382,0.6461538461538462,False,T3,Q3,False
6.2921863576986095,0.6923076923076923,False,T3,Q3,False
6.423656148383399,0.7076923076923077,False,T3,Q3,False
6.555125939068189,0.7230769230769231,False,T3,Q3,False
6.686595729752979,0.7461538461538462,False,T3,Q3,False
6.818065520437768,0.7692307692307693,False,T3,Q3,False
6.949535311122558,0.7730769230769231,False,T3,Q3,False
7.081005101807348,0.7884615384615385,False,T3,Q3,False
7.212474892492137,0.7923076923076924,False,T3,Q3,False
7.343944683176927,0.8192307692307692,False,T3,Q3,False
7.475414473861717,0.8307692307692308,False,T3,Q3,False
7.6068842645465065,0.8538461538461539,False,T3,Q3,False
7.738354055231297,0.8615384615384616,False,T3,Q3,False
7.869823845916087,0.8615384615384616,False,T3,Q3,False
8.001293636600877,0.8769230769230769,False,T3,Q3,False
8.132763427285667,0.8884615384615385,False,T3,Q3,False
8.264233217970457,0.8923076923076924,False,T3,Q3,False
8.395703008655246,0.8923076923076924,False,T3,Q3,False
8.527172799340036,0.8923076923076924,False,T3,Q3,False
8.658642590024826,0.8923076923076924,False,T3,Q3,False
8.790112380709616,0.8961538461538462,False,T3,Q3,False
8.921582171394405,0.9,False,T3,Q3,False
9.053051962079195,0.9038461538461539,False,T3,Q3,False
9.184521752763985,0.9076923076923077,False,T3,Q3,False
9.315991543448774,0.9153846153846155,False,T3,Q3,False
9.447461334133564,0.9230769230769231,False,T3,Q3,False
9.578931124818354,0.9307692307692308,False,T3,Q3,False
9.710400915503143,0.9307692307692308,False,T3,Q3,False
9.841870706187933,0.9384615384615385,False,T3,Q3,False
9.973340496872723,0.9384615384615385,False,T3,Q3,False
10.104810287557513,0.9384615384615385,False,T3,Q3,False
10.236280078242302,0.9384615384615385,False,T3,Q3,False
10.367749868927092,0.9423076923076923,False,T3,Q3,False
10.499219659611882,0.9423076923076923,False,T3,Q3,False
10.630689450296671,0.9423076923076923,False,T3,Q3,False
10.762159240981461,0.9423076923076923,False,T3,Q3,False
10.89362903166625,0.9423076923076923,False,T3,Q3,False
11.025098822351042,0.9500000000000001,False,T3,Q3,False
11.156568613035832,0.9538461538461539,False,T3,Q3,False
11.288038403720622,0.9576923076923077,False,T3,Q3,False
11.419508194405411,0.9576923076923077,False,T3,Q3,False
11.550977985090201,0.9615384615384616,False,T3,Q3,False
11.68244777577499,0.9653846153846154,False,T3,Q3,False
11.81391756645978,0.9653846153846154,False,T3,Q3,False
11.94538735714457,0.9653846153846154,False,T3,Q3,False
12.07685714782936,0.9653846153846154,False,T3,Q3,False
12.20832693851415,0.9692307692307692,False,T3,Q3,False
12.33979672919894,0.9730769230769232,False,T3,Q3,False
12.471266519883729,0.976923076923077,False,T3,Q3,False
12.602736310568519,0.976923076923077,False,T3,Q3,False
12.734206101253308,0.976923076923077,False,T3,Q3,False
12.865675891938098,0.9846153846153847,False,T3,Q3,False
12.997145682622888,0.9846153846153847,False,T3,Q3,False
13.128615473307677,0.9884615384615385,False,T3,Q3,False
13.260085263992467,0.9923076923076923,False,T3,Q3,False
13.391555054677257,1.0,False,T3,Q3,False


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_True_DL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
4.018566198409693,0.0041666666666666,True,T1,,True
4.038276424379308,0.0041666666666666,True,T1,,True
4.057986650348925,0.0083333333333333,True,T1,,True
4.07769687631854,0.0125,True,T1,,True
4.097407102288155,0.0125,True,T1,,True
4.117117328257772,0.0125,True,T1,,True
4.136827554227387,0.0125,True,T1,,True
4.156537780197003,0.0249999999999999,True,T1,,True
4.1762480061666185,0.0291666666666666,True,T1,,True
4.195958232136234,0.0375,True,T1,,True
4.21566845810585,0.0499999999999999,True,T1,,True
4.2353786840754655,0.0499999999999999,True,T1,,True
4.255088910045082,0.0499999999999999,True,T1,,True
4.274799136014697,0.0499999999999999,True,T1,,True
4.294509361984312,0.0499999999999999,True,T1,,True
4.314219587953929,0.0499999999999999,True,T1,,True
4.333929813923544,0.0666666666666666,True,T1,,True
4.353640039893159,0.0708333333333333,True,T1,,True
4.373350265862776,0.0791666666666666,True,T1,,True
4.393060491832391,0.0916666666666666,True,T1,,True
4.412770717802006,0.0999999999999999,True,T1,,True
4.432480943771623,0.0999999999999999,True,T1,,True
4.452191169741238,0.1083333333333333,True,T1,,True
4.471901395710854,0.1083333333333333,True,T1,,True
4.49161162168047,0.1166666666666666,True,T1,,True
4.511321847650085,0.1208333333333333,True,T1,,True
4.531032073619701,0.1375,True,T1,,True
4.5507422995893165,0.1458333333333333,True,T1,,True
4.570452525558933,0.1541666666666666,True,T1,,True
4.590162751528548,0.1875,True,T1,,True
4.609872977498164,0.2125,True,T1,,True
4.62958320346778,0.2333333333333333,True,T1,,True
4.649293429437395,0.2458333333333333,True,T1,,True
4.6690036554070105,0.2833333333333333,True,T1,,True
4.688713881376627,0.3125,True,T1,,True
4.708424107346242,0.35,True,T1,,True
4.728134333315857,0.3541666666666666,True,T1,,True
4.747844559285474,0.3583333333333333,True,T1,,True
4.767554785255089,0.4041666666666667,True,T1,,True
4.787265011224705,0.4291666666666666,True,T1,,True
4.806975237194321,0.4416666666666666,True,T1,,True
4.826685463163936,0.4708333333333333,True,T1,,True
4.846395689133552,0.4958333333333333,True,T1,,True
4.866105915103168,0.5041666666666667,True,T1,,True
4.885816141072784,0.5083333333333333,True,T1,,True
4.905526367042399,0.5083333333333333,True,T1,,True
4.925236593012015,0.5083333333333333,True,T1,,True
4.944946818981631,0.5166666666666666,True,T1,,True
4.964657044951246,0.525,True,T1,,True
4.9843672709208615,0.525,True,T1,,True
5.004077496890478,0.525,True,T1,,True
5.023787722860093,0.5333333333333333,True,T1,,True
5.0434979488297085,0.5416666666666666,True,T1,,True
5.063208174799325,0.5583333333333333,True,T1,,True
5.08291840076894,0.5708333333333333,True,T1,,True
5.102628626738555,0.575,True,T1,,True
5.122338852708172,0.5958333333333333,True,T1,,True
5.142049078677788,0.6166666666666667,True,T1,,True
5.161759304647403,0.6333333333333333,True,T1,,True
5.181469530617019,0.6458333333333333,True,T1,,True
5.201179756586635,0.65,True,T1,,True
5.22088998255625,0.6583333333333333,True,T1,,True
5.240600208525866,0.6583333333333333,True,T1,,True
5.260310434495482,0.6583333333333333,True,T1,,True
5.280020660465097,0.6583333333333333,True,T1,,True
5.299730886434713,0.6666666666666666,True,T1,,True
5.319441112404329,0.6791666666666667,True,T1,,True
5.339151338373944,0.6833333333333333,True,T1,,True
5.35886156434356,0.6958333333333333,True,T1,,True
5.378571790313176,0.7125,True,T1,,True
5.398282016282791,0.7166666666666667,True,T1,,True
5.417992242252407,0.7333333333333333,True,T1,,True
5.437702468222023,0.7416666666666667,True,T1,,True
5.457412694191639,0.7416666666666667,True,T1,,True
5.477122920161254,0.7625,True,T1,,True
5.49683314613087,0.7791666666666667,True,T1,,True
5.516543372100486,0.7999999999999999,True,T1,,True
5.536253598070101,0.8125,True,T1,,True
5.555963824039717,0.8166666666666667,True,T1,,True
5.575674050009333,0.8208333333333333,True,T1,,True
5.595384275978948,0.825,True,T1,,True
5.615094501948564,0.8333333333333333,True,T1,,True
5.63480472791818,0.8375,True,T1,,True
5.654514953887795,0.8416666666666667,True,T1,,True
5.674225179857411,0.8541666666666666,True,T1,,True
5.693935405827027,0.8624999999999999,True,T1,,True
5.713645631796642,0.8791666666666667,True,T1,,True
5.733355857766258,0.8916666666666666,True,T1,,True
5.753066083735874,0.8958333333333333,True,T1,,True
5.77277630970549,0.9083333333333332,True,T1,,True
5.792486535675105,0.9208333333333332,True,T1,,True
5.812196761644721,0.925,True,T1,,True
5.831906987614337,0.9416666666666668,True,T1,,True
5.851617213583952,0.9625,True,T1,,True
5.871327439553568,0.9708333333333332,True,T1,,True
5.891037665523184,0.9791666666666666,True,T1,,True
5.910747891492799,0.9791666666666666,True,T1,,True
5.930458117462415,0.9875,True,T1,,True
5.950168343432031,0.9958333333333332,True,T1,,True
5.969878569401646,1.0,True,T1,,True
3.532921375798204,0.005,True,T1,Q1,False
3.662309927565536,0.005,True,T1,Q1,False
3.791698479332868,0.01,True,T1,Q1,False
3.9210870311002,0.01,True,T1,Q1,False
4.0504755828675325,0.025,True,T1,Q1,False
4.179864134634864,0.08,True,T1,Q1,False
4.309252686402196,0.115,True,T1,Q1,False
4.438641238169529,0.16,True,T1,Q1,False
4.568029789936861,0.17,True,T1,Q1,False
4.697418341704193,0.185,True,T1,Q1,False
4.826806893471525,0.19,True,T1,Q1,False
4.956195445238857,0.22,True,T1,Q1,False
5.085583997006189,0.245,True,T1,Q1,False
5.214972548773521,0.265,True,T1,Q1,False
5.344361100540853,0.28,True,T1,Q1,False
5.473749652308186,0.32,True,T1,Q1,False
5.603138204075518,0.335,True,T1,Q1,False
5.73252675584285,0.355,True,T1,Q1,False
5.861915307610182,0.37,True,T1,Q1,False
5.991303859377514,0.4,True,T1,Q1,False
6.120692411144846,0.445,True,T1,Q1,False
6.250080962912179,0.475,True,T1,Q1,False
6.37946951467951,0.505,True,T1,Q1,False
6.508858066446843,0.525,True,T1,Q1,False
6.638246618214176,0.55,True,T1,Q1,False
6.7676351699815065,0.5700000000000001,True,T1,Q1,False
6.897023721748839,0.585,True,T1,Q1,False
7.026412273516171,0.61,True,T1,Q1,False
7.155800825283503,0.635,True,T1,Q1,False
7.285189377050836,0.665,True,T1,Q1,False
7.414577928818168,0.675,True,T1,Q1,False
7.5439664805855,0.7000000000000001,True,T1,Q1,False
7.673355032352832,0.72,True,T1,Q1,False
7.802743584120163,0.725,True,T1,Q1,False
7.932132135887496,0.735,True,T1,Q1,False
8.061520687654829,0.745,True,T1,Q1,False
8.19090923942216,0.76,True,T1,Q1,False
8.320297791189493,0.77,True,T1,Q1,False
8.449686342956825,0.775,True,T1,Q1,False
8.579074894724156,0.79,True,T1,Q1,False
8.70846344649149,0.81,True,T1,Q1,False
8.837851998258822,0.8250000000000001,True,T1,Q1,False
8.967240550026153,0.8250000000000001,True,T1,Q1,False
9.096629101793486,0.8300000000000001,True,T1,Q1,False
9.226017653560817,0.855,True,T1,Q1,False
9.35540620532815,0.875,True,T1,Q1,False
9.484794757095482,0.88,True,T1,Q1,False
9.614183308862811,0.895,True,T1,Q1,False
9.743571860630146,0.9,True,T1,Q1,False
9.87296041239748,0.9,True,T1,Q1,False
10.00234896416481,0.9,True,T1,Q1,False
10.131737515932144,0.9,True,T1,Q1,False
10.261126067699475,0.905,True,T1,Q1,False
10.390514619466806,0.915,True,T1,Q1,False
10.51990317123414,0.92,True,T1,Q1,False
10.64929172300147,0.93,True,T1,Q1,False
10.778680274768805,0.93,True,T1,Q1,False
10.908068826536136,0.935,True,T1,Q1,False
11.037457378303468,0.935,True,T1,Q1,False
11.1668459300708,0.935,True,T1,Q1,False
11.296234481838132,0.945,True,T1,Q1,False
11.425623033605463,0.945,True,T1,Q1,False
11.555011585372796,0.95,True,T1,Q1,False
11.684400137140129,0.955,True,T1,Q1,False
11.81378868890746,0.96,True,T1,Q1,False
11.943177240674792,0.96,True,T1,Q1,False
12.072565792442123,0.96,True,T1,Q1,False
12.201954344209456,0.96,True,T1,Q1,False
12.331342895976787,0.965,True,T1,Q1,False
12.46073144774412,0.965,True,T1,Q1,False
12.590119999511453,0.965,True,T1,Q1,False
12.719508551278784,0.965,True,T1,Q1,False
12.848897103046117,0.97,True,T1,Q1,False
12.97828565481345,0.975,True,T1,Q1,False
13.10767420658078,0.98,True,T1,Q1,False
13.237062758348111,0.985,True,T1,Q1,False
13.366451310115446,0.985,True,T1,Q1,False
13.495839861882777,0.99,True,T1,Q1,False
13.62522841365011,0.995,True,T1,Q1,False
13.754616965417442,0.995,True,T1,Q1,False
13.884005517184772,0.995,True,T1,Q1,False
14.013394068952106,0.995,True,T1,Q1,False
14.14278262071944,0.995,True,T1,Q1,False
14.27217117248677,0.995,True,T1,Q1,False
14.401559724254104,0.995,True,T1,Q1,False
14.530948276021434,0.995,True,T1,Q1,False
14.660336827788766,0.995,True,T1,Q1,False
14.7897253795561,0.995,True,T1,Q1,False
14.91911393132343,0.995,True,T1,Q1,False
15.048502483090765,0.995,True,T1,Q1,False
15.177891034858096,0.995,True,T1,Q1,False
15.307279586625429,0.995,True,T1,Q1,False
15.43666813839276,0.995,True,T1,Q1,False
15.566056690160092,0.995,True,T1,Q1,False
15.695445241927423,0.995,True,T1,Q1,False
15.824833793694756,0.995,True,T1,Q1,False
15.954222345462089,0.995,True,T1,Q1,False
16.08361089722942,0.995,True,T1,Q1,False
16.212999448996754,0.995,True,T1,Q1,False
16.342388000764085,1.0,True,T1,Q1,False
4.018566198409693,0.0041666666666666,True,T1,,True
4.038276424379308,0.0041666666666666,True,T1,,True
4.057986650348925,0.0083333333333333,True,T1,,True
4.07769687631854,0.0125,True,T1,,True
4.097407102288155,0.0125,True,T1,,True
4.117117328257772,0.0125,True,T1,,True
4.136827554227387,0.0125,True,T1,,True
4.156537780197003,0.0249999999999999,True,T1,,True
4.1762480061666185,0.0291666666666666,True,T1,,True
4.195958232136234,0.0375,True,T1,,True
4.21566845810585,0.0499999999999999,True,T1,,True
4.2353786840754655,0.0499999999999999,True,T1,,True
4.255088910045082,0.0499999999999999,True,T1,,True
4.274799136014697,0.0499999999999999,True,T1,,True
4.294509361984312,0.0499999999999999,True,T1,,True
4.314219587953929,0.0499999999999999,True,T1,,True
4.333929813923544,0.0666666666666666,True,T1,,True
4.353640039893159,0.0708333333333333,True,T1,,True
4.373350265862776,0.0791666666666666,True,T1,,True
4.393060491832391,0.0916666666666666,True,T1,,True
4.412770717802006,0.0999999999999999,True,T1,,True
4.432480943771623,0.0999999999999999,True,T1,,True
4.452191169741238,0.1083333333333333,True,T1,,True
4.471901395710854,0.1083333333333333,True,T1,,True
4.49161162168047,0.1166666666666666,True,T1,,True
4.511321847650085,0.1208333333333333,True,T1,,True
4.531032073619701,0.1375,True,T1,,True
4.5507422995893165,0.1458333333333333,True,T1,,True
4.570452525558933,0.1541666666666666,True,T1,,True
4.590162751528548,0.1875,True,T1,,True
4.609872977498164,0.2125,True,T1,,True
4.62958320346778,0.2333333333333333,True,T1,,True
4.649293429437395,0.2458333333333333,True,T1,,True
4.6690036554070105,0.2833333333333333,True,T1,,True
4.688713881376627,0.3125,True,T1,,True
4.708424107346242,0.35,True,T1,,True
4.728134333315857,0.3541666666666666,True,T1,,True
4.747844559285474,0.3583333333333333,True,T1,,True
4.767554785255089,0.4041666666666667,True,T1,,True
4.787265011224705,0.4291666666666666,True,T1,,True
4.806975237194321,0.4416666666666666,True,T1,,True
4.826685463163936,0.4708333333333333,True,T1,,True
4.846395689133552,0.4958333333333333,True,T1,,True
4.866105915103168,0.5041666666666667,True,T1,,True
4.885816141072784,0.5083333333333333,True,T1,,True
4.905526367042399,0.5083333333333333,True,T1,,True
4.925236593012015,0.5083333333333333,True,T1,,True
4.944946818981631,0.5166666666666666,True,T1,,True
4.964657044951246,0.525,True,T1,,True
4.9843672709208615,0.525,True,T1,,True
5.004077496890478,0.525,True,T1,,True
5.023787722860093,0.5333333333333333,True,T1,,True
5.0434979488297085,0.5416666666666666,True,T1,,True
5.063208174799325,0.5583333333333333,True,T1,,True
5.08291840076894,0.5708333333333333,True,T1,,True
5.102628626738555,0.575,True,T1,,True
5.122338852708172,0.5958333333333333,True,T1,,True
5.142049078677788,0.6166666666666667,True,T1,,True
5.161759304647403,0.6333333333333333,True,T1,,True
5.181469530617019,0.6458333333333333,True,T1,,True
5.201179756586635,0.65,True,T1,,True
5.22088998255625,0.6583333333333333,True,T1,,True
5.240600208525866,0.6583333333333333,True,T1,,True
5.260310434495482,0.6583333333333333,True,T1,,True
5.280020660465097,0.6583333333333333,True,T1,,True
5.299730886434713,0.6666666666666666,True,T1,,True
5.319441112404329,0.6791666666666667,True,T1,,True
5.339151338373944,0.6833333333333333,True,T1,,True
5.35886156434356,0.6958333333333333,True,T1,,True
5.378571790313176,0.7125,True,T1,,True
5.398282016282791,0.7166666666666667,True,T1,,True
5.417992242252407,0.7333333333333333,True,T1,,True
5.437702468222023,0.7416666666666667,True,T1,,True
5.457412694191639,0.7416666666666667,True,T1,,True
5.477122920161254,0.7625,True,T1,,True
5.49683314613087,0.7791666666666667,True,T1,,True
5.516543372100486,0.7999999999999999,True,T1,,True
5.536253598070101,0.8125,True,T1,,True
5.555963824039717,0.8166666666666667,True,T1,,True
5.575674050009333,0.8208333333333333,True,T1,,True
5.595384275978948,0.825,True,T1,,True
5.615094501948564,0.8333333333333333,True,T1,,True
5.63480472791818,0.8375,True,T1,,True
5.654514953887795,0.8416666666666667,True,T1,,True
5.674225179857411,0.8541666666666666,True,T1,,True
5.693935405827027,0.8624999999999999,True,T1,,True
5.713645631796642,0.8791666666666667,True,T1,,True
5.733355857766258,0.8916666666666666,True,T1,,True
5.753066083735874,0.8958333333333333,True,T1,,True
5.77277630970549,0.9083333333333332,True,T1,,True
5.792486535675105,0.9208333333333332,True,T1,,True
5.812196761644721,0.925,True,T1,,True
5.831906987614337,0.9416666666666668,True,T1,,True
5.851617213583952,0.9625,True,T1,,True
5.871327439553568,0.9708333333333332,True,T1,,True
5.891037665523184,0.9791666666666666,True,T1,,True
5.910747891492799,0.9791666666666666,True,T1,,True
5.930458117462415,0.9875,True,T1,,True
5.950168343432031,0.9958333333333332,True,T1,,True
5.969878569401646,1.0,True,T1,,True
0.1574464254688478,0.000625,True,T1,Q2,False
0.1662564595842408,0.000625,True,T1,Q2,False
0.1750664936996339,0.000625,True,T1,Q2,False
0.183876527815027,0.000625,True,T1,Q2,False
0.1926865619304201,0.000625,True,T1,Q2,False
0.2014965960458132,0.000625,True,T1,Q2,False
0.2103066301612063,0.000625,True,T1,Q2,False
0.2191166642765994,0.00125,True,T1,Q2,False
0.2279266983919925,0.00125,True,T1,Q2,False
0.2367367325073855,0.00125,True,T1,Q2,False
0.2455467666227787,0.00125,True,T1,Q2,False
0.2543568007381718,0.00125,True,T1,Q2,False
0.2631668348535648,0.00125,True,T1,Q2,False
0.2719768689689579,0.0025,True,T1,Q2,False
0.280786903084351,0.003125,True,T1,Q2,False
0.2895969371997441,0.0043749999999999,True,T1,Q2,False
0.2984069713151372,0.005,True,T1,Q2,False
0.3072170054305303,0.005625,True,T1,Q2,False
0.3160270395459233,0.005625,True,T1,Q2,False
0.3248370736613165,0.0075,True,T1,Q2,False
0.3336471077767096,0.00875,True,T1,Q2,False
0.3424571418921026,0.00875,True,T1,Q2,False
0.3512671760074957,0.00875,True,T1,Q2,False
0.3600772101228888,0.00875,True,T1,Q2,False
0.3688872442382819,0.00875,True,T1,Q2,False
0.377697278353675,0.009375,True,T1,Q2,False
0.3865073124690681,0.009375,True,T1,Q2,False
0.3953173465844611,0.010625,True,T1,Q2,False
0.4041273806998542,0.010625,True,T1,Q2,False
0.4129374148152474,0.011875,True,T1,Q2,False
0.4217474489306405,0.0125,True,T1,Q2,False
0.4305574830460335,0.0125,True,T1,Q2,False
0.4393675171614266,0.01375,True,T1,Q2,False
0.4481775512768197,0.01375,True,T1,Q2,False
0.4569875853922128,0.015,True,T1,Q2,False
0.4657976195076059,0.015625,True,T1,Q2,False
0.474607653622999,0.015625,True,T1,Q2,False
0.483417687738392,0.015625,True,T1,Q2,False
0.4922277218537851,0.018125,True,T1,Q2,False
0.5010377559691783,0.01875,True,T1,Q2,False
0.5098477900845714,0.019375,True,T1,Q2,False
0.5186578241999644,0.02,True,T1,Q2,False
0.5274678583153576,0.02125,True,T1,Q2,False
0.5362778924307506,0.023125,True,T1,Q2,False
0.5450879265461437,0.025625,True,T1,Q2,False
0.5538979606615368,0.02875,True,T1,Q2,False
0.5627079947769299,0.03,True,T1,Q2,False
0.571518028892323,0.031875,True,T1,Q2,False
0.5803280630077161,0.03375,True,T1,Q2,False
0.5891380971231092,0.03375,True,T1,Q2,False
0.5979481312385022,0.034375,True,T1,Q2,False
0.6067581653538954,0.035,True,T1,Q2,False
0.6155681994692884,0.038125,True,T1,Q2,False
0.6243782335846815,0.04125,True,T1,Q2,False
0.6331882677000746,0.0425,True,T1,Q2,False
0.6419983018154677,0.045625,True,T1,Q2,False
0.6508083359308607,0.05,True,T1,Q2,False
0.6596183700462539,0.051875,True,T1,Q2,False
0.668428404161647,0.055625,True,T1,Q2,False
0.67723843827704,0.05875,True,T1,Q2,False
0.6860484723924332,0.06125,True,T1,Q2,False
0.6948585065078262,0.064375,True,T1,Q2,False
0.7036685406232193,0.068125,True,T1,Q2,False
0.7124785747386124,0.068125,True,T1,Q2,False
0.7212886088540055,0.073125,True,T1,Q2,False
0.7300986429693985,0.076875,True,T1,Q2,False
0.7389086770847917,0.078125,True,T1,Q2,False
0.7477187112001847,0.08375,True,T1,Q2,False
0.7565287453155778,0.0875,True,T1,Q2,False
0.765338779430971,0.09,True,T1,Q2,False
0.774148813546364,0.095,True,T1,Q2,False
0.782958847661757,0.1025,True,T1,Q2,False
0.7917688817771502,0.105625,True,T1,Q2,False
0.8005789158925433,0.11,True,T1,Q2,False
0.8093889500079363,0.115,True,T1,Q2,False
0.8181989841233295,0.125,True,T1,Q2,False
0.8270090182387225,0.1362499999999999,True,T1,Q2,False
0.8358190523541156,0.1475,True,T1,Q2,False
0.8446290864695087,0.1575,True,T1,Q2,False
0.8534391205849018,0.164375,True,T1,Q2,False
0.862249154700295,0.174375,True,T1,Q2,False
0.871059188815688,0.1831249999999999,True,T1,Q2,False
0.879869222931081,0.1949999999999999,True,T1,Q2,False
0.8886792570464742,0.203125,True,T1,Q2,False
0.8974892911618673,0.2175,True,T1,Q2,False
0.9062993252772604,0.2299999999999999,True,T1,Q2,False
0.9151093593926536,0.2475,True,T1,Q2,False
0.9239193935080464,0.265,True,T1,Q2,False
0.9327294276234396,0.2749999999999999,True,T1,Q2,False
0.9415394617388329,0.2906249999999999,True,T1,Q2,False
0.9503494958542258,0.3125,True,T1,Q2,False
0.9591595299696188,0.336875,True,T1,Q2,False
0.967969564085012,0.36375,True,T1,Q2,False
0.976779598200405,0.394375,True,T1,Q2,False
0.985589632315798,0.42,True,T1,Q2,False
0.9943996664311912,0.45875,True,T1,Q2,False
1.0032097005465843,0.5075,True,T1,Q2,False
1.0120197346619777,0.58,True,T1,Q2,False
1.0208297687773706,0.684375,True,T1,Q2,False
1.0296398028927636,1.0,True,T1,Q2,False
4.018566198409693,0.0041666666666666,True,T1,,True
4.038276424379308,0.0041666666666666,True,T1,,True
4.057986650348925,0.0083333333333333,True,T1,,True
4.07769687631854,0.0125,True,T1,,True
4.097407102288155,0.0125,True,T1,,True
4.117117328257772,0.0125,True,T1,,True
4.136827554227387,0.0125,True,T1,,True
4.156537780197003,0.0249999999999999,True,T1,,True
4.1762480061666185,0.0291666666666666,True,T1,,True
4.195958232136234,0.0375,True,T1,,True
4.21566845810585,0.0499999999999999,True,T1,,True
4.2353786840754655,0.0499999999999999,True,T1,,True
4.255088910045082,0.0499999999999999,True,T1,,True
4.274799136014697,0.0499999999999999,True,T1,,True
4.294509361984312,0.0499999999999999,True,T1,,True
4.314219587953929,0.0499999999999999,True,T1,,True
4.333929813923544,0.0666666666666666,True,T1,,True
4.353640039893159,0.0708333333333333,True,T1,,True
4.373350265862776,0.0791666666666666,True,T1,,True
4.393060491832391,0.0916666666666666,True,T1,,True
4.412770717802006,0.0999999999999999,True,T1,,True
4.432480943771623,0.0999999999999999,True,T1,,True
4.452191169741238,0.1083333333333333,True,T1,,True
4.471901395710854,0.1083333333333333,True,T1,,True
4.49161162168047,0.1166666666666666,True,T1,,True
4.511321847650085,0.1208333333333333,True,T1,,True
4.531032073619701,0.1375,True,T1,,True
4.5507422995893165,0.1458333333333333,True,T1,,True
4.570452525558933,0.1541666666666666,True,T1,,True
4.590162751528548,0.1875,True,T1,,True
4.609872977498164,0.2125,True,T1,,True
4.62958320346778,0.2333333333333333,True,T1,,True
4.649293429437395,0.2458333333333333,True,T1,,True
4.6690036554070105,0.2833333333333333,True,T1,,True
4.688713881376627,0.3125,True,T1,,True
4.708424107346242,0.35,True,T1,,True
4.728134333315857,0.3541666666666666,True,T1,,True
4.747844559285474,0.3583333333333333,True,T1,,True
4.767554785255089,0.4041666666666667,True,T1,,True
4.787265011224705,0.4291666666666666,True,T1,,True
4.806975237194321,0.4416666666666666,True,T1,,True
4.826685463163936,0.4708333333333333,True,T1,,True
4.846395689133552,0.4958333333333333,True,T1,,True
4.866105915103168,0.5041666666666667,True,T1,,True
4.885816141072784,0.5083333333333333,True,T1,,True
4.905526367042399,0.5083333333333333,True,T1,,True
4.925236593012015,0.5083333333333333,True,T1,,True
4.944946818981631,0.5166666666666666,True,T1,,True
4.964657044951246,0.525,True,T1,,True
4.9843672709208615,0.525,True,T1,,True
5.004077496890478,0.525,True,T1,,True
5.023787722860093,0.5333333333333333,True,T1,,True
5.0434979488297085,0.5416666666666666,True,T1,,True
5.063208174799325,0.5583333333333333,True,T1,,True
5.08291840076894,0.5708333333333333,True,T1,,True
5.102628626738555,0.575,True,T1,,True
5.122338852708172,0.5958333333333333,True,T1,,True
5.142049078677788,0.6166666666666667,True,T1,,True
5.161759304647403,0.6333333333333333,True,T1,,True
5.181469530617019,0.6458333333333333,True,T1,,True
5.201179756586635,0.65,True,T1,,True
5.22088998255625,0.6583333333333333,True,T1,,True
5.240600208525866,0.6583333333333333,True,T1,,True
5.260310434495482,0.6583333333333333,True,T1,,True
5.280020660465097,0.6583333333333333,True,T1,,True
5.299730886434713,0.6666666666666666,True,T1,,True
5.319441112404329,0.6791666666666667,True,T1,,True
5.339151338373944,0.6833333333333333,True,T1,,True
5.35886156434356,0.6958333333333333,True,T1,,True
5.378571790313176,0.7125,True,T1,,True
5.398282016282791,0.7166666666666667,True,T1,,True
5.417992242252407,0.7333333333333333,True,T1,,True
5.437702468222023,0.7416666666666667,True,T1,,True
5.457412694191639,0.7416666666666667,True,T1,,True
5.477122920161254,0.7625,True,T1,,True
5.49683314613087,0.7791666666666667,True,T1,,True
5.516543372100486,0.7999999999999999,True,T1,,True
5.536253598070101,0.8125,True,T1,,True
5.555963824039717,0.8166666666666667,True,T1,,True
5.575674050009333,0.8208333333333333,True,T1,,True
5.595384275978948,0.825,True,T1,,True
5.615094501948564,0.8333333333333333,True,T1,,True
5.63480472791818,0.8375,True,T1,,True
5.654514953887795,0.8416666666666667,True,T1,,True
5.674225179857411,0.8541666666666666,True,T1,,True
5.693935405827027,0.8624999999999999,True,T1,,True
5.713645631796642,0.8791666666666667,True,T1,,True
5.733355857766258,0.8916666666666666,True,T1,,True
5.753066083735874,0.8958333333333333,True,T1,,True
5.77277630970549,0.9083333333333332,True,T1,,True
5.792486535675105,0.9208333333333332,True,T1,,True
5.812196761644721,0.925,True,T1,,True
5.831906987614337,0.9416666666666668,True,T1,,True
5.851617213583952,0.9625,True,T1,,True
5.871327439553568,0.9708333333333332,True,T1,,True
5.891037665523184,0.9791666666666666,True,T1,,True
5.910747891492799,0.9791666666666666,True,T1,,True
5.930458117462415,0.9875,True,T1,,True
5.950168343432031,0.9958333333333332,True,T1,,True
5.969878569401646,1.0,True,T1,,True
2.1271149961878635,0.01,True,T1,Q3,False
2.271123929044131,0.01,True,T1,Q3,False
2.415132861900399,0.01,True,T1,Q3,False
2.559141794756666,0.01,True,T1,Q3,False
2.703150727612934,0.01,True,T1,Q3,False
2.847159660469201,0.01,True,T1,Q3,False
2.991168593325469,0.01,True,T1,Q3,False
3.135177526181737,0.01,True,T1,Q3,False
3.279186459038004,0.01,True,T1,Q3,False
3.4231953918942724,0.01,True,T1,Q3,False
3.56720432475054,0.01,True,T1,Q3,False
3.7112132576068073,0.01,True,T1,Q3,False
3.855222190463075,0.01,True,T1,Q3,False
3.9992311233193423,0.01,True,T1,Q3,False
4.14324005617561,0.01,True,T1,Q3,False
4.287248989031878,0.02,True,T1,Q3,False
4.431257921888145,0.025,True,T1,Q3,False
4.575266854744413,0.025,True,T1,Q3,False
4.719275787600681,0.03,True,T1,Q3,False
4.863284720456948,0.03,True,T1,Q3,False
5.007293653313216,0.03,True,T1,Q3,False
5.151302586169484,0.03,True,T1,Q3,False
5.295311519025751,0.03,True,T1,Q3,False
5.439320451882018,0.03,True,T1,Q3,False
5.583329384738287,0.075,True,T1,Q3,False
5.727338317594554,0.09,True,T1,Q3,False
5.871347250450821,0.095,True,T1,Q3,False
6.015356183307089,0.115,True,T1,Q3,False
6.1593651161633565,0.115,True,T1,Q3,False
6.303374049019625,0.13,True,T1,Q3,False
6.447382981875892,0.155,True,T1,Q3,False
6.59139191473216,0.175,True,T1,Q3,False
6.735400847588427,0.175,True,T1,Q3,False
6.879409780444695,0.19,True,T1,Q3,False
7.023418713300963,0.21,True,T1,Q3,False
7.16742764615723,0.23,True,T1,Q3,False
7.311436579013498,0.245,True,T1,Q3,False
7.455445511869765,0.25,True,T1,Q3,False
7.599454444726033,0.27,True,T1,Q3,False
7.743463377582301,0.29,True,T1,Q3,False
7.887472310438568,0.31,True,T1,Q3,False
8.031481243294836,0.335,True,T1,Q3,False
8.175490176151104,0.41,True,T1,Q3,False
8.31949910900737,0.56,True,T1,Q3,False
8.463508041863639,0.56,True,T1,Q3,False
8.607516974719907,0.56,True,T1,Q3,False
8.751525907576173,0.5650000000000001,True,T1,Q3,False
8.895534840432441,0.5750000000000001,True,T1,Q3,False
9.03954377328871,0.59,True,T1,Q3,False
9.183552706144976,0.6,True,T1,Q3,False
9.327561639001244,0.6,True,T1,Q3,False
9.471570571857512,0.6,True,T1,Q3,False
9.61557950471378,0.6,True,T1,Q3,False
9.759588437570049,0.615,True,T1,Q3,False
9.903597370426317,0.615,True,T1,Q3,False
10.04760630328258,0.625,True,T1,Q3,False
10.19161523613885,0.625,True,T1,Q3,False
10.335624168995118,0.63,True,T1,Q3,False
10.479633101851386,0.635,True,T1,Q3,False
10.623642034707652,0.635,True,T1,Q3,False
10.76765096756392,0.64,True,T1,Q3,False
10.911659900420188,0.65,True,T1,Q3,False
11.055668833276457,0.655,True,T1,Q3,False
11.199677766132725,0.66,True,T1,Q3,False
11.343686698988993,0.665,True,T1,Q3,False
11.48769563184526,0.675,True,T1,Q3,False
11.631704564701526,0.68,True,T1,Q3,False
11.775713497557794,0.685,True,T1,Q3,False
11.919722430414062,0.6950000000000001,True,T1,Q3,False
12.06373136327033,0.7000000000000001,True,T1,Q3,False
12.207740296126596,0.7050000000000001,True,T1,Q3,False
12.351749228982865,0.7050000000000001,True,T1,Q3,False
12.495758161839133,0.71,True,T1,Q3,False
12.6397670946954,0.715,True,T1,Q3,False
12.783776027551667,0.725,True,T1,Q3,False
12.927784960407935,0.735,True,T1,Q3,False
13.071793893264202,0.735,True,T1,Q3,False
13.21580282612047,0.735,True,T1,Q3,False
13.359811758976738,0.735,True,T1,Q3,False
13.503820691833006,0.735,True,T1,Q3,False
13.647829624689273,0.735,True,T1,Q3,False
13.79183855754554,0.735,True,T1,Q3,False
13.935847490401809,0.735,True,T1,Q3,False
14.079856423258075,0.735,True,T1,Q3,False
14.223865356114343,0.74,True,T1,Q3,False
14.367874288970611,0.74,True,T1,Q3,False
14.511883221826878,0.74,True,T1,Q3,False
14.655892154683146,0.745,True,T1,Q3,False
14.799901087539414,0.755,True,T1,Q3,False
14.943910020395682,0.755,True,T1,Q3,False
15.087918953251949,0.76,True,T1,Q3,False
15.231927886108217,0.765,True,T1,Q3,False
15.375936818964483,0.775,True,T1,Q3,False
15.519945751820751,0.785,True,T1,Q3,False
15.66395468467702,0.795,True,T1,Q3,False
15.807963617533288,0.795,True,T1,Q3,False
15.951972550389556,0.8,True,T1,Q3,False
16.095981483245822,0.81,True,T1,Q3,False
16.23999041610209,0.8250000000000001,True,T1,Q3,False
16.38399934895836,1.0,True,T1,Q3,False
3.429777645877776,0.0041666666666666,True,T2,,True
3.45334624378682,0.0125,True,T2,,True
3.476914841695863,0.0166666666666666,True,T2,,True
3.5004834396049067,0.0208333333333333,True,T2,,True
3.52405203751395,0.0249999999999999,True,T2,,True
3.5476206354229936,0.0249999999999999,True,T2,,True
3.5711892333320367,0.0249999999999999,True,T2,,True
3.5947578312410804,0.0249999999999999,True,T2,,True
3.618326429150124,0.0249999999999999,True,T2,,True
3.6418950270591672,0.0249999999999999,True,T2,,True
3.6654636249682095,0.0249999999999999,True,T2,,True
3.689032222877254,0.0291666666666666,True,T2,,True
3.7126008207862977,0.0333333333333333,True,T2,,True
3.736169418695341,0.0333333333333333,True,T2,,True
3.759738016604384,0.0416666666666666,True,T2,,True
3.783306614513428,0.0541666666666666,True,T2,,True
3.806875212422472,0.0541666666666666,True,T2,,True
3.8304438103315146,0.0625,True,T2,,True
3.8540124082405582,0.0666666666666666,True,T2,,True
3.8775810061496014,0.075,True,T2,,True
3.901149604058645,0.0916666666666666,True,T2,,True
3.924718201967688,0.0916666666666666,True,T2,,True
3.948286799876732,0.1041666666666666,True,T2,,True
3.971855397785776,0.1208333333333333,True,T2,,True
3.9954239956948183,0.1375,True,T2,,True
4.018992593603862,0.15,True,T2,,True
4.042561191512906,0.1791666666666666,True,T2,,True
4.066129789421949,0.1833333333333333,True,T2,,True
4.089698387330992,0.1875,True,T2,,True
4.113266985240036,0.2166666666666666,True,T2,,True
4.13683558314908,0.2333333333333333,True,T2,,True
4.160404181058123,0.25,True,T2,,True
4.183972778967166,0.2791666666666667,True,T2,,True
4.207541376876209,0.3166666666666666,True,T2,,True
4.231109974785253,0.3541666666666666,True,T2,,True
4.254678572694297,0.3916666666666666,True,T2,,True
4.27824717060334,0.4166666666666666,True,T2,,True
4.301815768512384,0.4458333333333333,True,T2,,True
4.325384366421427,0.4499999999999999,True,T2,,True
4.34895296433047,0.4708333333333333,True,T2,,True
4.3725215622395135,0.5291666666666667,True,T2,,True
4.396090160148557,0.5708333333333333,True,T2,,True
4.419658758057601,0.5833333333333333,True,T2,,True
4.443227355966644,0.6166666666666667,True,T2,,True
4.466795953875687,0.6583333333333333,True,T2,,True
4.490364551784731,0.6916666666666667,True,T2,,True
4.513933149693775,0.6958333333333333,True,T2,,True
4.537501747602818,0.6958333333333333,True,T2,,True
4.561070345511862,0.7125,True,T2,,True
4.584638943420905,0.7416666666666667,True,T2,,True
4.608207541329948,0.7666666666666666,True,T2,,True
4.631776139238991,0.7916666666666666,True,T2,,True
4.6553447371480345,0.8291666666666666,True,T2,,True
4.678913335057079,0.8541666666666666,True,T2,,True
4.702481932966122,0.8666666666666666,True,T2,,True
4.726050530875165,0.875,True,T2,,True
4.749619128784209,0.8833333333333333,True,T2,,True
4.773187726693252,0.8875,True,T2,,True
4.796756324602296,0.9,True,T2,,True
4.82032492251134,0.9166666666666666,True,T2,,True
4.843893520420383,0.9333333333333332,True,T2,,True
4.867462118329426,0.9375,True,T2,,True
4.891030716238469,0.9541666666666666,True,T2,,True
4.914599314147512,0.9541666666666666,True,T2,,True
4.9381679120565565,0.9541666666666666,True,T2,,True
4.9617365099656,0.9541666666666666,True,T2,,True
4.985305107874643,0.9541666666666666,True,T2,,True
5.008873705783687,0.9541666666666666,True,T2,,True
5.03244230369273,0.9666666666666668,True,T2,,True
5.056010901601773,0.9666666666666668,True,T2,,True
5.0795794995108166,0.9666666666666668,True,T2,,True
5.103148097419861,0.9666666666666668,True,T2,,True
5.126716695328904,0.9708333333333332,True,T2,,True
5.150285293237947,0.9708333333333332,True,T2,,True
5.17385389114699,0.975,True,T2,,True
5.197422489056034,0.975,True,T2,,True
5.2209910869650775,0.975,True,T2,,True
5.244559684874121,0.975,True,T2,,True
5.268128282783165,0.975,True,T2,,True
5.291696880692208,0.975,True,T2,,True
5.315265478601251,0.975,True,T2,,True
5.338834076510294,0.975,True,T2,,True
5.362402674419338,0.975,True,T2,,True
5.385971272328382,0.975,True,T2,,True
5.409539870237425,0.9791666666666666,True,T2,,True
5.433108468146468,0.9791666666666666,True,T2,,True
5.456677066055512,0.9833333333333332,True,T2,,True
5.480245663964555,0.9875,True,T2,,True
5.503814261873599,0.9916666666666666,True,T2,,True
5.527382859782643,0.9958333333333332,True,T2,,True
5.550951457691686,0.9958333333333332,True,T2,,True
5.574520055600729,0.9958333333333332,True,T2,,True
5.598088653509773,0.9958333333333332,True,T2,,True
5.621657251418816,0.9958333333333332,True,T2,,True
5.64522584932786,0.9958333333333332,True,T2,,True
5.668794447236903,0.9958333333333332,True,T2,,True
5.692363045145946,0.9958333333333332,True,T2,,True
5.71593164305499,0.9958333333333332,True,T2,,True
5.739500240964033,0.9958333333333332,True,T2,,True
5.763068838873076,1.0,True,T2,,True
0.61253620251185,0.0098522167487684,True,T2,Q1,False
0.7695396038359059,0.0098522167487684,True,T2,Q1,False
0.9265430051599616,0.0147783251231527,True,T2,Q1,False
1.0835464064840177,0.0147783251231527,True,T2,Q1,False
1.2405498078080734,0.0147783251231527,True,T2,Q1,False
1.3975532091321292,0.0147783251231527,True,T2,Q1,False
1.554556610456185,0.0147783251231527,True,T2,Q1,False
1.7115600117802412,0.0147783251231527,True,T2,Q1,False
1.868563413104297,0.0147783251231527,True,T2,Q1,False
2.0255668144283527,0.0197044334975369,True,T2,Q1,False
2.1825702157524085,0.0197044334975369,True,T2,Q1,False
2.3395736170764643,0.0197044334975369,True,T2,Q1,False
2.49657701840052,0.0197044334975369,True,T2,Q1,False
2.653580419724576,0.0197044334975369,True,T2,Q1,False
2.810583821048632,0.0197044334975369,True,T2,Q1,False
2.967587222372688,0.0197044334975369,True,T2,Q1,False
3.124590623696744,0.0197044334975369,True,T2,Q1,False
3.2815940250207998,0.0197044334975369,True,T2,Q1,False
3.438597426344855,0.0246305418719211,True,T2,Q1,False
3.5956008276689118,0.0246305418719211,True,T2,Q1,False
3.752604228992967,0.0246305418719211,True,T2,Q1,False
3.909607630317023,0.0344827586206896,True,T2,Q1,False
4.066611031641079,0.0492610837438423,True,T2,Q1,False
4.223614432965134,0.0492610837438423,True,T2,Q1,False
4.380617834289191,0.0886699507389162,True,T2,Q1,False
4.537621235613247,0.0935960591133004,True,T2,Q1,False
4.694624636937302,0.1330049261083744,True,T2,Q1,False
4.851628038261358,0.2019704433497537,True,T2,Q1,False
5.008631439585415,0.2610837438423645,True,T2,Q1,False
5.16563484090947,0.3054187192118227,True,T2,Q1,False
5.322638242233526,0.3596059113300492,True,T2,Q1,False
5.479641643557581,0.4285714285714285,True,T2,Q1,False
5.636645044881638,0.4630541871921182,True,T2,Q1,False
5.793648446205694,0.4975369458128079,True,T2,Q1,False
5.950651847529749,0.5270935960591133,True,T2,Q1,False
6.107655248853805,0.5960591133004927,True,T2,Q1,False
6.264658650177861,0.625615763546798,True,T2,Q1,False
6.421662051501917,0.6650246305418719,True,T2,Q1,False
6.578665452825973,0.7142857142857143,True,T2,Q1,False
6.7356688541500285,0.7438423645320197,True,T2,Q1,False
6.892672255474085,0.7881773399014779,True,T2,Q1,False
7.04967565679814,0.8177339901477833,True,T2,Q1,False
7.206679058122196,0.8522167487684729,True,T2,Q1,False
7.363682459446252,0.8571428571428571,True,T2,Q1,False
7.520685860770308,0.8571428571428571,True,T2,Q1,False
7.677689262094364,0.8620689655172414,True,T2,Q1,False
7.834692663418419,0.8719211822660099,True,T2,Q1,False
7.9916960647424755,0.8768472906403941,True,T2,Q1,False
8.14869946606653,0.8866995073891626,True,T2,Q1,False
8.305702867390586,0.8916256157635468,True,T2,Q1,False
8.462706268714642,0.9014778325123152,True,T2,Q1,False
8.619709670038699,0.9014778325123152,True,T2,Q1,False
8.776713071362753,0.9113300492610836,True,T2,Q1,False
8.93371647268681,0.9261083743842364,True,T2,Q1,False
9.090719874010864,0.9359605911330048,True,T2,Q1,False
9.247723275334922,0.9359605911330048,True,T2,Q1,False
9.404726676658978,0.9359605911330048,True,T2,Q1,False
9.561730077983032,0.9408866995073892,True,T2,Q1,False
9.718733479307089,0.9507389162561576,True,T2,Q1,False
9.875736880631145,0.9507389162561576,True,T2,Q1,False
10.0327402819552,0.955665024630542,True,T2,Q1,False
10.189743683279255,0.9753694581280788,True,T2,Q1,False
10.346747084603312,0.9802955665024632,True,T2,Q1,False
10.503750485927368,0.9802955665024632,True,T2,Q1,False
10.660753887251424,0.9802955665024632,True,T2,Q1,False
10.81775728857548,0.9802955665024632,True,T2,Q1,False
10.974760689899536,0.9802955665024632,True,T2,Q1,False
11.131764091223593,0.9901477832512317,True,T2,Q1,False
11.288767492547649,0.9950738916256158,True,T2,Q1,False
11.445770893871703,0.9950738916256158,True,T2,Q1,False
11.60277429519576,0.9950738916256158,True,T2,Q1,False
11.759777696519816,0.9950738916256158,True,T2,Q1,False
11.91678109784387,0.9950738916256158,True,T2,Q1,False
12.073784499167926,0.9950738916256158,True,T2,Q1,False
12.230787900491984,0.9950738916256158,True,T2,Q1,False
12.38779130181604,0.9950738916256158,True,T2,Q1,False
12.544794703140097,0.9950738916256158,True,T2,Q1,False
12.70179810446415,0.9950738916256158,True,T2,Q1,False
12.858801505788206,0.9950738916256158,True,T2,Q1,False
13.015804907112262,0.9950738916256158,True,T2,Q1,False
13.172808308436318,0.9950738916256158,True,T2,Q1,False
13.329811709760374,0.9950738916256158,True,T2,Q1,False
13.486815111084429,0.9950738916256158,True,T2,Q1,False
13.643818512408483,0.9950738916256158,True,T2,Q1,False
13.80082191373254,0.9950738916256158,True,T2,Q1,False
13.957825315056596,0.9950738916256158,True,T2,Q1,False
14.114828716380654,0.9950738916256158,True,T2,Q1,False
14.271832117704708,0.9950738916256158,True,T2,Q1,False
14.428835519028764,0.9950738916256158,True,T2,Q1,False
14.58583892035282,0.9950738916256158,True,T2,Q1,False
14.742842321676877,0.9950738916256158,True,T2,Q1,False
14.899845723000931,0.9950738916256158,True,T2,Q1,False
15.056849124324987,0.9950738916256158,True,T2,Q1,False
15.213852525649044,0.9950738916256158,True,T2,Q1,False
15.3708559269731,0.9950738916256158,True,T2,Q1,False
15.527859328297156,0.9950738916256158,True,T2,Q1,False
15.68486272962121,0.9950738916256158,True,T2,Q1,False
15.841866130945268,0.9950738916256158,True,T2,Q1,False
15.998869532269325,0.9950738916256158,True,T2,Q1,False
16.15587293359338,1.0,True,T2,Q1,False
3.429777645877776,0.0041666666666666,True,T2,,True
3.45334624378682,0.0125,True,T2,,True
3.476914841695863,0.0166666666666666,True,T2,,True
3.5004834396049067,0.0208333333333333,True,T2,,True
3.52405203751395,0.0249999999999999,True,T2,,True
3.5476206354229936,0.0249999999999999,True,T2,,True
3.5711892333320367,0.0249999999999999,True,T2,,True
3.5947578312410804,0.0249999999999999,True,T2,,True
3.618326429150124,0.0249999999999999,True,T2,,True
3.6418950270591672,0.0249999999999999,True,T2,,True
3.6654636249682095,0.0249999999999999,True,T2,,True
3.689032222877254,0.0291666666666666,True,T2,,True
3.7126008207862977,0.0333333333333333,True,T2,,True
3.736169418695341,0.0333333333333333,True,T2,,True
3.759738016604384,0.0416666666666666,True,T2,,True
3.783306614513428,0.0541666666666666,True,T2,,True
3.806875212422472,0.0541666666666666,True,T2,,True
3.8304438103315146,0.0625,True,T2,,True
3.8540124082405582,0.0666666666666666,True,T2,,True
3.8775810061496014,0.075,True,T2,,True
3.901149604058645,0.0916666666666666,True,T2,,True
3.924718201967688,0.0916666666666666,True,T2,,True
3.948286799876732,0.1041666666666666,True,T2,,True
3.971855397785776,0.1208333333333333,True,T2,,True
3.9954239956948183,0.1375,True,T2,,True
4.018992593603862,0.15,True,T2,,True
4.042561191512906,0.1791666666666666,True,T2,,True
4.066129789421949,0.1833333333333333,True,T2,,True
4.089698387330992,0.1875,True,T2,,True
4.113266985240036,0.2166666666666666,True,T2,,True
4.13683558314908,0.2333333333333333,True,T2,,True
4.160404181058123,0.25,True,T2,,True
4.183972778967166,0.2791666666666667,True,T2,,True
4.207541376876209,0.3166666666666666,True,T2,,True
4.231109974785253,0.3541666666666666,True,T2,,True
4.254678572694297,0.3916666666666666,True,T2,,True
4.27824717060334,0.4166666666666666,True,T2,,True
4.301815768512384,0.4458333333333333,True,T2,,True
4.325384366421427,0.4499999999999999,True,T2,,True
4.34895296433047,0.4708333333333333,True,T2,,True
4.3725215622395135,0.5291666666666667,True,T2,,True
4.396090160148557,0.5708333333333333,True,T2,,True
4.419658758057601,0.5833333333333333,True,T2,,True
4.443227355966644,0.6166666666666667,True,T2,,True
4.466795953875687,0.6583333333333333,True,T2,,True
4.490364551784731,0.6916666666666667,True,T2,,True
4.513933149693775,0.6958333333333333,True,T2,,True
4.537501747602818,0.6958333333333333,True,T2,,True
4.561070345511862,0.7125,True,T2,,True
4.584638943420905,0.7416666666666667,True,T2,,True
4.608207541329948,0.7666666666666666,True,T2,,True
4.631776139238991,0.7916666666666666,True,T2,,True
4.6553447371480345,0.8291666666666666,True,T2,,True
4.678913335057079,0.8541666666666666,True,T2,,True
4.702481932966122,0.8666666666666666,True,T2,,True
4.726050530875165,0.875,True,T2,,True
4.749619128784209,0.8833333333333333,True,T2,,True
4.773187726693252,0.8875,True,T2,,True
4.796756324602296,0.9,True,T2,,True
4.82032492251134,0.9166666666666666,True,T2,,True
4.843893520420383,0.9333333333333332,True,T2,,True
4.867462118329426,0.9375,True,T2,,True
4.891030716238469,0.9541666666666666,True,T2,,True
4.914599314147512,0.9541666666666666,True,T2,,True
4.9381679120565565,0.9541666666666666,True,T2,,True
4.9617365099656,0.9541666666666666,True,T2,,True
4.985305107874643,0.9541666666666666,True,T2,,True
5.008873705783687,0.9541666666666666,True,T2,,True
5.03244230369273,0.9666666666666668,True,T2,,True
5.056010901601773,0.9666666666666668,True,T2,,True
5.0795794995108166,0.9666666666666668,True,T2,,True
5.103148097419861,0.9666666666666668,True,T2,,True
5.126716695328904,0.9708333333333332,True,T2,,True
5.150285293237947,0.9708333333333332,True,T2,,True
5.17385389114699,0.975,True,T2,,True
5.197422489056034,0.975,True,T2,,True
5.2209910869650775,0.975,True,T2,,True
5.244559684874121,0.975,True,T2,,True
5.268128282783165,0.975,True,T2,,True
5.291696880692208,0.975,True,T2,,True
5.315265478601251,0.975,True,T2,,True
5.338834076510294,0.975,True,T2,,True
5.362402674419338,0.975,True,T2,,True
5.385971272328382,0.975,True,T2,,True
5.409539870237425,0.9791666666666666,True,T2,,True
5.433108468146468,0.9791666666666666,True,T2,,True
5.456677066055512,0.9833333333333332,True,T2,,True
5.480245663964555,0.9875,True,T2,,True
5.503814261873599,0.9916666666666666,True,T2,,True
5.527382859782643,0.9958333333333332,True,T2,,True
5.550951457691686,0.9958333333333332,True,T2,,True
5.574520055600729,0.9958333333333332,True,T2,,True
5.598088653509773,0.9958333333333332,True,T2,,True
5.621657251418816,0.9958333333333332,True,T2,,True
5.64522584932786,0.9958333333333332,True,T2,,True
5.668794447236903,0.9958333333333332,True,T2,,True
5.692363045145946,0.9958333333333332,True,T2,,True
5.71593164305499,0.9958333333333332,True,T2,,True
5.739500240964033,0.9958333333333332,True,T2,,True
5.763068838873076,1.0,True,T2,,True
0.146626977950695,0.0006309148264984,True,T2,Q2,False
0.1843333666181485,0.0006309148264984,True,T2,Q2,False
0.2220397552856019,0.0012618296529968,True,T2,Q2,False
0.2597461439530554,0.0018927444794952,True,T2,Q2,False
0.2974525326205088,0.0031545741324921,True,T2,Q2,False
0.3351589212879623,0.0063091482649842,True,T2,Q2,False
0.3728653099554158,0.0063091482649842,True,T2,Q2,False
0.4105716986228692,0.0088328075709779,True,T2,Q2,False
0.4482780872903227,0.0132492113564668,True,T2,Q2,False
0.4859844759577761,0.0201892744479495,True,T2,Q2,False
0.5236908646252296,0.0334384858044164,True,T2,Q2,False
0.5613972532926831,0.0498422712933753,True,T2,Q2,False
0.5991036419601365,0.0675078864353312,True,T2,Q2,False
0.63681003062759,0.0826498422712933,True,T2,Q2,False
0.6745164192950435,0.0952681388012618,True,T2,Q2,False
0.7122228079624969,0.1274447949526813,True,T2,Q2,False
0.7499291966299504,0.1526813880126183,True,T2,Q2,False
0.7876355852974039,0.191167192429022,True,T2,Q2,False
0.8253419739648573,0.23596214511041,True,T2,Q2,False
0.8630483626323108,0.2845425867507886,True,T2,Q2,False
0.9007547512997642,0.3646687697160883,True,T2,Q2,False
0.9384611399672176,0.4706624605678233,True,T2,Q2,False
0.9761675286346712,0.6252365930599368,True,T2,Q2,False
1.0138739173021247,0.8302839116719243,True,T2,Q2,False
1.051580305969578,0.9993690851735016,True,T2,Q2,False
1.0892866946370316,0.9993690851735016,True,T2,Q2,False
1.126993083304485,0.9993690851735016,True,T2,Q2,False
1.1646994719719386,0.9993690851735016,True,T2,Q2,False
1.202405860639392,0.9993690851735016,True,T2,Q2,False
1.2401122493068453,0.9993690851735016,True,T2,Q2,False
1.2778186379742988,0.9993690851735016,True,T2,Q2,False
1.3155250266417524,0.9993690851735016,True,T2,Q2,False
1.3532314153092058,0.9993690851735016,True,T2,Q2,False
1.3909378039766591,0.9993690851735016,True,T2,Q2,False
1.428644192644113,0.9993690851735016,True,T2,Q2,False
1.4663505813115665,0.9993690851735016,True,T2,Q2,False
1.5040569699790196,0.9993690851735016,True,T2,Q2,False
1.541763358646473,0.9993690851735016,True,T2,Q2,False
1.5794697473139263,0.9993690851735016,True,T2,Q2,False
1.61717613598138,0.9993690851735016,True,T2,Q2,False
1.6548825246488337,0.9993690851735016,True,T2,Q2,False
1.6925889133162868,0.9993690851735016,True,T2,Q2,False
1.7302953019837404,0.9993690851735016,True,T2,Q2,False
1.768001690651194,0.9993690851735016,True,T2,Q2,False
1.8057080793186475,0.9993690851735016,True,T2,Q2,False
1.8434144679861009,0.9993690851735016,True,T2,Q2,False
1.8811208566535544,0.9993690851735016,True,T2,Q2,False
1.918827245321008,0.9993690851735016,True,T2,Q2,False
1.9565336339884607,0.9993690851735016,True,T2,Q2,False
1.9942400226559145,0.9993690851735016,True,T2,Q2,False
2.0319464113233683,0.9993690851735016,True,T2,Q2,False
2.0696527999908216,0.9993690851735016,True,T2,Q2,False
2.107359188658275,0.9993690851735016,True,T2,Q2,False
2.1450655773257283,0.9993690851735016,True,T2,Q2,False
2.182771965993182,0.9993690851735016,True,T2,Q2,False
2.2204783546606355,0.9993690851735016,True,T2,Q2,False
2.258184743328089,0.9993690851735016,True,T2,Q2,False
2.295891131995542,0.9993690851735016,True,T2,Q2,False
2.3335975206629955,0.9993690851735016,True,T2,Q2,False
2.3713039093304493,0.9993690851735016,True,T2,Q2,False
2.4090102979979027,0.9993690851735016,True,T2,Q2,False
2.446716686665356,0.9993690851735016,True,T2,Q2,False
2.48442307533281,0.9993690851735016,True,T2,Q2,False
2.522129464000263,0.9993690851735016,True,T2,Q2,False
2.5598358526677165,0.9993690851735016,True,T2,Q2,False
2.59754224133517,0.9993690851735016,True,T2,Q2,False
2.635248630002623,0.9993690851735016,True,T2,Q2,False
2.672955018670077,0.9993690851735016,True,T2,Q2,False
2.7106614073375304,0.9993690851735016,True,T2,Q2,False
2.748367796004984,0.9993690851735016,True,T2,Q2,False
2.786074184672437,0.9993690851735016,True,T2,Q2,False
2.823780573339891,0.9993690851735016,True,T2,Q2,False
2.861486962007344,0.9993690851735016,True,T2,Q2,False
2.8991933506747976,0.9993690851735016,True,T2,Q2,False
2.936899739342251,0.9993690851735016,True,T2,Q2,False
2.9746061280097047,0.9993690851735016,True,T2,Q2,False
3.012312516677158,0.9993690851735016,True,T2,Q2,False
3.0500189053446114,0.9993690851735016,True,T2,Q2,False
3.087725294012065,0.9993690851735016,True,T2,Q2,False
3.1254316826795185,0.9993690851735016,True,T2,Q2,False
3.163138071346972,0.9993690851735016,True,T2,Q2,False
3.200844460014425,0.9993690851735016,True,T2,Q2,False
3.2385508486818786,0.9993690851735016,True,T2,Q2,False
3.2762572373493324,0.9993690851735016,True,T2,Q2,False
3.3139636260167857,0.9993690851735016,True,T2,Q2,False
3.351670014684239,0.9993690851735016,True,T2,Q2,False
3.389376403351693,0.9993690851735016,True,T2,Q2,False
3.4270827920191462,0.9993690851735016,True,T2,Q2,False
3.4647891806866,0.9993690851735016,True,T2,Q2,False
3.502495569354053,0.9993690851735016,True,T2,Q2,False
3.5402019580215063,0.9993690851735016,True,T2,Q2,False
3.57790834668896,0.9993690851735016,True,T2,Q2,False
3.615614735356413,0.9993690851735016,True,T2,Q2,False
3.6533211240238663,0.9993690851735016,True,T2,Q2,False
3.691027512691321,0.9993690851735016,True,T2,Q2,False
3.728733901358774,0.9993690851735016,True,T2,Q2,False
3.7664402900262273,0.9993690851735016,True,T2,Q2,False
3.8041466786936806,0.9993690851735016,True,T2,Q2,False
3.841853067361134,0.9993690851735016,True,T2,Q2,False
3.879559456028588,1.0,True,T2,Q2,False
3.429777645877776,0.0041666666666666,True,T2,,True
3.45334624378682,0.0125,True,T2,,True
3.476914841695863,0.0166666666666666,True,T2,,True
3.5004834396049067,0.0208333333333333,True,T2,,True
3.52405203751395,0.0249999999999999,True,T2,,True
3.5476206354229936,0.0249999999999999,True,T2,,True
3.5711892333320367,0.0249999999999999,True,T2,,True
3.5947578312410804,0.0249999999999999,True,T2,,True
3.618326429150124,0.0249999999999999,True,T2,,True
3.6418950270591672,0.0249999999999999,True,T2,,True
3.6654636249682095,0.0249999999999999,True,T2,,True
3.689032222877254,0.0291666666666666,True,T2,,True
3.7126008207862977,0.0333333333333333,True,T2,,True
3.736169418695341,0.0333333333333333,True,T2,,True
3.759738016604384,0.0416666666666666,True,T2,,True
3.783306614513428,0.0541666666666666,True,T2,,True
3.806875212422472,0.0541666666666666,True,T2,,True
3.8304438103315146,0.0625,True,T2,,True
3.8540124082405582,0.0666666666666666,True,T2,,True
3.8775810061496014,0.075,True,T2,,True
3.901149604058645,0.0916666666666666,True,T2,,True
3.924718201967688,0.0916666666666666,True,T2,,True
3.948286799876732,0.1041666666666666,True,T2,,True
3.971855397785776,0.1208333333333333,True,T2,,True
3.9954239956948183,0.1375,True,T2,,True
4.018992593603862,0.15,True,T2,,True
4.042561191512906,0.1791666666666666,True,T2,,True
4.066129789421949,0.1833333333333333,True,T2,,True
4.089698387330992,0.1875,True,T2,,True
4.113266985240036,0.2166666666666666,True,T2,,True
4.13683558314908,0.2333333333333333,True,T2,,True
4.160404181058123,0.25,True,T2,,True
4.183972778967166,0.2791666666666667,True,T2,,True
4.207541376876209,0.3166666666666666,True,T2,,True
4.231109974785253,0.3541666666666666,True,T2,,True
4.254678572694297,0.3916666666666666,True,T2,,True
4.27824717060334,0.4166666666666666,True,T2,,True
4.301815768512384,0.4458333333333333,True,T2,,True
4.325384366421427,0.4499999999999999,True,T2,,True
4.34895296433047,0.4708333333333333,True,T2,,True
4.3725215622395135,0.5291666666666667,True,T2,,True
4.396090160148557,0.5708333333333333,True,T2,,True
4.419658758057601,0.5833333333333333,True,T2,,True
4.443227355966644,0.6166666666666667,True,T2,,True
4.466795953875687,0.6583333333333333,True,T2,,True
4.490364551784731,0.6916666666666667,True,T2,,True
4.513933149693775,0.6958333333333333,True,T2,,True
4.537501747602818,0.6958333333333333,True,T2,,True
4.561070345511862,0.7125,True,T2,,True
4.584638943420905,0.7416666666666667,True,T2,,True
4.608207541329948,0.7666666666666666,True,T2,,True
4.631776139238991,0.7916666666666666,True,T2,,True
4.6553447371480345,0.8291666666666666,True,T2,,True
4.678913335057079,0.8541666666666666,True,T2,,True
4.702481932966122,0.8666666666666666,True,T2,,True
4.726050530875165,0.875,True,T2,,True
4.749619128784209,0.8833333333333333,True,T2,,True
4.773187726693252,0.8875,True,T2,,True
4.796756324602296,0.9,True,T2,,True
4.82032492251134,0.9166666666666666,True,T2,,True
4.843893520420383,0.9333333333333332,True,T2,,True
4.867462118329426,0.9375,True,T2,,True
4.891030716238469,0.9541666666666666,True,T2,,True
4.914599314147512,0.9541666666666666,True,T2,,True
4.9381679120565565,0.9541666666666666,True,T2,,True
4.9617365099656,0.9541666666666666,True,T2,,True
4.985305107874643,0.9541666666666666,True,T2,,True
5.008873705783687,0.9541666666666666,True,T2,,True
5.03244230369273,0.9666666666666668,True,T2,,True
5.056010901601773,0.9666666666666668,True,T2,,True
5.0795794995108166,0.9666666666666668,True,T2,,True
5.103148097419861,0.9666666666666668,True,T2,,True
5.126716695328904,0.9708333333333332,True,T2,,True
5.150285293237947,0.9708333333333332,True,T2,,True
5.17385389114699,0.975,True,T2,,True
5.197422489056034,0.975,True,T2,,True
5.2209910869650775,0.975,True,T2,,True
5.244559684874121,0.975,True,T2,,True
5.268128282783165,0.975,True,T2,,True
5.291696880692208,0.975,True,T2,,True
5.315265478601251,0.975,True,T2,,True
5.338834076510294,0.975,True,T2,,True
5.362402674419338,0.975,True,T2,,True
5.385971272328382,0.975,True,T2,,True
5.409539870237425,0.9791666666666666,True,T2,,True
5.433108468146468,0.9791666666666666,True,T2,,True
5.456677066055512,0.9833333333333332,True,T2,,True
5.480245663964555,0.9875,True,T2,,True
5.503814261873599,0.9916666666666666,True,T2,,True
5.527382859782643,0.9958333333333332,True,T2,,True
5.550951457691686,0.9958333333333332,True,T2,,True
5.574520055600729,0.9958333333333332,True,T2,,True
5.598088653509773,0.9958333333333332,True,T2,,True
5.621657251418816,0.9958333333333332,True,T2,,True
5.64522584932786,0.9958333333333332,True,T2,,True
5.668794447236903,0.9958333333333332,True,T2,,True
5.692363045145946,0.9958333333333332,True,T2,,True
5.71593164305499,0.9958333333333332,True,T2,,True
5.739500240964033,0.9958333333333332,True,T2,,True
5.763068838873076,1.0,True,T2,,True
0.5263518309365093,0.0047169811320754,True,T2,Q3,False
0.6477117878234737,0.0141509433962264,True,T2,Q3,False
0.769071744710438,0.0235849056603773,True,T2,Q3,False
0.8904317015974025,0.0283018867924528,True,T2,Q3,False
1.011791658484367,0.0613207547169811,True,T2,Q3,False
1.1331516153713317,0.0613207547169811,True,T2,Q3,False
1.2545115722582958,0.0613207547169811,True,T2,Q3,False
1.37587152914526,0.0613207547169811,True,T2,Q3,False
1.4972314860322244,0.0613207547169811,True,T2,Q3,False
1.6185914429191888,0.0613207547169811,True,T2,Q3,False
1.7399513998061535,0.0613207547169811,True,T2,Q3,False
1.8613113566931176,0.0613207547169811,True,T2,Q3,False
1.9826713135800824,0.0613207547169811,True,T2,Q3,False
2.1040312704670465,0.0660377358490566,True,T2,Q3,False
2.225391227354011,0.070754716981132,True,T2,Q3,False
2.346751184240976,0.070754716981132,True,T2,Q3,False
2.46811114112794,0.0754716981132075,True,T2,Q3,False
2.5894710980149043,0.0754716981132075,True,T2,Q3,False
2.7108310549018686,0.0754716981132075,True,T2,Q3,False
2.8321910117888334,0.0849056603773584,True,T2,Q3,False
2.9535509686757977,0.0849056603773584,True,T2,Q3,False
3.074910925562762,0.0849056603773584,True,T2,Q3,False
3.1962708824497263,0.0849056603773584,True,T2,Q3,False
3.3176308393366907,0.0896226415094339,True,T2,Q3,False
3.438990796223655,0.0896226415094339,True,T2,Q3,False
3.56035075311062,0.0943396226415094,True,T2,Q3,False
3.681710709997584,0.0990566037735849,True,T2,Q3,False
3.803070666884549,0.1084905660377358,True,T2,Q3,False
3.9244306237715127,0.1179245283018868,True,T2,Q3,False
4.045790580658477,0.1273584905660377,True,T2,Q3,False
4.167150537545441,0.1320754716981132,True,T2,Q3,False
4.288510494432406,0.1509433962264151,True,T2,Q3,False
4.40987045131937,0.1698113207547169,True,T2,Q3,False
4.531230408206334,0.2169811320754716,True,T2,Q3,False
4.652590365093299,0.25,True,T2,Q3,False
4.773950321980263,0.2641509433962264,True,T2,Q3,False
4.895310278867227,0.2924528301886792,True,T2,Q3,False
5.016670235754192,0.3113207547169811,True,T2,Q3,False
5.138030192641157,0.3632075471698113,True,T2,Q3,False
5.259390149528121,0.4198113207547169,True,T2,Q3,False
5.3807501064150856,0.4339622641509433,True,T2,Q3,False
5.50211006330205,0.4528301886792452,True,T2,Q3,False
5.623470020189014,0.4764150943396226,True,T2,Q3,False
5.7448299770759785,0.5330188679245284,True,T2,Q3,False
5.866189933962943,0.5471698113207547,True,T2,Q3,False
5.987549890849907,0.5801886792452831,True,T2,Q3,False
6.108909847736872,0.6084905660377359,True,T2,Q3,False
6.230269804623836,0.6367924528301887,True,T2,Q3,False
6.3516297615108,0.6603773584905661,True,T2,Q3,False
6.472989718397765,0.6933962264150944,True,T2,Q3,False
6.59434967528473,0.7405660377358491,True,T2,Q3,False
6.715709632171694,0.7547169811320755,True,T2,Q3,False
6.837069589058658,0.7594339622641509,True,T2,Q3,False
6.958429545945623,0.7641509433962265,True,T2,Q3,False
7.079789502832587,0.7641509433962265,True,T2,Q3,False
7.201149459719551,0.7735849056603774,True,T2,Q3,False
7.322509416606516,0.7830188679245284,True,T2,Q3,False
7.44386937349348,0.8113207547169812,True,T2,Q3,False
7.565229330380444,0.8113207547169812,True,T2,Q3,False
7.6865892872674095,0.8160377358490566,True,T2,Q3,False
7.807949244154374,0.8254716981132075,True,T2,Q3,False
7.929309201041338,0.839622641509434,True,T2,Q3,False
8.050669157928303,0.8443396226415094,True,T2,Q3,False
8.172029114815267,0.8820754716981132,True,T2,Q3,False
8.293389071702231,0.8915094339622641,True,T2,Q3,False
8.414749028589195,0.9009433962264152,True,T2,Q3,False
8.53610898547616,0.9245283018867924,True,T2,Q3,False
8.657468942363124,0.929245283018868,True,T2,Q3,False
8.778828899250088,0.929245283018868,True,T2,Q3,False
8.900188856137053,0.9339622641509434,True,T2,Q3,False
9.021548813024015,0.9339622641509434,True,T2,Q3,False
9.14290876991098,0.9339622641509434,True,T2,Q3,False
9.264268726797946,0.9339622641509434,True,T2,Q3,False
9.38562868368491,0.9339622641509434,True,T2,Q3,False
9.506988640571874,0.9433962264150944,True,T2,Q3,False
9.62834859745884,0.9528301886792452,True,T2,Q3,False
9.749708554345805,0.9575471698113208,True,T2,Q3,False
9.87106851123277,0.9575471698113208,True,T2,Q3,False
9.992428468119734,0.9575471698113208,True,T2,Q3,False
10.113788425006698,0.9575471698113208,True,T2,Q3,False
10.235148381893662,0.9622641509433962,True,T2,Q3,False
10.356508338780626,0.9669811320754718,True,T2,Q3,False
10.47786829566759,0.9716981132075472,True,T2,Q3,False
10.599228252554555,0.9764150943396228,True,T2,Q3,False
10.72058820944152,0.9764150943396228,True,T2,Q3,False
10.841948166328484,0.9764150943396228,True,T2,Q3,False
10.963308123215448,0.9764150943396228,True,T2,Q3,False
11.084668080102412,0.9764150943396228,True,T2,Q3,False
11.206028036989377,0.9764150943396228,True,T2,Q3,False
11.32738799387634,0.981132075471698,True,T2,Q3,False
11.448747950763304,0.981132075471698,True,T2,Q3,False
11.57010790765027,0.981132075471698,True,T2,Q3,False
11.691467864537234,0.981132075471698,True,T2,Q3,False
11.812827821424198,0.9858490566037736,True,T2,Q3,False
11.934187778311165,0.9858490566037736,True,T2,Q3,False
12.055547735198129,0.9858490566037736,True,T2,Q3,False
12.176907692085091,0.9905660377358492,True,T2,Q3,False
12.298267648972056,0.9905660377358492,True,T2,Q3,False
12.419627605859022,0.9905660377358492,True,T2,Q3,False
12.540987562745986,1.0,True,T2,Q3,False
4.120882363740618,0.0041666666666666,True,T3,,True
4.142273671827093,0.0125,True,T3,,True
4.163664979913567,0.0249999999999999,True,T3,,True
4.185056288000042,0.0249999999999999,True,T3,,True
4.206447596086516,0.0333333333333333,True,T3,,True
4.227838904172991,0.0375,True,T3,,True
4.249230212259466,0.0375,True,T3,,True
4.27062152034594,0.0375,True,T3,,True
4.292012828432415,0.0375,True,T3,,True
4.313404136518889,0.0375,True,T3,,True
4.334795444605364,0.0458333333333333,True,T3,,True
4.356186752691839,0.0458333333333333,True,T3,,True
4.377578060778313,0.0458333333333333,True,T3,,True
4.398969368864788,0.0458333333333333,True,T3,,True
4.420360676951262,0.0458333333333333,True,T3,,True
4.441751985037737,0.0458333333333333,True,T3,,True
4.463143293124212,0.0458333333333333,True,T3,,True
4.484534601210686,0.0499999999999999,True,T3,,True
4.505925909297161,0.0791666666666666,True,T3,,True
4.527317217383635,0.0958333333333333,True,T3,,True
4.54870852547011,0.1041666666666666,True,T3,,True
4.570099833556585,0.125,True,T3,,True
4.591491141643059,0.1291666666666666,True,T3,,True
4.6128824497295335,0.1291666666666666,True,T3,,True
4.634273757816008,0.1291666666666666,True,T3,,True
4.6556650659024825,0.1375,True,T3,,True
4.6770563739889575,0.1416666666666667,True,T3,,True
4.698447682075432,0.15,True,T3,,True
4.719838990161906,0.1791666666666666,True,T3,,True
4.7412302982483805,0.2166666666666666,True,T3,,True
4.762621606334855,0.2458333333333333,True,T3,,True
4.78401291442133,0.2624999999999999,True,T3,,True
4.805404222507804,0.3,True,T3,,True
4.826795530594279,0.3416666666666667,True,T3,,True
4.848186838680753,0.375,True,T3,,True
4.869578146767228,0.3999999999999999,True,T3,,True
4.890969454853703,0.4125,True,T3,,True
4.912360762940177,0.4208333333333333,True,T3,,True
4.933752071026652,0.425,True,T3,,True
4.955143379113126,0.4375,True,T3,,True
4.976534687199601,0.4458333333333333,True,T3,,True
4.997925995286076,0.4624999999999999,True,T3,,True
5.01931730337255,0.4833333333333333,True,T3,,True
5.040708611459025,0.4958333333333333,True,T3,,True
5.062099919545499,0.5166666666666666,True,T3,,True
5.083491227631974,0.525,True,T3,,True
5.104882535718449,0.5416666666666666,True,T3,,True
5.126273843804923,0.5499999999999999,True,T3,,True
5.147665151891398,0.5625,True,T3,,True
5.169056459977872,0.5708333333333333,True,T3,,True
5.190447768064347,0.5791666666666666,True,T3,,True
5.211839076150822,0.6041666666666666,True,T3,,True
5.233230384237296,0.6166666666666667,True,T3,,True
5.254621692323771,0.6291666666666667,True,T3,,True
5.276013000410245,0.6375,True,T3,,True
5.29740430849672,0.6375,True,T3,,True
5.318795616583195,0.6416666666666666,True,T3,,True
5.340186924669669,0.6458333333333333,True,T3,,True
5.361578232756144,0.6541666666666667,True,T3,,True
5.382969540842618,0.6625,True,T3,,True
5.404360848929093,0.6749999999999999,True,T3,,True
5.425752157015568,0.6791666666666667,True,T3,,True
5.447143465102042,0.6916666666666667,True,T3,,True
5.468534773188517,0.6958333333333333,True,T3,,True
5.489926081274991,0.6958333333333333,True,T3,,True
5.511317389361466,0.7,True,T3,,True
5.532708697447941,0.7041666666666666,True,T3,,True
5.554100005534415,0.7208333333333333,True,T3,,True
5.57549131362089,0.7291666666666666,True,T3,,True
5.596882621707364,0.7333333333333333,True,T3,,True
5.618273929793839,0.7666666666666666,True,T3,,True
5.639665237880314,0.7958333333333333,True,T3,,True
5.661056545966788,0.8125,True,T3,,True
5.682447854053263,0.8375,True,T3,,True
5.703839162139737,0.8541666666666666,True,T3,,True
5.725230470226212,0.875,True,T3,,True
5.746621778312687,0.9083333333333332,True,T3,,True
5.7680130863991605,0.925,True,T3,,True
5.789404394485635,0.9458333333333332,True,T3,,True
5.8107957025721095,0.9625,True,T3,,True
5.8321870106585845,0.9666666666666668,True,T3,,True
5.853578318745059,0.9708333333333332,True,T3,,True
5.8749696268315335,0.9708333333333332,True,T3,,True
5.896360934918008,0.9708333333333332,True,T3,,True
5.917752243004482,0.9708333333333332,True,T3,,True
5.939143551090957,0.9708333333333332,True,T3,,True
5.960534859177432,0.9708333333333332,True,T3,,True
5.981926167263906,0.9708333333333332,True,T3,,True
6.00331747535038,0.9791666666666666,True,T3,,True
6.024708783436855,0.9791666666666666,True,T3,,True
6.04610009152333,0.9833333333333332,True,T3,,True
6.067491399609805,0.9875,True,T3,,True
6.088882707696279,0.9875,True,T3,,True
6.110274015782753,0.9875,True,T3,,True
6.131665323869228,0.9875,True,T3,,True
6.153056631955703,0.9875,True,T3,,True
6.174447940042178,0.9916666666666666,True,T3,,True
6.195839248128652,0.9958333333333332,True,T3,,True
6.217230556215126,0.9958333333333332,True,T3,,True
6.238621864301601,1.0,True,T3,,True
0.407002253717508,0.0044052863436123,True,T3,Q1,False
0.5683860810275079,0.0044052863436123,True,T3,Q1,False
0.7297699083375077,0.0308370044052863,True,T3,Q1,False
0.8911537356475074,0.0748898678414096,True,T3,Q1,False
1.0525375629575071,0.1541850220264317,True,T3,Q1,False
1.213921390267507,0.1541850220264317,True,T3,Q1,False
1.375305217577507,0.1541850220264317,True,T3,Q1,False
1.5366890448875066,0.1541850220264317,True,T3,Q1,False
1.6980728721975065,0.1541850220264317,True,T3,Q1,False
1.8594566995075064,0.1541850220264317,True,T3,Q1,False
2.0208405268175063,0.1541850220264317,True,T3,Q1,False
2.182224354127506,0.1541850220264317,True,T3,Q1,False
2.343608181437506,0.1541850220264317,True,T3,Q1,False
2.504992008747506,0.1541850220264317,True,T3,Q1,False
2.6663758360575054,0.1541850220264317,True,T3,Q1,False
2.8277596633675053,0.1541850220264317,True,T3,Q1,False
2.989143490677505,0.1541850220264317,True,T3,Q1,False
3.150527317987505,0.1541850220264317,True,T3,Q1,False
3.311911145297505,0.1541850220264317,True,T3,Q1,False
3.4732949726075044,0.1541850220264317,True,T3,Q1,False
3.634678799917504,0.1541850220264317,True,T3,Q1,False
3.796062627227504,0.1541850220264317,True,T3,Q1,False
3.957446454537504,0.1541850220264317,True,T3,Q1,False
4.118830281847504,0.158590308370044,True,T3,Q1,False
4.280214109157503,0.158590308370044,True,T3,Q1,False
4.441597936467503,0.1629955947136563,True,T3,Q1,False
4.602981763777503,0.1674008810572687,True,T3,Q1,False
4.764365591087502,0.185022026431718,True,T3,Q1,False
4.925749418397502,0.185022026431718,True,T3,Q1,False
5.087133245707502,0.185022026431718,True,T3,Q1,False
5.248517073017502,0.1894273127753304,True,T3,Q1,False
5.409900900327502,0.1938325991189427,True,T3,Q1,False
5.571284727637502,0.211453744493392,True,T3,Q1,False
5.732668554947502,0.2202643171806167,True,T3,Q1,False
5.8940523822575015,0.2290748898678413,True,T3,Q1,False
6.055436209567501,0.2555066079295153,True,T3,Q1,False
6.216820036877501,0.277533039647577,True,T3,Q1,False
6.378203864187501,0.2819383259911894,True,T3,Q1,False
6.5395876914975,0.2863436123348017,True,T3,Q1,False
6.7009715188075,0.2951541850220264,True,T3,Q1,False
6.8623553461175,0.3171806167400881,True,T3,Q1,False
7.0237391734275,0.3215859030837004,True,T3,Q1,False
7.1851230007375,0.3259911894273127,True,T3,Q1,False
7.3465068280475,0.343612334801762,True,T3,Q1,False
7.5078906553574996,0.3612334801762114,True,T3,Q1,False
7.6692744826674994,0.383259911894273,True,T3,Q1,False
7.830658309977499,0.4185022026431717,True,T3,Q1,False
7.992042137287499,0.4493392070484581,True,T3,Q1,False
8.1534259645975,0.4977973568281937,True,T3,Q1,False
8.314809791907498,0.5903083700440528,True,T3,Q1,False
8.476193619217499,0.5903083700440528,True,T3,Q1,False
8.637577446527498,0.5947136563876652,True,T3,Q1,False
8.798961273837499,0.5991189427312775,True,T3,Q1,False
8.960345101147498,0.5991189427312775,True,T3,Q1,False
9.121728928457497,0.5991189427312775,True,T3,Q1,False
9.283112755767498,0.5991189427312775,True,T3,Q1,False
9.444496583077497,0.5991189427312775,True,T3,Q1,False
9.605880410387496,0.5991189427312775,True,T3,Q1,False
9.767264237697496,0.5991189427312775,True,T3,Q1,False
9.928648065007495,0.6123348017621145,True,T3,Q1,False
10.090031892317496,0.6123348017621145,True,T3,Q1,False
10.251415719627497,0.6123348017621145,True,T3,Q1,False
10.412799546937496,0.6211453744493391,True,T3,Q1,False
10.574183374247497,0.6299559471365639,True,T3,Q1,False
10.735567201557496,0.6299559471365639,True,T3,Q1,False
10.896951028867496,0.6343612334801761,True,T3,Q1,False
11.058334856177495,0.6343612334801761,True,T3,Q1,False
11.219718683487494,0.6431718061674009,True,T3,Q1,False
11.381102510797495,0.6475770925110131,True,T3,Q1,False
11.542486338107494,0.6475770925110131,True,T3,Q1,False
11.703870165417497,0.6519823788546255,True,T3,Q1,False
11.865253992727494,0.6519823788546255,True,T3,Q1,False
12.026637820037497,0.6563876651982379,True,T3,Q1,False
12.188021647347494,0.6651982378854625,True,T3,Q1,False
12.349405474657496,0.6696035242290749,True,T3,Q1,False
12.510789301967494,0.6696035242290749,True,T3,Q1,False
12.672173129277493,0.6696035242290749,True,T3,Q1,False
12.833556956587492,0.6696035242290749,True,T3,Q1,False
12.994940783897492,0.6916299559471365,True,T3,Q1,False
13.156324611207491,0.6916299559471365,True,T3,Q1,False
13.317708438517492,0.6960352422907489,True,T3,Q1,False
13.479092265827491,0.6960352422907489,True,T3,Q1,False
13.640476093137492,0.6960352422907489,True,T3,Q1,False
13.801859920447493,0.7004405286343612,True,T3,Q1,False
13.963243747757492,0.7136563876651982,True,T3,Q1,False
14.124627575067493,0.7180616740088105,True,T3,Q1,False
14.286011402377492,0.7224669603524229,True,T3,Q1,False
14.44739522968749,0.7356828193832599,True,T3,Q1,False
14.608779056997491,0.7488986784140969,True,T3,Q1,False
14.77016288430749,0.7533039647577092,True,T3,Q1,False
14.931546711617491,0.7533039647577092,True,T3,Q1,False
15.09293053892749,0.7665198237885462,True,T3,Q1,False
15.254314366237493,0.7665198237885462,True,T3,Q1,False
15.41569819354749,0.7665198237885462,True,T3,Q1,False
15.57708202085749,0.7753303964757708,True,T3,Q1,False
15.73846584816749,0.7797356828193832,True,T3,Q1,False
15.89984967547749,0.7929515418502202,True,T3,Q1,False
16.06123350278749,0.8061674008810572,True,T3,Q1,False
16.22261733009749,0.8193832599118942,True,T3,Q1,False
16.38400115740749,1.0,True,T3,Q1,False
4.120882363740618,0.0041666666666666,True,T3,,True
4.142273671827093,0.0125,True,T3,,True
4.163664979913567,0.0249999999999999,True,T3,,True
4.185056288000042,0.0249999999999999,True,T3,,True
4.206447596086516,0.0333333333333333,True,T3,,True
4.227838904172991,0.0375,True,T3,,True
4.249230212259466,0.0375,True,T3,,True
4.27062152034594,0.0375,True,T3,,True
4.292012828432415,0.0375,True,T3,,True
4.313404136518889,0.0375,True,T3,,True
4.334795444605364,0.0458333333333333,True,T3,,True
4.356186752691839,0.0458333333333333,True,T3,,True
4.377578060778313,0.0458333333333333,True,T3,,True
4.398969368864788,0.0458333333333333,True,T3,,True
4.420360676951262,0.0458333333333333,True,T3,,True
4.441751985037737,0.0458333333333333,True,T3,,True
4.463143293124212,0.0458333333333333,True,T3,,True
4.484534601210686,0.0499999999999999,True,T3,,True
4.505925909297161,0.0791666666666666,True,T3,,True
4.527317217383635,0.0958333333333333,True,T3,,True
4.54870852547011,0.1041666666666666,True,T3,,True
4.570099833556585,0.125,True,T3,,True
4.591491141643059,0.1291666666666666,True,T3,,True
4.6128824497295335,0.1291666666666666,True,T3,,True
4.634273757816008,0.1291666666666666,True,T3,,True
4.6556650659024825,0.1375,True,T3,,True
4.6770563739889575,0.1416666666666667,True,T3,,True
4.698447682075432,0.15,True,T3,,True
4.719838990161906,0.1791666666666666,True,T3,,True
4.7412302982483805,0.2166666666666666,True,T3,,True
4.762621606334855,0.2458333333333333,True,T3,,True
4.78401291442133,0.2624999999999999,True,T3,,True
4.805404222507804,0.3,True,T3,,True
4.826795530594279,0.3416666666666667,True,T3,,True
4.848186838680753,0.375,True,T3,,True
4.869578146767228,0.3999999999999999,True,T3,,True
4.890969454853703,0.4125,True,T3,,True
4.912360762940177,0.4208333333333333,True,T3,,True
4.933752071026652,0.425,True,T3,,True
4.955143379113126,0.4375,True,T3,,True
4.976534687199601,0.4458333333333333,True,T3,,True
4.997925995286076,0.4624999999999999,True,T3,,True
5.01931730337255,0.4833333333333333,True,T3,,True
5.040708611459025,0.4958333333333333,True,T3,,True
5.062099919545499,0.5166666666666666,True,T3,,True
5.083491227631974,0.525,True,T3,,True
5.104882535718449,0.5416666666666666,True,T3,,True
5.126273843804923,0.5499999999999999,True,T3,,True
5.147665151891398,0.5625,True,T3,,True
5.169056459977872,0.5708333333333333,True,T3,,True
5.190447768064347,0.5791666666666666,True,T3,,True
5.211839076150822,0.6041666666666666,True,T3,,True
5.233230384237296,0.6166666666666667,True,T3,,True
5.254621692323771,0.6291666666666667,True,T3,,True
5.276013000410245,0.6375,True,T3,,True
5.29740430849672,0.6375,True,T3,,True
5.318795616583195,0.6416666666666666,True,T3,,True
5.340186924669669,0.6458333333333333,True,T3,,True
5.361578232756144,0.6541666666666667,True,T3,,True
5.382969540842618,0.6625,True,T3,,True
5.404360848929093,0.6749999999999999,True,T3,,True
5.425752157015568,0.6791666666666667,True,T3,,True
5.447143465102042,0.6916666666666667,True,T3,,True
5.468534773188517,0.6958333333333333,True,T3,,True
5.489926081274991,0.6958333333333333,True,T3,,True
5.511317389361466,0.7,True,T3,,True
5.532708697447941,0.7041666666666666,True,T3,,True
5.554100005534415,0.7208333333333333,True,T3,,True
5.57549131362089,0.7291666666666666,True,T3,,True
5.596882621707364,0.7333333333333333,True,T3,,True
5.618273929793839,0.7666666666666666,True,T3,,True
5.639665237880314,0.7958333333333333,True,T3,,True
5.661056545966788,0.8125,True,T3,,True
5.682447854053263,0.8375,True,T3,,True
5.703839162139737,0.8541666666666666,True,T3,,True
5.725230470226212,0.875,True,T3,,True
5.746621778312687,0.9083333333333332,True,T3,,True
5.7680130863991605,0.925,True,T3,,True
5.789404394485635,0.9458333333333332,True,T3,,True
5.8107957025721095,0.9625,True,T3,,True
5.8321870106585845,0.9666666666666668,True,T3,,True
5.853578318745059,0.9708333333333332,True,T3,,True
5.8749696268315335,0.9708333333333332,True,T3,,True
5.896360934918008,0.9708333333333332,True,T3,,True
5.917752243004482,0.9708333333333332,True,T3,,True
5.939143551090957,0.9708333333333332,True,T3,,True
5.960534859177432,0.9708333333333332,True,T3,,True
5.981926167263906,0.9708333333333332,True,T3,,True
6.00331747535038,0.9791666666666666,True,T3,,True
6.024708783436855,0.9791666666666666,True,T3,,True
6.04610009152333,0.9833333333333332,True,T3,,True
6.067491399609805,0.9875,True,T3,,True
6.088882707696279,0.9875,True,T3,,True
6.110274015782753,0.9875,True,T3,,True
6.131665323869228,0.9875,True,T3,,True
6.153056631955703,0.9875,True,T3,,True
6.174447940042178,0.9916666666666666,True,T3,,True
6.195839248128652,0.9958333333333332,True,T3,,True
6.217230556215126,0.9958333333333332,True,T3,,True
6.238621864301601,1.0,True,T3,,True
0.0904370434257396,0.0006561679790026,True,T3,Q2,False
0.1925546162274453,0.0006561679790026,True,T3,Q2,False
0.2946721890291509,0.0013123359580052,True,T3,Q2,False
0.3967897618308565,0.0091863517060367,True,T3,Q2,False
0.4989073346325621,0.0229658792650918,True,T3,Q2,False
0.6010249074342677,0.0413385826771653,True,T3,Q2,False
0.7031424802359734,0.0629921259842519,True,T3,Q2,False
0.805260053037679,0.1391076115485564,True,T3,Q2,False
0.9073776258393846,0.2677165354330709,True,T3,Q2,False
1.0094951986410905,0.6023622047244094,True,T3,Q2,False
1.111612771442796,0.9901574803149604,True,T3,Q2,False
1.2137303442445015,0.9908136482939632,True,T3,Q2,False
1.3158479170462072,0.9908136482939632,True,T3,Q2,False
1.4179654898479128,0.9908136482939632,True,T3,Q2,False
1.5200830626496185,0.9908136482939632,True,T3,Q2,False
1.622200635451324,0.9908136482939632,True,T3,Q2,False
1.7243182082530295,0.9908136482939632,True,T3,Q2,False
1.8264357810547356,0.9908136482939632,True,T3,Q2,False
1.928553353856441,0.9908136482939632,True,T3,Q2,False
2.0306709266581464,0.9908136482939632,True,T3,Q2,False
2.132788499459852,0.9908136482939632,True,T3,Q2,False
2.2349060722615577,0.9908136482939632,True,T3,Q2,False
2.337023645063263,0.9908136482939632,True,T3,Q2,False
2.439141217864969,0.9908136482939632,True,T3,Q2,False
2.5412587906666744,0.9921259842519684,True,T3,Q2,False
2.64337636346838,0.9921259842519684,True,T3,Q2,False
2.7454939362700856,0.9921259842519684,True,T3,Q2,False
2.8476115090717915,0.9921259842519684,True,T3,Q2,False
2.949729081873497,0.9921259842519684,True,T3,Q2,False
3.0518466546752028,0.9921259842519684,True,T3,Q2,False
3.153964227476908,0.9921259842519684,True,T3,Q2,False
3.256081800278614,0.9921259842519684,True,T3,Q2,False
3.3581993730803195,0.9921259842519684,True,T3,Q2,False
3.460316945882025,0.9927821522309712,True,T3,Q2,False
3.5624345186837307,0.9927821522309712,True,T3,Q2,False
3.664552091485436,0.9927821522309712,True,T3,Q2,False
3.766669664287142,0.9927821522309712,True,T3,Q2,False
3.868787237088848,0.9927821522309712,True,T3,Q2,False
3.970904809890553,0.9927821522309712,True,T3,Q2,False
4.073022382692259,0.9927821522309712,True,T3,Q2,False
4.1751399554939645,0.9927821522309712,True,T3,Q2,False
4.277257528295671,0.9927821522309712,True,T3,Q2,False
4.379375101097376,0.9927821522309712,True,T3,Q2,False
4.481492673899082,0.9934383202099736,True,T3,Q2,False
4.583610246700787,0.9934383202099736,True,T3,Q2,False
4.685727819502493,0.9940944881889764,True,T3,Q2,False
4.787845392304199,0.9940944881889764,True,T3,Q2,False
4.889962965105904,0.994750656167979,True,T3,Q2,False
4.99208053790761,0.9954068241469816,True,T3,Q2,False
5.094198110709315,0.996062992125984,True,T3,Q2,False
5.196315683511021,0.9967191601049868,True,T3,Q2,False
5.298433256312727,0.9967191601049868,True,T3,Q2,False
5.400550829114432,0.9967191601049868,True,T3,Q2,False
5.502668401916138,0.9973753280839894,True,T3,Q2,False
5.604785974717844,0.9973753280839894,True,T3,Q2,False
5.706903547519549,0.9973753280839894,True,T3,Q2,False
5.809021120321255,0.9973753280839894,True,T3,Q2,False
5.91113869312296,0.9973753280839894,True,T3,Q2,False
6.013256265924666,0.9973753280839894,True,T3,Q2,False
6.115373838726372,0.9973753280839894,True,T3,Q2,False
6.217491411528077,0.9973753280839894,True,T3,Q2,False
6.319608984329783,0.9973753280839894,True,T3,Q2,False
6.421726557131489,0.9973753280839894,True,T3,Q2,False
6.523844129933194,0.9986876640419948,True,T3,Q2,False
6.6259617027349,0.9986876640419948,True,T3,Q2,False
6.728079275536605,0.9986876640419948,True,T3,Q2,False
6.830196848338311,0.9986876640419948,True,T3,Q2,False
6.932314421140017,0.9986876640419948,True,T3,Q2,False
7.034431993941722,0.9986876640419948,True,T3,Q2,False
7.136549566743428,0.9986876640419948,True,T3,Q2,False
7.238667139545133,0.9986876640419948,True,T3,Q2,False
7.340784712346839,0.9986876640419948,True,T3,Q2,False
7.442902285148545,0.9986876640419948,True,T3,Q2,False
7.54501985795025,0.9986876640419948,True,T3,Q2,False
7.647137430751956,0.9986876640419948,True,T3,Q2,False
7.749255003553662,0.9986876640419948,True,T3,Q2,False
7.851372576355367,0.9986876640419948,True,T3,Q2,False
7.953490149157073,0.9986876640419948,True,T3,Q2,False
8.055607721958777,0.9986876640419948,True,T3,Q2,False
8.157725294760484,0.9986876640419948,True,T3,Q2,False
8.259842867562188,0.9986876640419948,True,T3,Q2,False
8.361960440363895,0.9986876640419948,True,T3,Q2,False
8.4640780131656,0.9986876640419948,True,T3,Q2,False
8.566195585967305,0.9986876640419948,True,T3,Q2,False
8.668313158769012,0.9986876640419948,True,T3,Q2,False
8.770430731570716,0.9986876640419948,True,T3,Q2,False
8.872548304372422,0.9986876640419948,True,T3,Q2,False
8.974665877174129,0.9986876640419948,True,T3,Q2,False
9.076783449975832,0.9986876640419948,True,T3,Q2,False
9.17890102277754,0.9986876640419948,True,T3,Q2,False
9.281018595579246,0.9986876640419948,True,T3,Q2,False
9.38313616838095,0.9986876640419948,True,T3,Q2,False
9.485253741182657,0.9986876640419948,True,T3,Q2,False
9.58737131398436,0.9986876640419948,True,T3,Q2,False
9.689488886786068,0.9986876640419948,True,T3,Q2,False
9.791606459587774,0.9986876640419948,True,T3,Q2,False
9.893724032389478,0.9986876640419948,True,T3,Q2,False
9.995841605191185,0.9986876640419948,True,T3,Q2,False
10.09795917799289,0.9986876640419948,True,T3,Q2,False
10.200076750794596,1.0,True,T3,Q2,False
4.120882363740618,0.0041666666666666,True,T3,,True
4.142273671827093,0.0125,True,T3,,True
4.163664979913567,0.0249999999999999,True,T3,,True
4.185056288000042,0.0249999999999999,True,T3,,True
4.206447596086516,0.0333333333333333,True,T3,,True
4.227838904172991,0.0375,True,T3,,True
4.249230212259466,0.0375,True,T3,,True
4.27062152034594,0.0375,True,T3,,True
4.292012828432415,0.0375,True,T3,,True
4.313404136518889,0.0375,True,T3,,True
4.334795444605364,0.0458333333333333,True,T3,,True
4.356186752691839,0.0458333333333333,True,T3,,True
4.377578060778313,0.0458333333333333,True,T3,,True
4.398969368864788,0.0458333333333333,True,T3,,True
4.420360676951262,0.0458333333333333,True,T3,,True
4.441751985037737,0.0458333333333333,True,T3,,True
4.463143293124212,0.0458333333333333,True,T3,,True
4.484534601210686,0.0499999999999999,True,T3,,True
4.505925909297161,0.0791666666666666,True,T3,,True
4.527317217383635,0.0958333333333333,True,T3,,True
4.54870852547011,0.1041666666666666,True,T3,,True
4.570099833556585,0.125,True,T3,,True
4.591491141643059,0.1291666666666666,True,T3,,True
4.6128824497295335,0.1291666666666666,True,T3,,True
4.634273757816008,0.1291666666666666,True,T3,,True
4.6556650659024825,0.1375,True,T3,,True
4.6770563739889575,0.1416666666666667,True,T3,,True
4.698447682075432,0.15,True,T3,,True
4.719838990161906,0.1791666666666666,True,T3,,True
4.7412302982483805,0.2166666666666666,True,T3,,True
4.762621606334855,0.2458333333333333,True,T3,,True
4.78401291442133,0.2624999999999999,True,T3,,True
4.805404222507804,0.3,True,T3,,True
4.826795530594279,0.3416666666666667,True,T3,,True
4.848186838680753,0.375,True,T3,,True
4.869578146767228,0.3999999999999999,True,T3,,True
4.890969454853703,0.4125,True,T3,,True
4.912360762940177,0.4208333333333333,True,T3,,True
4.933752071026652,0.425,True,T3,,True
4.955143379113126,0.4375,True,T3,,True
4.976534687199601,0.4458333333333333,True,T3,,True
4.997925995286076,0.4624999999999999,True,T3,,True
5.01931730337255,0.4833333333333333,True,T3,,True
5.040708611459025,0.4958333333333333,True,T3,,True
5.062099919545499,0.5166666666666666,True,T3,,True
5.083491227631974,0.525,True,T3,,True
5.104882535718449,0.5416666666666666,True,T3,,True
5.126273843804923,0.5499999999999999,True,T3,,True
5.147665151891398,0.5625,True,T3,,True
5.169056459977872,0.5708333333333333,True,T3,,True
5.190447768064347,0.5791666666666666,True,T3,,True
5.211839076150822,0.6041666666666666,True,T3,,True
5.233230384237296,0.6166666666666667,True,T3,,True
5.254621692323771,0.6291666666666667,True,T3,,True
5.276013000410245,0.6375,True,T3,,True
5.29740430849672,0.6375,True,T3,,True
5.318795616583195,0.6416666666666666,True,T3,,True
5.340186924669669,0.6458333333333333,True,T3,,True
5.361578232756144,0.6541666666666667,True,T3,,True
5.382969540842618,0.6625,True,T3,,True
5.404360848929093,0.6749999999999999,True,T3,,True
5.425752157015568,0.6791666666666667,True,T3,,True
5.447143465102042,0.6916666666666667,True,T3,,True
5.468534773188517,0.6958333333333333,True,T3,,True
5.489926081274991,0.6958333333333333,True,T3,,True
5.511317389361466,0.7,True,T3,,True
5.532708697447941,0.7041666666666666,True,T3,,True
5.554100005534415,0.7208333333333333,True,T3,,True
5.57549131362089,0.7291666666666666,True,T3,,True
5.596882621707364,0.7333333333333333,True,T3,,True
5.618273929793839,0.7666666666666666,True,T3,,True
5.639665237880314,0.7958333333333333,True,T3,,True
5.661056545966788,0.8125,True,T3,,True
5.682447854053263,0.8375,True,T3,,True
5.703839162139737,0.8541666666666666,True,T3,,True
5.725230470226212,0.875,True,T3,,True
5.746621778312687,0.9083333333333332,True,T3,,True
5.7680130863991605,0.925,True,T3,,True
5.789404394485635,0.9458333333333332,True,T3,,True
5.8107957025721095,0.9625,True,T3,,True
5.8321870106585845,0.9666666666666668,True,T3,,True
5.853578318745059,0.9708333333333332,True,T3,,True
5.8749696268315335,0.9708333333333332,True,T3,,True
5.896360934918008,0.9708333333333332,True,T3,,True
5.917752243004482,0.9708333333333332,True,T3,,True
5.939143551090957,0.9708333333333332,True,T3,,True
5.960534859177432,0.9708333333333332,True,T3,,True
5.981926167263906,0.9708333333333332,True,T3,,True
6.00331747535038,0.9791666666666666,True,T3,,True
6.024708783436855,0.9791666666666666,True,T3,,True
6.04610009152333,0.9833333333333332,True,T3,,True
6.067491399609805,0.9875,True,T3,,True
6.088882707696279,0.9875,True,T3,,True
6.110274015782753,0.9875,True,T3,,True
6.131665323869228,0.9875,True,T3,,True
6.153056631955703,0.9875,True,T3,,True
6.174447940042178,0.9916666666666666,True,T3,,True
6.195839248128652,0.9958333333333332,True,T3,,True
6.217230556215126,0.9958333333333332,True,T3,,True
6.238621864301601,1.0,True,T3,,True
0.0,0.0040160642570281,True,T3,Q3,False
0.1425994827848782,0.0040160642570281,True,T3,Q3,False
0.2851989655697565,0.0120481927710843,True,T3,Q3,False
0.4277984483546348,0.0240963855421686,True,T3,Q3,False
0.5703979311395131,0.0562248995983935,True,T3,Q3,False
0.7129974139243913,0.0642570281124498,True,T3,Q3,False
0.8555968967092696,0.1124497991967871,True,T3,Q3,False
0.998196379494148,0.2048192771084337,True,T3,Q3,False
1.1407958622790262,0.2289156626506023,True,T3,Q3,False
1.2833953450639044,0.2289156626506023,True,T3,Q3,False
1.4259948278487826,0.2289156626506023,True,T3,Q3,False
1.568594310633661,0.2289156626506023,True,T3,Q3,False
1.7111937934185393,0.2289156626506023,True,T3,Q3,False
1.8537932762034173,0.2289156626506023,True,T3,Q3,False
1.996392758988296,0.2289156626506023,True,T3,Q3,False
2.138992241773174,0.2289156626506023,True,T3,Q3,False
2.2815917245580524,0.2289156626506023,True,T3,Q3,False
2.424191207342931,0.2289156626506023,True,T3,Q3,False
2.566790690127809,0.2289156626506023,True,T3,Q3,False
2.7093901729126872,0.2289156626506023,True,T3,Q3,False
2.851989655697565,0.2289156626506023,True,T3,Q3,False
2.994589138482444,0.2289156626506023,True,T3,Q3,False
3.137188621267322,0.2289156626506023,True,T3,Q3,False
3.2797881040522,0.2289156626506023,True,T3,Q3,False
3.4223875868370786,0.2289156626506023,True,T3,Q3,False
3.564987069621957,0.2289156626506023,True,T3,Q3,False
3.707586552406835,0.2369477911646586,True,T3,Q3,False
3.8501860351917134,0.2409638554216867,True,T3,Q3,False
3.992785517976592,0.2489959839357429,True,T3,Q3,False
4.13538500076147,0.2811244979919678,True,T3,Q3,False
4.277984483546348,0.3132530120481927,True,T3,Q3,False
4.420583966331226,0.3694779116465863,True,T3,Q3,False
4.563183449116105,0.3815261044176706,True,T3,Q3,False
4.705782931900983,0.4096385542168674,True,T3,Q3,False
4.848382414685862,0.4337349397590361,True,T3,Q3,False
4.990981897470739,0.4457831325301204,True,T3,Q3,False
5.133581380255618,0.4859437751004015,True,T3,Q3,False
5.276180863040496,0.5421686746987951,True,T3,Q3,False
5.418780345825375,0.5662650602409639,True,T3,Q3,False
5.561379828610253,0.5823293172690763,True,T3,Q3,False
5.7039793113951305,0.5943775100401606,True,T3,Q3,False
5.846578794180009,0.6224899598393574,True,T3,Q3,False
5.989178276964887,0.6345381526104418,True,T3,Q3,False
6.131777759749766,0.6506024096385542,True,T3,Q3,False
6.274377242534644,0.6706827309236948,True,T3,Q3,False
6.416976725319523,0.6987951807228916,True,T3,Q3,False
6.5595762081044,0.714859437751004,True,T3,Q3,False
6.702175690889279,0.7349397590361446,True,T3,Q3,False
6.844775173674157,0.7791164658634538,True,T3,Q3,False
6.987374656459036,0.8032128514056225,True,T3,Q3,False
7.129974139243914,0.8032128514056225,True,T3,Q3,False
7.272573622028791,0.8152610441767068,True,T3,Q3,False
7.41517310481367,0.8273092369477911,True,T3,Q3,False
7.557772587598548,0.8433734939759036,True,T3,Q3,False
7.700372070383427,0.8473895582329317,True,T3,Q3,False
7.842971553168305,0.8634538152610441,True,T3,Q3,False
7.985571035953184,0.8755020080321285,True,T3,Q3,False
8.128170518738061,0.8835341365461847,True,T3,Q3,False
8.27077000152294,0.8835341365461847,True,T3,Q3,False
8.413369484307818,0.895582329317269,True,T3,Q3,False
8.555968967092696,0.8995983935742972,True,T3,Q3,False
8.698568449877575,0.8995983935742972,True,T3,Q3,False
8.841167932662453,0.8995983935742972,True,T3,Q3,False
8.983767415447332,0.8995983935742972,True,T3,Q3,False
9.12636689823221,0.9116465863453816,True,T3,Q3,False
9.268966381017089,0.9116465863453816,True,T3,Q3,False
9.411565863801966,0.9116465863453816,True,T3,Q3,False
9.554165346586844,0.9196787148594378,True,T3,Q3,False
9.696764829371723,0.931726907630522,True,T3,Q3,False
9.8393643121566,0.9357429718875502,True,T3,Q3,False
9.981963794941478,0.9397590361445782,True,T3,Q3,False
10.124563277726358,0.9397590361445782,True,T3,Q3,False
10.267162760511235,0.9558232931726908,True,T3,Q3,False
10.409762243296116,0.9558232931726908,True,T3,Q3,False
10.552361726080992,0.9558232931726908,True,T3,Q3,False
10.69496120886587,0.9598393574297188,True,T3,Q3,False
10.837560691650747,0.967871485943775,True,T3,Q3,False
10.980160174435628,0.967871485943775,True,T3,Q3,False
11.122759657220506,0.967871485943775,True,T3,Q3,False
11.265359140005383,0.967871485943775,True,T3,Q3,False
11.40795862279026,0.967871485943775,True,T3,Q3,False
11.55055810557514,0.967871485943775,True,T3,Q3,False
11.693157588360018,0.967871485943775,True,T3,Q3,False
11.835757071144895,0.9718875502008032,True,T3,Q3,False
11.978356553929776,0.9799196787148594,True,T3,Q3,False
12.120956036714654,0.9799196787148594,True,T3,Q3,False
12.263555519499532,0.9799196787148594,True,T3,Q3,False
12.40615500228441,0.9799196787148594,True,T3,Q3,False
12.548754485069288,0.9799196787148594,True,T3,Q3,False
12.691353967854166,0.9799196787148594,True,T3,Q3,False
12.833953450639044,0.9799196787148594,True,T3,Q3,False
12.976552933423925,0.9839357429718876,True,T3,Q3,False
13.1191524162088,0.9919678714859438,True,T3,Q3,False
13.26175189899368,0.9919678714859438,True,T3,Q3,False
13.404351381778556,0.9919678714859438,True,T3,Q3,False
13.546950864563437,0.9919678714859438,True,T3,Q3,False
13.689550347348314,0.9919678714859438,True,T3,Q3,False
13.832149830133192,0.9919678714859438,True,T3,Q3,False
13.974749312918073,0.9919678714859438,True,T3,Q3,False
14.117348795702949,1.0,True,T3,Q3,False


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_True_UL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
4.095849721504814,0.0125,True,T1,,True
4.120960223531685,0.0499999999999999,True,T1,,True
4.1460707255585545,0.0499999999999999,True,T1,,True
4.171181227585425,0.0499999999999999,True,T1,,True
4.196291729612296,0.0499999999999999,True,T1,,True
4.221402231639165,0.0499999999999999,True,T1,,True
4.246512733666036,0.0541666666666666,True,T1,,True
4.271623235692905,0.0625,True,T1,,True
4.296733737719776,0.0708333333333333,True,T1,,True
4.321844239746646,0.0999999999999999,True,T1,,True
4.346954741773516,0.1083333333333333,True,T1,,True
4.372065243800386,0.1125,True,T1,,True
4.397175745827257,0.1208333333333333,True,T1,,True
4.422286247854126,0.1333333333333333,True,T1,,True
4.447396749880997,0.1375,True,T1,,True
4.472507251907867,0.1375,True,T1,,True
4.497617753934737,0.1375,True,T1,,True
4.522728255961607,0.1458333333333333,True,T1,,True
4.547838757988478,0.1458333333333333,True,T1,,True
4.572949260015347,0.1625,True,T1,,True
4.598059762042218,0.175,True,T1,,True
4.623170264069088,0.1958333333333333,True,T1,,True
4.648280766095958,0.2041666666666667,True,T1,,True
4.6733912681228285,0.2125,True,T1,,True
4.698501770149699,0.2375,True,T1,,True
4.7236122721765685,0.2624999999999999,True,T1,,True
4.748722774203439,0.2875,True,T1,,True
4.773833276230309,0.3208333333333333,True,T1,,True
4.798943778257179,0.3791666666666666,True,T1,,True
4.82405428028405,0.4041666666666667,True,T1,,True
4.849164782310919,0.4208333333333333,True,T1,,True
4.87427528433779,0.4499999999999999,True,T1,,True
4.89938578636466,0.4958333333333333,True,T1,,True
4.92449628839153,0.5125,True,T1,,True
4.9496067904184,0.5541666666666667,True,T1,,True
4.97471729244527,0.5666666666666667,True,T1,,True
4.99982779447214,0.5666666666666667,True,T1,,True
5.024938296499011,0.5708333333333333,True,T1,,True
5.05004879852588,0.5708333333333333,True,T1,,True
5.075159300552751,0.5708333333333333,True,T1,,True
5.100269802579621,0.5708333333333333,True,T1,,True
5.125380304606491,0.5708333333333333,True,T1,,True
5.1504908066333615,0.575,True,T1,,True
5.175601308660232,0.5875,True,T1,,True
5.2007118106871015,0.5958333333333333,True,T1,,True
5.225822312713972,0.6124999999999999,True,T1,,True
5.2509328147408425,0.625,True,T1,,True
5.276043316767712,0.625,True,T1,,True
5.301153818794583,0.6291666666666667,True,T1,,True
5.326264320821453,0.6333333333333333,True,T1,,True
5.351374822848323,0.6333333333333333,True,T1,,True
5.376485324875193,0.6333333333333333,True,T1,,True
5.401595826902064,0.6333333333333333,True,T1,,True
5.426706328928933,0.6375,True,T1,,True
5.451816830955804,0.6375,True,T1,,True
5.476927332982674,0.6458333333333333,True,T1,,True
5.502037835009544,0.6625,True,T1,,True
5.527148337036414,0.6958333333333333,True,T1,,True
5.552258839063285,0.725,True,T1,,True
5.577369341090154,0.725,True,T1,,True
5.602479843117025,0.7333333333333333,True,T1,,True
5.6275903451438944,0.7374999999999999,True,T1,,True
5.652700847170765,0.75,True,T1,,True
5.6778113491976345,0.7583333333333333,True,T1,,True
5.702921851224505,0.7708333333333333,True,T1,,True
5.728032353251376,0.775,True,T1,,True
5.753142855278245,0.7875,True,T1,,True
5.778253357305116,0.7958333333333333,True,T1,,True
5.803363859331986,0.7999999999999999,True,T1,,True
5.828474361358856,0.7999999999999999,True,T1,,True
5.853584863385726,0.8125,True,T1,,True
5.878695365412597,0.8166666666666667,True,T1,,True
5.903805867439466,0.8333333333333333,True,T1,,True
5.928916369466337,0.85,True,T1,,True
5.954026871493207,0.8666666666666666,True,T1,,True
5.979137373520077,0.8833333333333333,True,T1,,True
6.004247875546947,0.9125,True,T1,,True
6.029358377573818,0.9291666666666666,True,T1,,True
6.054468879600687,0.9333333333333332,True,T1,,True
6.079579381627558,0.9458333333333332,True,T1,,True
6.104689883654428,0.95,True,T1,,True
6.129800385681298,0.9541666666666666,True,T1,,True
6.154910887708168,0.9583333333333331,True,T1,,True
6.180021389735039,0.9625,True,T1,,True
6.2051318917619085,0.9625,True,T1,,True
6.230242393788779,0.9708333333333332,True,T1,,True
6.2553528958156495,0.9708333333333332,True,T1,,True
6.280463397842519,0.975,True,T1,,True
6.305573899869389,0.9791666666666666,True,T1,,True
6.33068440189626,0.9791666666666666,True,T1,,True
6.35579490392313,0.9833333333333332,True,T1,,True
6.380905405949999,0.9916666666666666,True,T1,,True
6.406015907976871,0.9916666666666666,True,T1,,True
6.43112641000374,0.9916666666666666,True,T1,,True
6.45623691203061,0.9916666666666666,True,T1,,True
6.48134741405748,0.9916666666666666,True,T1,,True
6.506457916084351,0.9958333333333332,True,T1,,True
6.53156841811122,0.9958333333333332,True,T1,,True
6.556678920138091,0.9958333333333332,True,T1,,True
6.581789422164961,1.0,True,T1,,True
2.011700517611857,0.01,True,T1,Q1,False
2.15683695591008,0.01,True,T1,Q1,False
2.301973394208302,0.01,True,T1,Q1,False
2.4471098325065244,0.01,True,T1,Q1,False
2.592246270804747,0.015,True,T1,Q1,False
2.737382709102969,0.015,True,T1,Q1,False
2.8825191474011915,0.02,True,T1,Q1,False
3.027655585699414,0.02,True,T1,Q1,False
3.172792023997636,0.02,True,T1,Q1,False
3.3179284622958587,0.0349999999999999,True,T1,Q1,False
3.463064900594081,0.0349999999999999,True,T1,Q1,False
3.608201338892304,0.045,True,T1,Q1,False
3.753337777190526,0.045,True,T1,Q1,False
3.898474215488749,0.0499999999999999,True,T1,Q1,False
4.0436106537869705,0.095,True,T1,Q1,False
4.188747092085193,0.11,True,T1,Q1,False
4.333883530383416,0.125,True,T1,Q1,False
4.479019968681638,0.18,True,T1,Q1,False
4.624156406979861,0.205,True,T1,Q1,False
4.769292845278082,0.235,True,T1,Q1,False
4.914429283576306,0.275,True,T1,Q1,False
5.059565721874527,0.3,True,T1,Q1,False
5.20470216017275,0.335,True,T1,Q1,False
5.349838598470972,0.345,True,T1,Q1,False
5.494975036769194,0.36,True,T1,Q1,False
5.6401114750674175,0.38,True,T1,Q1,False
5.785247913365639,0.39,True,T1,Q1,False
5.930384351663863,0.415,True,T1,Q1,False
6.075520789962084,0.42,True,T1,Q1,False
6.220657228260306,0.435,True,T1,Q1,False
6.365793666558529,0.47,True,T1,Q1,False
6.510930104856751,0.505,True,T1,Q1,False
6.656066543154974,0.54,True,T1,Q1,False
6.801202981453196,0.555,True,T1,Q1,False
6.946339419751419,0.5700000000000001,True,T1,Q1,False
7.091475858049641,0.585,True,T1,Q1,False
7.236612296347863,0.6,True,T1,Q1,False
7.381748734646086,0.61,True,T1,Q1,False
7.526885172944308,0.63,True,T1,Q1,False
7.672021611242531,0.645,True,T1,Q1,False
7.817158049540753,0.655,True,T1,Q1,False
7.962294487838976,0.67,True,T1,Q1,False
8.107430926137198,0.7000000000000001,True,T1,Q1,False
8.25256736443542,0.73,True,T1,Q1,False
8.397703802733643,0.735,True,T1,Q1,False
8.542840241031865,0.74,True,T1,Q1,False
8.687976679330088,0.745,True,T1,Q1,False
8.83311311762831,0.75,True,T1,Q1,False
8.978249555926531,0.75,True,T1,Q1,False
9.123385994224757,0.76,True,T1,Q1,False
9.268522432522976,0.765,True,T1,Q1,False
9.4136588708212,0.765,True,T1,Q1,False
9.558795309119422,0.77,True,T1,Q1,False
9.703931747417643,0.775,True,T1,Q1,False
9.849068185715868,0.775,True,T1,Q1,False
9.994204624014088,0.78,True,T1,Q1,False
10.139341062312312,0.785,True,T1,Q1,False
10.284477500610532,0.785,True,T1,Q1,False
10.429613938908757,0.795,True,T1,Q1,False
10.574750377206978,0.795,True,T1,Q1,False
10.7198868155052,0.805,True,T1,Q1,False
10.865023253803423,0.8150000000000001,True,T1,Q1,False
11.010159692101643,0.8150000000000001,True,T1,Q1,False
11.155296130399869,0.8150000000000001,True,T1,Q1,False
11.30043256869809,0.8150000000000001,True,T1,Q1,False
11.445569006996312,0.84,True,T1,Q1,False
11.590705445294535,0.84,True,T1,Q1,False
11.735841883592755,0.845,True,T1,Q1,False
11.88097832189098,0.845,True,T1,Q1,False
12.026114760189202,0.845,True,T1,Q1,False
12.171251198487424,0.845,True,T1,Q1,False
12.316387636785649,0.845,True,T1,Q1,False
12.461524075083869,0.85,True,T1,Q1,False
12.606660513382092,0.85,True,T1,Q1,False
12.751796951680314,0.85,True,T1,Q1,False
12.896933389978535,0.86,True,T1,Q1,False
13.04206982827676,0.86,True,T1,Q1,False
13.18720626657498,0.865,True,T1,Q1,False
13.332342704873204,0.88,True,T1,Q1,False
13.477479143171426,0.88,True,T1,Q1,False
13.622615581469647,0.88,True,T1,Q1,False
13.76775201976787,0.885,True,T1,Q1,False
13.912888458066094,0.885,True,T1,Q1,False
14.058024896364316,0.89,True,T1,Q1,False
14.203161334662536,0.89,True,T1,Q1,False
14.34829777296076,0.9,True,T1,Q1,False
14.493434211258982,0.905,True,T1,Q1,False
14.638570649557206,0.91,True,T1,Q1,False
14.783707087855428,0.91,True,T1,Q1,False
14.928843526153653,0.91,True,T1,Q1,False
15.073979964451873,0.92,True,T1,Q1,False
15.219116402750094,0.92,True,T1,Q1,False
15.364252841048318,0.92,True,T1,Q1,False
15.50938927934654,0.92,True,T1,Q1,False
15.654525717644765,0.93,True,T1,Q1,False
15.799662155942984,0.945,True,T1,Q1,False
15.944798594241206,0.96,True,T1,Q1,False
16.08993503253943,0.965,True,T1,Q1,False
16.235071470837653,0.965,True,T1,Q1,False
16.380207909135873,1.0,True,T1,Q1,False
4.095849721504814,0.0125,True,T1,,True
4.120960223531685,0.0499999999999999,True,T1,,True
4.1460707255585545,0.0499999999999999,True,T1,,True
4.171181227585425,0.0499999999999999,True,T1,,True
4.196291729612296,0.0499999999999999,True,T1,,True
4.221402231639165,0.0499999999999999,True,T1,,True
4.246512733666036,0.0541666666666666,True,T1,,True
4.271623235692905,0.0625,True,T1,,True
4.296733737719776,0.0708333333333333,True,T1,,True
4.321844239746646,0.0999999999999999,True,T1,,True
4.346954741773516,0.1083333333333333,True,T1,,True
4.372065243800386,0.1125,True,T1,,True
4.397175745827257,0.1208333333333333,True,T1,,True
4.422286247854126,0.1333333333333333,True,T1,,True
4.447396749880997,0.1375,True,T1,,True
4.472507251907867,0.1375,True,T1,,True
4.497617753934737,0.1375,True,T1,,True
4.522728255961607,0.1458333333333333,True,T1,,True
4.547838757988478,0.1458333333333333,True,T1,,True
4.572949260015347,0.1625,True,T1,,True
4.598059762042218,0.175,True,T1,,True
4.623170264069088,0.1958333333333333,True,T1,,True
4.648280766095958,0.2041666666666667,True,T1,,True
4.6733912681228285,0.2125,True,T1,,True
4.698501770149699,0.2375,True,T1,,True
4.7236122721765685,0.2624999999999999,True,T1,,True
4.748722774203439,0.2875,True,T1,,True
4.773833276230309,0.3208333333333333,True,T1,,True
4.798943778257179,0.3791666666666666,True,T1,,True
4.82405428028405,0.4041666666666667,True,T1,,True
4.849164782310919,0.4208333333333333,True,T1,,True
4.87427528433779,0.4499999999999999,True,T1,,True
4.89938578636466,0.4958333333333333,True,T1,,True
4.92449628839153,0.5125,True,T1,,True
4.9496067904184,0.5541666666666667,True,T1,,True
4.97471729244527,0.5666666666666667,True,T1,,True
4.99982779447214,0.5666666666666667,True,T1,,True
5.024938296499011,0.5708333333333333,True,T1,,True
5.05004879852588,0.5708333333333333,True,T1,,True
5.075159300552751,0.5708333333333333,True,T1,,True
5.100269802579621,0.5708333333333333,True,T1,,True
5.125380304606491,0.5708333333333333,True,T1,,True
5.1504908066333615,0.575,True,T1,,True
5.175601308660232,0.5875,True,T1,,True
5.2007118106871015,0.5958333333333333,True,T1,,True
5.225822312713972,0.6124999999999999,True,T1,,True
5.2509328147408425,0.625,True,T1,,True
5.276043316767712,0.625,True,T1,,True
5.301153818794583,0.6291666666666667,True,T1,,True
5.326264320821453,0.6333333333333333,True,T1,,True
5.351374822848323,0.6333333333333333,True,T1,,True
5.376485324875193,0.6333333333333333,True,T1,,True
5.401595826902064,0.6333333333333333,True,T1,,True
5.426706328928933,0.6375,True,T1,,True
5.451816830955804,0.6375,True,T1,,True
5.476927332982674,0.6458333333333333,True,T1,,True
5.502037835009544,0.6625,True,T1,,True
5.527148337036414,0.6958333333333333,True,T1,,True
5.552258839063285,0.725,True,T1,,True
5.577369341090154,0.725,True,T1,,True
5.602479843117025,0.7333333333333333,True,T1,,True
5.6275903451438944,0.7374999999999999,True,T1,,True
5.652700847170765,0.75,True,T1,,True
5.6778113491976345,0.7583333333333333,True,T1,,True
5.702921851224505,0.7708333333333333,True,T1,,True
5.728032353251376,0.775,True,T1,,True
5.753142855278245,0.7875,True,T1,,True
5.778253357305116,0.7958333333333333,True,T1,,True
5.803363859331986,0.7999999999999999,True,T1,,True
5.828474361358856,0.7999999999999999,True,T1,,True
5.853584863385726,0.8125,True,T1,,True
5.878695365412597,0.8166666666666667,True,T1,,True
5.903805867439466,0.8333333333333333,True,T1,,True
5.928916369466337,0.85,True,T1,,True
5.954026871493207,0.8666666666666666,True,T1,,True
5.979137373520077,0.8833333333333333,True,T1,,True
6.004247875546947,0.9125,True,T1,,True
6.029358377573818,0.9291666666666666,True,T1,,True
6.054468879600687,0.9333333333333332,True,T1,,True
6.079579381627558,0.9458333333333332,True,T1,,True
6.104689883654428,0.95,True,T1,,True
6.129800385681298,0.9541666666666666,True,T1,,True
6.154910887708168,0.9583333333333331,True,T1,,True
6.180021389735039,0.9625,True,T1,,True
6.2051318917619085,0.9625,True,T1,,True
6.230242393788779,0.9708333333333332,True,T1,,True
6.2553528958156495,0.9708333333333332,True,T1,,True
6.280463397842519,0.975,True,T1,,True
6.305573899869389,0.9791666666666666,True,T1,,True
6.33068440189626,0.9791666666666666,True,T1,,True
6.35579490392313,0.9833333333333332,True,T1,,True
6.380905405949999,0.9916666666666666,True,T1,,True
6.406015907976871,0.9916666666666666,True,T1,,True
6.43112641000374,0.9916666666666666,True,T1,,True
6.45623691203061,0.9916666666666666,True,T1,,True
6.48134741405748,0.9916666666666666,True,T1,,True
6.506457916084351,0.9958333333333332,True,T1,,True
6.53156841811122,0.9958333333333332,True,T1,,True
6.556678920138091,0.9958333333333332,True,T1,,True
6.581789422164961,1.0,True,T1,,True
0.2962885735188891,0.00125,True,T1,Q2,False
0.3037001149589372,0.00125,True,T1,Q2,False
0.3111116563989852,0.001875,True,T1,Q2,False
0.3185231978390331,0.0025,True,T1,Q2,False
0.3259347392790812,0.0025,True,T1,Q2,False
0.3333462807191292,0.0025,True,T1,Q2,False
0.3407578221591772,0.0025,True,T1,Q2,False
0.3481693635992252,0.003125,True,T1,Q2,False
0.3555809050392732,0.003125,True,T1,Q2,False
0.3629924464793212,0.00375,True,T1,Q2,False
0.3704039879193692,0.0043749999999999,True,T1,Q2,False
0.3778155293594172,0.0043749999999999,True,T1,Q2,False
0.3852270707994653,0.005,True,T1,Q2,False
0.3926386122395132,0.005,True,T1,Q2,False
0.4000501536795613,0.005,True,T1,Q2,False
0.4074616951196093,0.005,True,T1,Q2,False
0.4148732365596573,0.005,True,T1,Q2,False
0.4222847779997053,0.005,True,T1,Q2,False
0.4296963194397533,0.005625,True,T1,Q2,False
0.4371078608798013,0.0062499999999999,True,T1,Q2,False
0.4445194023198493,0.0062499999999999,True,T1,Q2,False
0.4519309437598973,0.006875,True,T1,Q2,False
0.4593424851999453,0.0075,True,T1,Q2,False
0.4667540266399933,0.0075,True,T1,Q2,False
0.4741655680800414,0.0075,True,T1,Q2,False
0.4815771095200893,0.008125,True,T1,Q2,False
0.4889886509601374,0.009375,True,T1,Q2,False
0.4964001924001854,0.009375,True,T1,Q2,False
0.5038117338402335,0.01,True,T1,Q2,False
0.5112232752802814,0.01,True,T1,Q2,False
0.5186348167203294,0.01,True,T1,Q2,False
0.5260463581603774,0.01,True,T1,Q2,False
0.5334578996004254,0.010625,True,T1,Q2,False
0.5408694410404735,0.010625,True,T1,Q2,False
0.5482809824805215,0.013125,True,T1,Q2,False
0.5556925239205694,0.014375,True,T1,Q2,False
0.5631040653606174,0.014375,True,T1,Q2,False
0.5705156068006655,0.014375,True,T1,Q2,False
0.5779271482407136,0.016875,True,T1,Q2,False
0.5853386896807615,0.016875,True,T1,Q2,False
0.5927502311208095,0.01875,True,T1,Q2,False
0.6001617725608575,0.01875,True,T1,Q2,False
0.6075733140009055,0.01875,True,T1,Q2,False
0.6149848554409536,0.021875,True,T1,Q2,False
0.6223963968810016,0.02625,True,T1,Q2,False
0.6298079383210495,0.0275,True,T1,Q2,False
0.6372194797610975,0.029375,True,T1,Q2,False
0.6446310212011456,0.031875,True,T1,Q2,False
0.6520425626411936,0.035625,True,T1,Q2,False
0.6594541040812416,0.04,True,T1,Q2,False
0.6668656455212896,0.04125,True,T1,Q2,False
0.6742771869613375,0.043125,True,T1,Q2,False
0.6816887284013856,0.04375,True,T1,Q2,False
0.6891002698414337,0.04625,True,T1,Q2,False
0.6965118112814817,0.048125,True,T1,Q2,False
0.7039233527215296,0.0525,True,T1,Q2,False
0.7113348941615777,0.05375,True,T1,Q2,False
0.7187464356016257,0.05875,True,T1,Q2,False
0.7261579770416737,0.063125,True,T1,Q2,False
0.7335695184817217,0.06625,True,T1,Q2,False
0.7409810599217697,0.07125,True,T1,Q2,False
0.7483926013618177,0.075,True,T1,Q2,False
0.7558041428018657,0.08,True,T1,Q2,False
0.7632156842419138,0.086875,True,T1,Q2,False
0.7706272256819617,0.08875,True,T1,Q2,False
0.7780387671220097,0.0925,True,T1,Q2,False
0.7854503085620578,0.1,True,T1,Q2,False
0.7928618500021057,0.10625,True,T1,Q2,False
0.8002733914421538,0.110625,True,T1,Q2,False
0.8076849328822018,0.1175,True,T1,Q2,False
0.8150964743222497,0.12125,True,T1,Q2,False
0.8225080157622978,0.129375,True,T1,Q2,False
0.8299195572023458,0.1312499999999999,True,T1,Q2,False
0.8373310986423939,0.140625,True,T1,Q2,False
0.8447426400824418,0.14625,True,T1,Q2,False
0.8521541815224898,0.15375,True,T1,Q2,False
0.8595657229625379,0.16,True,T1,Q2,False
0.8669772644025858,0.1687499999999999,True,T1,Q2,False
0.8743888058426339,0.18375,True,T1,Q2,False
0.8818003472826819,0.193125,True,T1,Q2,False
0.8892118887227298,0.20875,True,T1,Q2,False
0.8966234301627779,0.22,True,T1,Q2,False
0.904034971602826,0.2337499999999999,True,T1,Q2,False
0.911446513042874,0.24625,True,T1,Q2,False
0.918858054482922,0.263125,True,T1,Q2,False
0.92626959592297,0.275625,True,T1,Q2,False
0.933681137363018,0.295,True,T1,Q2,False
0.941092678803066,0.3075,True,T1,Q2,False
0.948504220243114,0.335,True,T1,Q2,False
0.955915761683162,0.3556249999999999,True,T1,Q2,False
0.96332730312321,0.38625,True,T1,Q2,False
0.970738844563258,0.408125,True,T1,Q2,False
0.978150386003306,0.435625,True,T1,Q2,False
0.985561927443354,0.4674999999999999,True,T1,Q2,False
0.992973468883402,0.505,True,T1,Q2,False
1.0003850103234502,0.5675,True,T1,Q2,False
1.007796551763498,0.63625,True,T1,Q2,False
1.015208093203546,0.706875,True,T1,Q2,False
1.022619634643594,0.801875,True,T1,Q2,False
1.030031176083642,1.0,True,T1,Q2,False
4.095849721504814,0.0125,True,T1,,True
4.120960223531685,0.0499999999999999,True,T1,,True
4.1460707255585545,0.0499999999999999,True,T1,,True
4.171181227585425,0.0499999999999999,True,T1,,True
4.196291729612296,0.0499999999999999,True,T1,,True
4.221402231639165,0.0499999999999999,True,T1,,True
4.246512733666036,0.0541666666666666,True,T1,,True
4.271623235692905,0.0625,True,T1,,True
4.296733737719776,0.0708333333333333,True,T1,,True
4.321844239746646,0.0999999999999999,True,T1,,True
4.346954741773516,0.1083333333333333,True,T1,,True
4.372065243800386,0.1125,True,T1,,True
4.397175745827257,0.1208333333333333,True,T1,,True
4.422286247854126,0.1333333333333333,True,T1,,True
4.447396749880997,0.1375,True,T1,,True
4.472507251907867,0.1375,True,T1,,True
4.497617753934737,0.1375,True,T1,,True
4.522728255961607,0.1458333333333333,True,T1,,True
4.547838757988478,0.1458333333333333,True,T1,,True
4.572949260015347,0.1625,True,T1,,True
4.598059762042218,0.175,True,T1,,True
4.623170264069088,0.1958333333333333,True,T1,,True
4.648280766095958,0.2041666666666667,True,T1,,True
4.6733912681228285,0.2125,True,T1,,True
4.698501770149699,0.2375,True,T1,,True
4.7236122721765685,0.2624999999999999,True,T1,,True
4.748722774203439,0.2875,True,T1,,True
4.773833276230309,0.3208333333333333,True,T1,,True
4.798943778257179,0.3791666666666666,True,T1,,True
4.82405428028405,0.4041666666666667,True,T1,,True
4.849164782310919,0.4208333333333333,True,T1,,True
4.87427528433779,0.4499999999999999,True,T1,,True
4.89938578636466,0.4958333333333333,True,T1,,True
4.92449628839153,0.5125,True,T1,,True
4.9496067904184,0.5541666666666667,True,T1,,True
4.97471729244527,0.5666666666666667,True,T1,,True
4.99982779447214,0.5666666666666667,True,T1,,True
5.024938296499011,0.5708333333333333,True,T1,,True
5.05004879852588,0.5708333333333333,True,T1,,True
5.075159300552751,0.5708333333333333,True,T1,,True
5.100269802579621,0.5708333333333333,True,T1,,True
5.125380304606491,0.5708333333333333,True,T1,,True
5.1504908066333615,0.575,True,T1,,True
5.175601308660232,0.5875,True,T1,,True
5.2007118106871015,0.5958333333333333,True,T1,,True
5.225822312713972,0.6124999999999999,True,T1,,True
5.2509328147408425,0.625,True,T1,,True
5.276043316767712,0.625,True,T1,,True
5.301153818794583,0.6291666666666667,True,T1,,True
5.326264320821453,0.6333333333333333,True,T1,,True
5.351374822848323,0.6333333333333333,True,T1,,True
5.376485324875193,0.6333333333333333,True,T1,,True
5.401595826902064,0.6333333333333333,True,T1,,True
5.426706328928933,0.6375,True,T1,,True
5.451816830955804,0.6375,True,T1,,True
5.476927332982674,0.6458333333333333,True,T1,,True
5.502037835009544,0.6625,True,T1,,True
5.527148337036414,0.6958333333333333,True,T1,,True
5.552258839063285,0.725,True,T1,,True
5.577369341090154,0.725,True,T1,,True
5.602479843117025,0.7333333333333333,True,T1,,True
5.6275903451438944,0.7374999999999999,True,T1,,True
5.652700847170765,0.75,True,T1,,True
5.6778113491976345,0.7583333333333333,True,T1,,True
5.702921851224505,0.7708333333333333,True,T1,,True
5.728032353251376,0.775,True,T1,,True
5.753142855278245,0.7875,True,T1,,True
5.778253357305116,0.7958333333333333,True,T1,,True
5.803363859331986,0.7999999999999999,True,T1,,True
5.828474361358856,0.7999999999999999,True,T1,,True
5.853584863385726,0.8125,True,T1,,True
5.878695365412597,0.8166666666666667,True,T1,,True
5.903805867439466,0.8333333333333333,True,T1,,True
5.928916369466337,0.85,True,T1,,True
5.954026871493207,0.8666666666666666,True,T1,,True
5.979137373520077,0.8833333333333333,True,T1,,True
6.004247875546947,0.9125,True,T1,,True
6.029358377573818,0.9291666666666666,True,T1,,True
6.054468879600687,0.9333333333333332,True,T1,,True
6.079579381627558,0.9458333333333332,True,T1,,True
6.104689883654428,0.95,True,T1,,True
6.129800385681298,0.9541666666666666,True,T1,,True
6.154910887708168,0.9583333333333331,True,T1,,True
6.180021389735039,0.9625,True,T1,,True
6.2051318917619085,0.9625,True,T1,,True
6.230242393788779,0.9708333333333332,True,T1,,True
6.2553528958156495,0.9708333333333332,True,T1,,True
6.280463397842519,0.975,True,T1,,True
6.305573899869389,0.9791666666666666,True,T1,,True
6.33068440189626,0.9791666666666666,True,T1,,True
6.35579490392313,0.9833333333333332,True,T1,,True
6.380905405949999,0.9916666666666666,True,T1,,True
6.406015907976871,0.9916666666666666,True,T1,,True
6.43112641000374,0.9916666666666666,True,T1,,True
6.45623691203061,0.9916666666666666,True,T1,,True
6.48134741405748,0.9916666666666666,True,T1,,True
6.506457916084351,0.9958333333333332,True,T1,,True
6.53156841811122,0.9958333333333332,True,T1,,True
6.556678920138091,0.9958333333333332,True,T1,,True
6.581789422164961,1.0,True,T1,,True
3.150930234933829,0.005,True,T1,Q3,False
3.284597599721956,0.005,True,T1,Q3,False
3.4182649645100827,0.01,True,T1,Q3,False
3.551932329298209,0.01,True,T1,Q3,False
3.685599694086336,0.01,True,T1,Q3,False
3.819267058874462,0.01,True,T1,Q3,False
3.952934423662589,0.01,True,T1,Q3,False
4.086601788450715,0.01,True,T1,Q3,False
4.220269153238842,0.015,True,T1,Q3,False
4.353936518026968,0.015,True,T1,Q3,False
4.487603882815095,0.015,True,T1,Q3,False
4.621271247603222,0.02,True,T1,Q3,False
4.754938612391348,0.03,True,T1,Q3,False
4.888605977179474,0.03,True,T1,Q3,False
5.022273341967601,0.04,True,T1,Q3,False
5.155940706755728,0.04,True,T1,Q3,False
5.289608071543855,0.045,True,T1,Q3,False
5.423275436331981,0.055,True,T1,Q3,False
5.556942801120107,0.07,True,T1,Q3,False
5.690610165908234,0.07,True,T1,Q3,False
5.82427753069636,0.075,True,T1,Q3,False
5.957944895484487,0.12,True,T1,Q3,False
6.091612260272614,0.135,True,T1,Q3,False
6.22527962506074,0.15,True,T1,Q3,False
6.358946989848866,0.16,True,T1,Q3,False
6.492614354636993,0.19,True,T1,Q3,False
6.626281719425119,0.195,True,T1,Q3,False
6.759949084213247,0.215,True,T1,Q3,False
6.893616449001373,0.23,True,T1,Q3,False
7.0272838137895,0.23,True,T1,Q3,False
7.160951178577626,0.24,True,T1,Q3,False
7.294618543365752,0.25,True,T1,Q3,False
7.428285908153879,0.255,True,T1,Q3,False
7.561953272942006,0.28,True,T1,Q3,False
7.695620637730132,0.31,True,T1,Q3,False
7.829288002518258,0.325,True,T1,Q3,False
7.962955367306385,0.375,True,T1,Q3,False
8.096622732094513,0.43,True,T1,Q3,False
8.230290096882637,0.59,True,T1,Q3,False
8.363957461670765,0.59,True,T1,Q3,False
8.497624826458892,0.59,True,T1,Q3,False
8.631292191247017,0.595,True,T1,Q3,False
8.764959556035144,0.595,True,T1,Q3,False
8.898626920823272,0.6,True,T1,Q3,False
9.032294285611398,0.605,True,T1,Q3,False
9.165961650399524,0.615,True,T1,Q3,False
9.299629015187652,0.62,True,T1,Q3,False
9.433296379975776,0.625,True,T1,Q3,False
9.566963744763903,0.63,True,T1,Q3,False
9.700631109552033,0.63,True,T1,Q3,False
9.834298474340155,0.63,True,T1,Q3,False
9.967965839128285,0.635,True,T1,Q3,False
10.10163320391641,0.635,True,T1,Q3,False
10.235300568704536,0.645,True,T1,Q3,False
10.368967933492662,0.655,True,T1,Q3,False
10.50263529828079,0.66,True,T1,Q3,False
10.636302663068916,0.675,True,T1,Q3,False
10.769970027857042,0.675,True,T1,Q3,False
10.90363739264517,0.685,True,T1,Q3,False
11.037304757433295,0.685,True,T1,Q3,False
11.170972122221425,0.6900000000000001,True,T1,Q3,False
11.304639487009547,0.6900000000000001,True,T1,Q3,False
11.438306851797677,0.6950000000000001,True,T1,Q3,False
11.571974216585804,0.7000000000000001,True,T1,Q3,False
11.705641581373929,0.71,True,T1,Q3,False
11.839308946162054,0.71,True,T1,Q3,False
11.972976310950182,0.71,True,T1,Q3,False
12.106643675738308,0.71,True,T1,Q3,False
12.240311040526434,0.715,True,T1,Q3,False
12.373978405314562,0.72,True,T1,Q3,False
12.507645770102688,0.735,True,T1,Q3,False
12.641313134890815,0.735,True,T1,Q3,False
12.77498049967894,0.75,True,T1,Q3,False
12.908647864467069,0.755,True,T1,Q3,False
13.042315229255196,0.76,True,T1,Q3,False
13.17598259404332,0.765,True,T1,Q3,False
13.309649958831448,0.77,True,T1,Q3,False
13.443317323619574,0.775,True,T1,Q3,False
13.5769846884077,0.78,True,T1,Q3,False
13.710652053195826,0.78,True,T1,Q3,False
13.844319417983954,0.8,True,T1,Q3,False
13.97798678277208,0.8,True,T1,Q3,False
14.111654147560206,0.805,True,T1,Q3,False
14.245321512348331,0.8150000000000001,True,T1,Q3,False
14.37898887713646,0.8150000000000001,True,T1,Q3,False
14.512656241924589,0.8150000000000001,True,T1,Q3,False
14.646323606712713,0.8250000000000001,True,T1,Q3,False
14.77999097150084,0.8300000000000001,True,T1,Q3,False
14.913658336288966,0.84,True,T1,Q3,False
15.047325701077092,0.845,True,T1,Q3,False
15.180993065865218,0.86,True,T1,Q3,False
15.314660430653346,0.87,True,T1,Q3,False
15.448327795441472,0.875,True,T1,Q3,False
15.581995160229598,0.875,True,T1,Q3,False
15.715662525017724,0.89,True,T1,Q3,False
15.849329889805851,0.895,True,T1,Q3,False
15.982997254593975,0.9,True,T1,Q3,False
16.116664619382107,0.92,True,T1,Q3,False
16.25033198417023,0.92,True,T1,Q3,False
16.38399934895836,1.0,True,T1,Q3,False
4.095893240021603,0.0041666666666666,True,T2,,True
4.112420318975394,0.0499999999999999,True,T2,,True
4.128947397929185,0.0499999999999999,True,T2,,True
4.145474476882975,0.0499999999999999,True,T2,,True
4.162001555836766,0.0499999999999999,True,T2,,True
4.178528634790557,0.0499999999999999,True,T2,,True
4.195055713744348,0.0541666666666666,True,T2,,True
4.211582792698138,0.0666666666666666,True,T2,,True
4.228109871651929,0.075,True,T2,,True
4.24463695060572,0.0958333333333333,True,T2,,True
4.261164029559511,0.125,True,T2,,True
4.277691108513302,0.1416666666666667,True,T2,,True
4.294218187467092,0.1541666666666666,True,T2,,True
4.310745266420883,0.175,True,T2,,True
4.327272345374674,0.2,True,T2,,True
4.343799424328465,0.2125,True,T2,,True
4.360326503282256,0.2375,True,T2,,True
4.376853582236047,0.25,True,T2,,True
4.393380661189838,0.2708333333333333,True,T2,,True
4.409907740143629,0.2791666666666667,True,T2,,True
4.42643481909742,0.2916666666666666,True,T2,,True
4.44296189805121,0.3125,True,T2,,True
4.459488977005001,0.3166666666666666,True,T2,,True
4.476016055958792,0.3416666666666667,True,T2,,True
4.492543134912583,0.3625,True,T2,,True
4.509070213866373,0.3708333333333333,True,T2,,True
4.525597292820164,0.3958333333333333,True,T2,,True
4.542124371773955,0.4166666666666666,True,T2,,True
4.558651450727746,0.4666666666666666,True,T2,,True
4.575178529681537,0.5041666666666667,True,T2,,True
4.591705608635327,0.5291666666666667,True,T2,,True
4.608232687589118,0.5458333333333333,True,T2,,True
4.624759766542909,0.5541666666666667,True,T2,,True
4.6412868454967,0.5791666666666666,True,T2,,True
4.65781392445049,0.6208333333333333,True,T2,,True
4.674341003404281,0.6583333333333333,True,T2,,True
4.690868082358072,0.6791666666666667,True,T2,,True
4.707395161311863,0.6875,True,T2,,True
4.723922240265654,0.6958333333333333,True,T2,,True
4.740449319219445,0.6958333333333333,True,T2,,True
4.756976398173236,0.7041666666666666,True,T2,,True
4.773503477127027,0.7125,True,T2,,True
4.790030556080818,0.7166666666666667,True,T2,,True
4.806557635034608,0.7208333333333333,True,T2,,True
4.823084713988399,0.7208333333333333,True,T2,,True
4.83961179294219,0.7208333333333333,True,T2,,True
4.856138871895981,0.7208333333333333,True,T2,,True
4.872665950849772,0.7208333333333333,True,T2,,True
4.889193029803562,0.7208333333333333,True,T2,,True
4.905720108757353,0.7208333333333333,True,T2,,True
4.922247187711144,0.725,True,T2,,True
4.938774266664935,0.725,True,T2,,True
4.955301345618725,0.7291666666666666,True,T2,,True
4.971828424572516,0.7458333333333333,True,T2,,True
4.988355503526307,0.7833333333333333,True,T2,,True
5.004882582480098,0.7916666666666666,True,T2,,True
5.021409661433889,0.7916666666666666,True,T2,,True
5.037936740387679,0.7958333333333333,True,T2,,True
5.05446381934147,0.7999999999999999,True,T2,,True
5.070990898295261,0.7999999999999999,True,T2,,True
5.087517977249052,0.7999999999999999,True,T2,,True
5.1040450562028425,0.8041666666666667,True,T2,,True
5.120572135156634,0.8125,True,T2,,True
5.137099214110425,0.8166666666666667,True,T2,,True
5.153626293064216,0.8166666666666667,True,T2,,True
5.170153372018007,0.8208333333333333,True,T2,,True
5.186680450971797,0.825,True,T2,,True
5.203207529925588,0.8375,True,T2,,True
5.219734608879379,0.85,True,T2,,True
5.23626168783317,0.875,True,T2,,True
5.25278876678696,0.8833333333333333,True,T2,,True
5.269315845740751,0.8875,True,T2,,True
5.285842924694542,0.8916666666666666,True,T2,,True
5.302370003648333,0.8958333333333333,True,T2,,True
5.318897082602124,0.9083333333333332,True,T2,,True
5.335424161555914,0.9125,True,T2,,True
5.351951240509705,0.9166666666666666,True,T2,,True
5.368478319463496,0.925,True,T2,,True
5.385005398417287,0.9291666666666666,True,T2,,True
5.401532477371077,0.9291666666666666,True,T2,,True
5.418059556324868,0.9333333333333332,True,T2,,True
5.434586635278659,0.9416666666666668,True,T2,,True
5.45111371423245,0.9458333333333332,True,T2,,True
5.467640793186241,0.95,True,T2,,True
5.484167872140032,0.9541666666666666,True,T2,,True
5.500694951093823,0.9625,True,T2,,True
5.517222030047614,0.9666666666666668,True,T2,,True
5.533749109001405,0.975,True,T2,,True
5.550276187955195,0.9791666666666666,True,T2,,True
5.566803266908986,0.9791666666666666,True,T2,,True
5.583330345862777,0.9791666666666666,True,T2,,True
5.599857424816568,0.9791666666666666,True,T2,,True
5.616384503770359,0.9791666666666666,True,T2,,True
5.632911582724149,0.9875,True,T2,,True
5.64943866167794,0.9875,True,T2,,True
5.665965740631731,0.9875,True,T2,,True
5.682492819585521,0.9875,True,T2,,True
5.699019898539312,0.9875,True,T2,,True
5.715546977493103,0.9958333333333332,True,T2,,True
5.732074056446894,1.0,True,T2,,True
0.7301200747256861,0.0098522167487684,True,T2,Q1,False
0.8801858036570995,0.0098522167487684,True,T2,Q1,False
1.0302515325885129,0.0147783251231527,True,T2,Q1,False
1.1803172615199262,0.0147783251231527,True,T2,Q1,False
1.3303829904513398,0.0147783251231527,True,T2,Q1,False
1.4804487193827534,0.0147783251231527,True,T2,Q1,False
1.6305144483141665,0.0147783251231527,True,T2,Q1,False
1.78058017724558,0.0147783251231527,True,T2,Q1,False
1.9306459061769936,0.0147783251231527,True,T2,Q1,False
2.0807116351084067,0.0147783251231527,True,T2,Q1,False
2.2307773640398203,0.0147783251231527,True,T2,Q1,False
2.380843092971234,0.0147783251231527,True,T2,Q1,False
2.530908821902647,0.0147783251231527,True,T2,Q1,False
2.680974550834061,0.0147783251231527,True,T2,Q1,False
2.831040279765474,0.0147783251231527,True,T2,Q1,False
2.9811060086968872,0.0147783251231527,True,T2,Q1,False
3.131171737628301,0.0147783251231527,True,T2,Q1,False
3.2812374665597144,0.0197044334975369,True,T2,Q1,False
3.4313031954911275,0.0197044334975369,True,T2,Q1,False
3.581368924422541,0.0344827586206896,True,T2,Q1,False
3.731434653353954,0.0394088669950738,True,T2,Q1,False
3.881500382285368,0.0443349753694581,True,T2,Q1,False
4.031566111216781,0.0492610837438423,True,T2,Q1,False
4.181631840148195,0.0541871921182266,True,T2,Q1,False
4.3316975690796085,0.0788177339901477,True,T2,Q1,False
4.481763298011022,0.1133004926108374,True,T2,Q1,False
4.631829026942436,0.147783251231527,True,T2,Q1,False
4.781894755873849,0.1773399014778325,True,T2,Q1,False
4.931960484805263,0.2118226600985221,True,T2,Q1,False
5.082026213736675,0.2216748768472906,True,T2,Q1,False
5.232091942668089,0.2463054187192118,True,T2,Q1,False
5.382157671599503,0.2857142857142857,True,T2,Q1,False
5.532223400530916,0.3201970443349753,True,T2,Q1,False
5.68228912946233,0.3399014778325123,True,T2,Q1,False
5.832354858393743,0.3891625615763547,True,T2,Q1,False
5.982420587325157,0.438423645320197,True,T2,Q1,False
6.1324863162565695,0.5320197044334976,True,T2,Q1,False
6.282552045187983,0.5566502463054187,True,T2,Q1,False
6.432617774119397,0.5862068965517241,True,T2,Q1,False
6.58268350305081,0.5960591133004927,True,T2,Q1,False
6.732749231982224,0.6108374384236454,True,T2,Q1,False
6.882814960913637,0.625615763546798,True,T2,Q1,False
7.03288068984505,0.645320197044335,True,T2,Q1,False
7.182946418776464,0.6699507389162561,True,T2,Q1,False
7.333012147707877,0.6896551724137931,True,T2,Q1,False
7.483077876639291,0.7093596059113301,True,T2,Q1,False
7.633143605570704,0.7192118226600985,True,T2,Q1,False
7.783209334502118,0.729064039408867,True,T2,Q1,False
7.93327506343353,0.7339901477832512,True,T2,Q1,False
8.083340792364943,0.7586206896551724,True,T2,Q1,False
8.233406521296358,0.7684729064039408,True,T2,Q1,False
8.38347225022777,0.7832512315270936,True,T2,Q1,False
8.533537979159185,0.7881773399014779,True,T2,Q1,False
8.683603708090597,0.7980295566502463,True,T2,Q1,False
8.833669437022012,0.8078817733990148,True,T2,Q1,False
8.983735165953425,0.812807881773399,True,T2,Q1,False
9.13380089488484,0.8325123152709359,True,T2,Q1,False
9.283866623816252,0.8472906403940886,True,T2,Q1,False
9.433932352747664,0.8522167487684729,True,T2,Q1,False
9.58399808167908,0.8522167487684729,True,T2,Q1,False
9.734063810610492,0.8522167487684729,True,T2,Q1,False
9.884129539541906,0.8669950738916257,True,T2,Q1,False
10.03419526847332,0.8669950738916257,True,T2,Q1,False
10.184260997404731,0.8669950738916257,True,T2,Q1,False
10.334326726336146,0.8719211822660099,True,T2,Q1,False
10.484392455267558,0.8768472906403941,True,T2,Q1,False
10.634458184198971,0.8768472906403941,True,T2,Q1,False
10.784523913130386,0.8817733990147784,True,T2,Q1,False
10.9345896420618,0.8817733990147784,True,T2,Q1,False
11.084655370993213,0.8817733990147784,True,T2,Q1,False
11.234721099924627,0.8866995073891626,True,T2,Q1,False
11.38478682885604,0.8866995073891626,True,T2,Q1,False
11.534852557787453,0.8916256157635468,True,T2,Q1,False
11.684918286718869,0.896551724137931,True,T2,Q1,False
11.83498401565028,0.9064039408866996,True,T2,Q1,False
11.985049744581694,0.9113300492610836,True,T2,Q1,False
12.135115473513109,0.9113300492610836,True,T2,Q1,False
12.28518120244452,0.9113300492610836,True,T2,Q1,False
12.435246931375934,0.9113300492610836,True,T2,Q1,False
12.585312660307348,0.916256157635468,True,T2,Q1,False
12.73537838923876,0.9211822660098522,True,T2,Q1,False
12.885444118170174,0.9261083743842364,True,T2,Q1,False
13.035509847101588,0.9261083743842364,True,T2,Q1,False
13.185575576033,0.9310344827586208,True,T2,Q1,False
13.335641304964414,0.9408866995073892,True,T2,Q1,False
13.485707033895828,0.9408866995073892,True,T2,Q1,False
13.63577276282724,0.9458128078817734,True,T2,Q1,False
13.785838491758655,0.9458128078817734,True,T2,Q1,False
13.935904220690068,0.9458128078817734,True,T2,Q1,False
14.085969949621482,0.9507389162561576,True,T2,Q1,False
14.236035678552897,0.9507389162561576,True,T2,Q1,False
14.386101407484308,0.9507389162561576,True,T2,Q1,False
14.536167136415722,0.955665024630542,True,T2,Q1,False
14.686232865347137,0.9605911330049262,True,T2,Q1,False
14.83629859427855,0.9605911330049262,True,T2,Q1,False
14.986364323209962,0.9655172413793104,True,T2,Q1,False
15.136430052141376,0.9704433497536946,True,T2,Q1,False
15.286495781072787,0.9802955665024632,True,T2,Q1,False
15.436561510004202,0.9852216748768472,True,T2,Q1,False
15.586627238935614,1.0,True,T2,Q1,False
4.095893240021603,0.0041666666666666,True,T2,,True
4.112420318975394,0.0499999999999999,True,T2,,True
4.128947397929185,0.0499999999999999,True,T2,,True
4.145474476882975,0.0499999999999999,True,T2,,True
4.162001555836766,0.0499999999999999,True,T2,,True
4.178528634790557,0.0499999999999999,True,T2,,True
4.195055713744348,0.0541666666666666,True,T2,,True
4.211582792698138,0.0666666666666666,True,T2,,True
4.228109871651929,0.075,True,T2,,True
4.24463695060572,0.0958333333333333,True,T2,,True
4.261164029559511,0.125,True,T2,,True
4.277691108513302,0.1416666666666667,True,T2,,True
4.294218187467092,0.1541666666666666,True,T2,,True
4.310745266420883,0.175,True,T2,,True
4.327272345374674,0.2,True,T2,,True
4.343799424328465,0.2125,True,T2,,True
4.360326503282256,0.2375,True,T2,,True
4.376853582236047,0.25,True,T2,,True
4.393380661189838,0.2708333333333333,True,T2,,True
4.409907740143629,0.2791666666666667,True,T2,,True
4.42643481909742,0.2916666666666666,True,T2,,True
4.44296189805121,0.3125,True,T2,,True
4.459488977005001,0.3166666666666666,True,T2,,True
4.476016055958792,0.3416666666666667,True,T2,,True
4.492543134912583,0.3625,True,T2,,True
4.509070213866373,0.3708333333333333,True,T2,,True
4.525597292820164,0.3958333333333333,True,T2,,True
4.542124371773955,0.4166666666666666,True,T2,,True
4.558651450727746,0.4666666666666666,True,T2,,True
4.575178529681537,0.5041666666666667,True,T2,,True
4.591705608635327,0.5291666666666667,True,T2,,True
4.608232687589118,0.5458333333333333,True,T2,,True
4.624759766542909,0.5541666666666667,True,T2,,True
4.6412868454967,0.5791666666666666,True,T2,,True
4.65781392445049,0.6208333333333333,True,T2,,True
4.674341003404281,0.6583333333333333,True,T2,,True
4.690868082358072,0.6791666666666667,True,T2,,True
4.707395161311863,0.6875,True,T2,,True
4.723922240265654,0.6958333333333333,True,T2,,True
4.740449319219445,0.6958333333333333,True,T2,,True
4.756976398173236,0.7041666666666666,True,T2,,True
4.773503477127027,0.7125,True,T2,,True
4.790030556080818,0.7166666666666667,True,T2,,True
4.806557635034608,0.7208333333333333,True,T2,,True
4.823084713988399,0.7208333333333333,True,T2,,True
4.83961179294219,0.7208333333333333,True,T2,,True
4.856138871895981,0.7208333333333333,True,T2,,True
4.872665950849772,0.7208333333333333,True,T2,,True
4.889193029803562,0.7208333333333333,True,T2,,True
4.905720108757353,0.7208333333333333,True,T2,,True
4.922247187711144,0.725,True,T2,,True
4.938774266664935,0.725,True,T2,,True
4.955301345618725,0.7291666666666666,True,T2,,True
4.971828424572516,0.7458333333333333,True,T2,,True
4.988355503526307,0.7833333333333333,True,T2,,True
5.004882582480098,0.7916666666666666,True,T2,,True
5.021409661433889,0.7916666666666666,True,T2,,True
5.037936740387679,0.7958333333333333,True,T2,,True
5.05446381934147,0.7999999999999999,True,T2,,True
5.070990898295261,0.7999999999999999,True,T2,,True
5.087517977249052,0.7999999999999999,True,T2,,True
5.1040450562028425,0.8041666666666667,True,T2,,True
5.120572135156634,0.8125,True,T2,,True
5.137099214110425,0.8166666666666667,True,T2,,True
5.153626293064216,0.8166666666666667,True,T2,,True
5.170153372018007,0.8208333333333333,True,T2,,True
5.186680450971797,0.825,True,T2,,True
5.203207529925588,0.8375,True,T2,,True
5.219734608879379,0.85,True,T2,,True
5.23626168783317,0.875,True,T2,,True
5.25278876678696,0.8833333333333333,True,T2,,True
5.269315845740751,0.8875,True,T2,,True
5.285842924694542,0.8916666666666666,True,T2,,True
5.302370003648333,0.8958333333333333,True,T2,,True
5.318897082602124,0.9083333333333332,True,T2,,True
5.335424161555914,0.9125,True,T2,,True
5.351951240509705,0.9166666666666666,True,T2,,True
5.368478319463496,0.925,True,T2,,True
5.385005398417287,0.9291666666666666,True,T2,,True
5.401532477371077,0.9291666666666666,True,T2,,True
5.418059556324868,0.9333333333333332,True,T2,,True
5.434586635278659,0.9416666666666668,True,T2,,True
5.45111371423245,0.9458333333333332,True,T2,,True
5.467640793186241,0.95,True,T2,,True
5.484167872140032,0.9541666666666666,True,T2,,True
5.500694951093823,0.9625,True,T2,,True
5.517222030047614,0.9666666666666668,True,T2,,True
5.533749109001405,0.975,True,T2,,True
5.550276187955195,0.9791666666666666,True,T2,,True
5.566803266908986,0.9791666666666666,True,T2,,True
5.583330345862777,0.9791666666666666,True,T2,,True
5.599857424816568,0.9791666666666666,True,T2,,True
5.616384503770359,0.9791666666666666,True,T2,,True
5.632911582724149,0.9875,True,T2,,True
5.64943866167794,0.9875,True,T2,,True
5.665965740631731,0.9875,True,T2,,True
5.682492819585521,0.9875,True,T2,,True
5.699019898539312,0.9875,True,T2,,True
5.715546977493103,0.9958333333333332,True,T2,,True
5.732074056446894,1.0,True,T2,,True
0.2285993217043927,0.0012618296529968,True,T2,Q2,False
0.2745836798275836,0.0031545741324921,True,T2,Q2,False
0.3205680379507745,0.0037854889589905,True,T2,Q2,False
0.3665523960739654,0.0050473186119873,True,T2,Q2,False
0.4125367541971563,0.0056782334384858,True,T2,Q2,False
0.4585211123203472,0.0088328075709779,True,T2,Q2,False
0.5045054704435381,0.0195583596214511,True,T2,Q2,False
0.550489828566729,0.0309148264984227,True,T2,Q2,False
0.5964741866899199,0.0561514195583596,True,T2,Q2,False
0.6424585448131108,0.0933753943217665,True,T2,Q2,False
0.6884429029363017,0.1305993690851735,True,T2,Q2,False
0.7344272610594926,0.1899053627760252,True,T2,Q2,False
0.7804116191826835,0.240378548895899,True,T2,Q2,False
0.8263959773058744,0.3091482649842271,True,T2,Q2,False
0.8723803354290653,0.4069400630914826,True,T2,Q2,False
0.9183646935522564,0.5324921135646687,True,T2,Q2,False
0.9643490516754472,0.7110410094637224,True,T2,Q2,False
1.010333409798638,0.9198738170347004,True,T2,Q2,False
1.056317767921829,0.9974763406940064,True,T2,Q2,False
1.10230212604502,0.9993690851735016,True,T2,Q2,False
1.1482864841682108,0.9993690851735016,True,T2,Q2,False
1.1942708422914017,0.9993690851735016,True,T2,Q2,False
1.2402552004145924,0.9993690851735016,True,T2,Q2,False
1.2862395585377833,0.9993690851735016,True,T2,Q2,False
1.3322239166609742,0.9993690851735016,True,T2,Q2,False
1.378208274784165,0.9993690851735016,True,T2,Q2,False
1.424192632907356,0.9993690851735016,True,T2,Q2,False
1.4701769910305469,0.9993690851735016,True,T2,Q2,False
1.5161613491537378,0.9993690851735016,True,T2,Q2,False
1.5621457072769287,0.9993690851735016,True,T2,Q2,False
1.6081300654001196,0.9993690851735016,True,T2,Q2,False
1.6541144235233105,0.9993690851735016,True,T2,Q2,False
1.7000987816465014,0.9993690851735016,True,T2,Q2,False
1.7460831397696923,0.9993690851735016,True,T2,Q2,False
1.7920674978928832,0.9993690851735016,True,T2,Q2,False
1.838051856016074,0.9993690851735016,True,T2,Q2,False
1.884036214139265,0.9993690851735016,True,T2,Q2,False
1.930020572262456,0.9993690851735016,True,T2,Q2,False
1.9760049303856468,0.9993690851735016,True,T2,Q2,False
2.0219892885088377,0.9993690851735016,True,T2,Q2,False
2.0679736466320287,0.9993690851735016,True,T2,Q2,False
2.11395800475522,0.9993690851735016,True,T2,Q2,False
2.1599423628784105,0.9993690851735016,True,T2,Q2,False
2.2059267210016014,0.9993690851735016,True,T2,Q2,False
2.2519110791247923,0.9993690851735016,True,T2,Q2,False
2.297895437247983,0.9993690851735016,True,T2,Q2,False
2.343879795371174,0.9993690851735016,True,T2,Q2,False
2.389864153494365,0.9993690851735016,True,T2,Q2,False
2.435848511617556,0.9993690851735016,True,T2,Q2,False
2.481832869740747,0.9993690851735016,True,T2,Q2,False
2.5278172278639377,0.9993690851735016,True,T2,Q2,False
2.5738015859871286,0.9993690851735016,True,T2,Q2,False
2.6197859441103195,0.9993690851735016,True,T2,Q2,False
2.6657703022335104,0.9993690851735016,True,T2,Q2,False
2.7117546603567013,0.9993690851735016,True,T2,Q2,False
2.757739018479892,0.9993690851735016,True,T2,Q2,False
2.803723376603083,0.9993690851735016,True,T2,Q2,False
2.849707734726274,0.9993690851735016,True,T2,Q2,False
2.895692092849465,0.9993690851735016,True,T2,Q2,False
2.941676450972656,0.9993690851735016,True,T2,Q2,False
2.9876608090958467,0.9993690851735016,True,T2,Q2,False
3.0336451672190377,0.9993690851735016,True,T2,Q2,False
3.079629525342229,0.9993690851735016,True,T2,Q2,False
3.1256138834654195,0.9993690851735016,True,T2,Q2,False
3.1715982415886104,0.9993690851735016,True,T2,Q2,False
3.2175825997118013,0.9993690851735016,True,T2,Q2,False
3.263566957834992,0.9993690851735016,True,T2,Q2,False
3.309551315958183,0.9993690851735016,True,T2,Q2,False
3.355535674081374,0.9993690851735016,True,T2,Q2,False
3.401520032204565,0.9993690851735016,True,T2,Q2,False
3.447504390327756,0.9993690851735016,True,T2,Q2,False
3.4934887484509467,0.9993690851735016,True,T2,Q2,False
3.5394731065741376,0.9993690851735016,True,T2,Q2,False
3.5854574646973285,0.9993690851735016,True,T2,Q2,False
3.63144182282052,0.9993690851735016,True,T2,Q2,False
3.6774261809437103,0.9993690851735016,True,T2,Q2,False
3.723410539066901,0.9993690851735016,True,T2,Q2,False
3.769394897190092,0.9993690851735016,True,T2,Q2,False
3.815379255313283,0.9993690851735016,True,T2,Q2,False
3.861363613436474,0.9993690851735016,True,T2,Q2,False
3.907347971559665,0.9993690851735016,True,T2,Q2,False
3.953332329682856,0.9993690851735016,True,T2,Q2,False
3.999316687806047,0.9993690851735016,True,T2,Q2,False
4.045301045929238,0.9993690851735016,True,T2,Q2,False
4.091285404052428,0.9993690851735016,True,T2,Q2,False
4.137269762175619,0.9993690851735016,True,T2,Q2,False
4.18325412029881,0.9993690851735016,True,T2,Q2,False
4.229238478422001,0.9993690851735016,True,T2,Q2,False
4.275222836545192,0.9993690851735016,True,T2,Q2,False
4.321207194668383,0.9993690851735016,True,T2,Q2,False
4.3671915527915735,0.9993690851735016,True,T2,Q2,False
4.413175910914765,0.9993690851735016,True,T2,Q2,False
4.459160269037955,0.9993690851735016,True,T2,Q2,False
4.505144627161147,0.9993690851735016,True,T2,Q2,False
4.551128985284337,0.9993690851735016,True,T2,Q2,False
4.597113343407528,0.9993690851735016,True,T2,Q2,False
4.643097701530719,0.9993690851735016,True,T2,Q2,False
4.68908205965391,0.9993690851735016,True,T2,Q2,False
4.735066417777101,0.9993690851735016,True,T2,Q2,False
4.781050775900292,1.0,True,T2,Q2,False
4.095893240021603,0.0041666666666666,True,T2,,True
4.112420318975394,0.0499999999999999,True,T2,,True
4.128947397929185,0.0499999999999999,True,T2,,True
4.145474476882975,0.0499999999999999,True,T2,,True
4.162001555836766,0.0499999999999999,True,T2,,True
4.178528634790557,0.0499999999999999,True,T2,,True
4.195055713744348,0.0541666666666666,True,T2,,True
4.211582792698138,0.0666666666666666,True,T2,,True
4.228109871651929,0.075,True,T2,,True
4.24463695060572,0.0958333333333333,True,T2,,True
4.261164029559511,0.125,True,T2,,True
4.277691108513302,0.1416666666666667,True,T2,,True
4.294218187467092,0.1541666666666666,True,T2,,True
4.310745266420883,0.175,True,T2,,True
4.327272345374674,0.2,True,T2,,True
4.343799424328465,0.2125,True,T2,,True
4.360326503282256,0.2375,True,T2,,True
4.376853582236047,0.25,True,T2,,True
4.393380661189838,0.2708333333333333,True,T2,,True
4.409907740143629,0.2791666666666667,True,T2,,True
4.42643481909742,0.2916666666666666,True,T2,,True
4.44296189805121,0.3125,True,T2,,True
4.459488977005001,0.3166666666666666,True,T2,,True
4.476016055958792,0.3416666666666667,True,T2,,True
4.492543134912583,0.3625,True,T2,,True
4.509070213866373,0.3708333333333333,True,T2,,True
4.525597292820164,0.3958333333333333,True,T2,,True
4.542124371773955,0.4166666666666666,True,T2,,True
4.558651450727746,0.4666666666666666,True,T2,,True
4.575178529681537,0.5041666666666667,True,T2,,True
4.591705608635327,0.5291666666666667,True,T2,,True
4.608232687589118,0.5458333333333333,True,T2,,True
4.624759766542909,0.5541666666666667,True,T2,,True
4.6412868454967,0.5791666666666666,True,T2,,True
4.65781392445049,0.6208333333333333,True,T2,,True
4.674341003404281,0.6583333333333333,True,T2,,True
4.690868082358072,0.6791666666666667,True,T2,,True
4.707395161311863,0.6875,True,T2,,True
4.723922240265654,0.6958333333333333,True,T2,,True
4.740449319219445,0.6958333333333333,True,T2,,True
4.756976398173236,0.7041666666666666,True,T2,,True
4.773503477127027,0.7125,True,T2,,True
4.790030556080818,0.7166666666666667,True,T2,,True
4.806557635034608,0.7208333333333333,True,T2,,True
4.823084713988399,0.7208333333333333,True,T2,,True
4.83961179294219,0.7208333333333333,True,T2,,True
4.856138871895981,0.7208333333333333,True,T2,,True
4.872665950849772,0.7208333333333333,True,T2,,True
4.889193029803562,0.7208333333333333,True,T2,,True
4.905720108757353,0.7208333333333333,True,T2,,True
4.922247187711144,0.725,True,T2,,True
4.938774266664935,0.725,True,T2,,True
4.955301345618725,0.7291666666666666,True,T2,,True
4.971828424572516,0.7458333333333333,True,T2,,True
4.988355503526307,0.7833333333333333,True,T2,,True
5.004882582480098,0.7916666666666666,True,T2,,True
5.021409661433889,0.7916666666666666,True,T2,,True
5.037936740387679,0.7958333333333333,True,T2,,True
5.05446381934147,0.7999999999999999,True,T2,,True
5.070990898295261,0.7999999999999999,True,T2,,True
5.087517977249052,0.7999999999999999,True,T2,,True
5.1040450562028425,0.8041666666666667,True,T2,,True
5.120572135156634,0.8125,True,T2,,True
5.137099214110425,0.8166666666666667,True,T2,,True
5.153626293064216,0.8166666666666667,True,T2,,True
5.170153372018007,0.8208333333333333,True,T2,,True
5.186680450971797,0.825,True,T2,,True
5.203207529925588,0.8375,True,T2,,True
5.219734608879379,0.85,True,T2,,True
5.23626168783317,0.875,True,T2,,True
5.25278876678696,0.8833333333333333,True,T2,,True
5.269315845740751,0.8875,True,T2,,True
5.285842924694542,0.8916666666666666,True,T2,,True
5.302370003648333,0.8958333333333333,True,T2,,True
5.318897082602124,0.9083333333333332,True,T2,,True
5.335424161555914,0.9125,True,T2,,True
5.351951240509705,0.9166666666666666,True,T2,,True
5.368478319463496,0.925,True,T2,,True
5.385005398417287,0.9291666666666666,True,T2,,True
5.401532477371077,0.9291666666666666,True,T2,,True
5.418059556324868,0.9333333333333332,True,T2,,True
5.434586635278659,0.9416666666666668,True,T2,,True
5.45111371423245,0.9458333333333332,True,T2,,True
5.467640793186241,0.95,True,T2,,True
5.484167872140032,0.9541666666666666,True,T2,,True
5.500694951093823,0.9625,True,T2,,True
5.517222030047614,0.9666666666666668,True,T2,,True
5.533749109001405,0.975,True,T2,,True
5.550276187955195,0.9791666666666666,True,T2,,True
5.566803266908986,0.9791666666666666,True,T2,,True
5.583330345862777,0.9791666666666666,True,T2,,True
5.599857424816568,0.9791666666666666,True,T2,,True
5.616384503770359,0.9791666666666666,True,T2,,True
5.632911582724149,0.9875,True,T2,,True
5.64943866167794,0.9875,True,T2,,True
5.665965740631731,0.9875,True,T2,,True
5.682492819585521,0.9875,True,T2,,True
5.699019898539312,0.9875,True,T2,,True
5.715546977493103,0.9958333333333332,True,T2,,True
5.732074056446894,1.0,True,T2,,True
0.6230969659810919,0.0047169811320754,True,T2,Q3,False
0.7696002782154143,0.0188679245283018,True,T2,Q3,False
0.9161035904497368,0.0424528301886792,True,T2,Q3,False
1.0626069026840592,0.0613207547169811,True,T2,Q3,False
1.2091102149183817,0.0613207547169811,True,T2,Q3,False
1.355613527152704,0.0613207547169811,True,T2,Q3,False
1.5021168393870266,0.0613207547169811,True,T2,Q3,False
1.648620151621349,0.0613207547169811,True,T2,Q3,False
1.7951234638556717,0.0613207547169811,True,T2,Q3,False
1.941626776089994,0.0660377358490566,True,T2,Q3,False
2.0881300883243163,0.0660377358490566,True,T2,Q3,False
2.234633400558639,0.0660377358490566,True,T2,Q3,False
2.381136712792961,0.0660377358490566,True,T2,Q3,False
2.527640025027284,0.0660377358490566,True,T2,Q3,False
2.674143337261606,0.0660377358490566,True,T2,Q3,False
2.8206466494959286,0.0660377358490566,True,T2,Q3,False
2.967149961730251,0.0660377358490566,True,T2,Q3,False
3.113653273964573,0.070754716981132,True,T2,Q3,False
3.260156586198896,0.070754716981132,True,T2,Q3,False
3.4066598984332184,0.070754716981132,True,T2,Q3,False
3.553163210667541,0.0754716981132075,True,T2,Q3,False
3.6996665229018633,0.080188679245283,True,T2,Q3,False
3.8461698351361857,0.0896226415094339,True,T2,Q3,False
3.992673147370508,0.0896226415094339,True,T2,Q3,False
4.139176459604831,0.1084905660377358,True,T2,Q3,False
4.285679771839153,0.1084905660377358,True,T2,Q3,False
4.432183084073476,0.1367924528301886,True,T2,Q3,False
4.578686396307798,0.160377358490566,True,T2,Q3,False
4.72518970854212,0.2028301886792452,True,T2,Q3,False
4.871693020776443,0.2264150943396226,True,T2,Q3,False
5.018196333010765,0.2594339622641509,True,T2,Q3,False
5.164699645245087,0.2971698113207547,True,T2,Q3,False
5.31120295747941,0.3396226415094339,True,T2,Q3,False
5.457706269713733,0.3632075471698113,True,T2,Q3,False
5.604209581948055,0.3820754716981132,True,T2,Q3,False
5.750712894182377,0.4150943396226415,True,T2,Q3,False
5.8972162064167,0.4481132075471697,True,T2,Q3,False
6.043719518651023,0.4716981132075472,True,T2,Q3,False
6.190222830885345,0.5047169811320755,True,T2,Q3,False
6.336726143119667,0.5235849056603774,True,T2,Q3,False
6.48322945535399,0.5424528301886793,True,T2,Q3,False
6.629732767588313,0.5754716981132075,True,T2,Q3,False
6.776236079822635,0.6084905660377359,True,T2,Q3,False
6.922739392056957,0.6320754716981133,True,T2,Q3,False
7.06924270429128,0.6509433962264152,True,T2,Q3,False
7.215746016525602,0.6650943396226415,True,T2,Q3,False
7.362249328759924,0.6933962264150944,True,T2,Q3,False
7.508752640994246,0.7169811320754718,True,T2,Q3,False
7.655255953228569,0.7452830188679246,True,T2,Q3,False
7.801759265462892,0.7594339622641509,True,T2,Q3,False
7.948262577697214,0.7830188679245284,True,T2,Q3,False
8.094765889931537,0.8113207547169812,True,T2,Q3,False
8.24126920216586,0.8349056603773585,True,T2,Q3,False
8.387772514400183,0.8443396226415094,True,T2,Q3,False
8.534275826634504,0.8537735849056604,True,T2,Q3,False
8.680779138868825,0.8632075471698113,True,T2,Q3,False
8.827282451103148,0.8679245283018868,True,T2,Q3,False
8.973785763337471,0.8679245283018868,True,T2,Q3,False
9.120289075571794,0.8773584905660378,True,T2,Q3,False
9.266792387806117,0.8773584905660378,True,T2,Q3,False
9.41329570004044,0.8867924528301887,True,T2,Q3,False
9.559799012274762,0.8915094339622641,True,T2,Q3,False
9.706302324509082,0.8915094339622641,True,T2,Q3,False
9.852805636743405,0.8962264150943396,True,T2,Q3,False
9.999308948977728,0.910377358490566,True,T2,Q3,False
10.14581226121205,0.910377358490566,True,T2,Q3,False
10.292315573446372,0.919811320754717,True,T2,Q3,False
10.438818885680696,0.9245283018867924,True,T2,Q3,False
10.58532219791502,0.9245283018867924,True,T2,Q3,False
10.731825510149342,0.929245283018868,True,T2,Q3,False
10.87832882238366,0.9528301886792452,True,T2,Q3,False
11.024832134617984,0.9575471698113208,True,T2,Q3,False
11.171335446852307,0.9575471698113208,True,T2,Q3,False
11.31783875908663,0.9575471698113208,True,T2,Q3,False
11.464342071320951,0.9575471698113208,True,T2,Q3,False
11.610845383555276,0.9622641509433962,True,T2,Q3,False
11.7573486957896,0.9669811320754718,True,T2,Q3,False
11.903852008023922,0.9669811320754718,True,T2,Q3,False
12.05035532025824,0.9669811320754718,True,T2,Q3,False
12.196858632492564,0.9716981132075472,True,T2,Q3,False
12.343361944726889,0.9716981132075472,True,T2,Q3,False
12.48986525696121,0.9716981132075472,True,T2,Q3,False
12.636368569195533,0.9716981132075472,True,T2,Q3,False
12.782871881429855,0.9764150943396228,True,T2,Q3,False
12.929375193664178,0.9764150943396228,True,T2,Q3,False
13.0758785058985,0.981132075471698,True,T2,Q3,False
13.22238181813282,0.981132075471698,True,T2,Q3,False
13.368885130367143,0.9858490566037736,True,T2,Q3,False
13.515388442601466,0.9858490566037736,True,T2,Q3,False
13.66189175483579,0.9858490566037736,True,T2,Q3,False
13.808395067070112,0.9858490566037736,True,T2,Q3,False
13.954898379304437,0.9858490566037736,True,T2,Q3,False
14.101401691538758,0.9858490566037736,True,T2,Q3,False
14.24790500377308,0.9858490566037736,True,T2,Q3,False
14.3944083160074,0.9905660377358492,True,T2,Q3,False
14.540911628241725,0.9905660377358492,True,T2,Q3,False
14.687414940476046,0.9952830188679246,True,T2,Q3,False
14.833918252710369,0.9952830188679246,True,T2,Q3,False
14.980421564944692,0.9952830188679246,True,T2,Q3,False
15.126924877179016,1.0,True,T2,Q3,False
4.095893229159124,0.0041666666666666,True,T3,,True
4.118408855248841,0.0499999999999999,True,T3,,True
4.1409244813385575,0.0499999999999999,True,T3,,True
4.163440107428275,0.0499999999999999,True,T3,,True
4.185955733517992,0.0499999999999999,True,T3,,True
4.208471359607709,0.0499999999999999,True,T3,,True
4.230986985697426,0.0499999999999999,True,T3,,True
4.253502611787143,0.0499999999999999,True,T3,,True
4.27601823787686,0.0583333333333333,True,T3,,True
4.298533863966576,0.075,True,T3,,True
4.321049490056294,0.0916666666666666,True,T3,,True
4.343565116146011,0.0958333333333333,True,T3,,True
4.366080742235728,0.0999999999999999,True,T3,,True
4.3885963683254445,0.0999999999999999,True,T3,,True
4.411111994415162,0.0999999999999999,True,T3,,True
4.433627620504879,0.1166666666666666,True,T3,,True
4.456143246594596,0.125,True,T3,,True
4.478658872684313,0.125,True,T3,,True
4.50117449877403,0.1291666666666666,True,T3,,True
4.523690124863747,0.1333333333333333,True,T3,,True
4.546205750953464,0.1458333333333333,True,T3,,True
4.568721377043181,0.1541666666666666,True,T3,,True
4.591237003132898,0.1791666666666666,True,T3,,True
4.613752629222615,0.1875,True,T3,,True
4.636268255312332,0.2208333333333333,True,T3,,True
4.658783881402049,0.2333333333333333,True,T3,,True
4.681299507491766,0.25,True,T3,,True
4.703815133581482,0.2749999999999999,True,T3,,True
4.7263307596712,0.3083333333333333,True,T3,,True
4.748846385760917,0.3291666666666666,True,T3,,True
4.771362011850634,0.3666666666666666,True,T3,,True
4.793877637940351,0.4125,True,T3,,True
4.816393264030068,0.4458333333333333,True,T3,,True
4.838908890119785,0.4583333333333333,True,T3,,True
4.861424516209501,0.4708333333333333,True,T3,,True
4.883940142299219,0.475,True,T3,,True
4.906455768388936,0.4833333333333333,True,T3,,True
4.928971394478653,0.5125,True,T3,,True
4.951487020568369,0.5166666666666666,True,T3,,True
4.974002646658087,0.5291666666666667,True,T3,,True
4.996518272747804,0.5291666666666667,True,T3,,True
5.01903389883752,0.5291666666666667,True,T3,,True
5.0415495249272375,0.5291666666666667,True,T3,,True
5.064065151016955,0.5291666666666667,True,T3,,True
5.086580777106672,0.5333333333333333,True,T3,,True
5.109096403196388,0.5375,True,T3,,True
5.131612029286106,0.5416666666666666,True,T3,,True
5.154127655375823,0.5499999999999999,True,T3,,True
5.176643281465539,0.5708333333333333,True,T3,,True
5.199158907555256,0.5708333333333333,True,T3,,True
5.221674533644974,0.5791666666666666,True,T3,,True
5.244190159734691,0.5833333333333333,True,T3,,True
5.266705785824408,0.5833333333333333,True,T3,,True
5.2892214119141245,0.6,True,T3,,True
5.311737038003842,0.6041666666666666,True,T3,,True
5.334252664093558,0.6124999999999999,True,T3,,True
5.356768290183275,0.6166666666666667,True,T3,,True
5.379283916272993,0.6208333333333333,True,T3,,True
5.40179954236271,0.625,True,T3,,True
5.424315168452427,0.6333333333333333,True,T3,,True
5.446830794542144,0.6416666666666666,True,T3,,True
5.469346420631861,0.65,True,T3,,True
5.491862046721577,0.6541666666666667,True,T3,,True
5.514377672811294,0.6625,True,T3,,True
5.536893298901012,0.6708333333333333,True,T3,,True
5.559408924990729,0.6708333333333333,True,T3,,True
5.581924551080446,0.6708333333333333,True,T3,,True
5.604440177170162,0.6875,True,T3,,True
5.62695580325988,0.7,True,T3,,True
5.649471429349596,0.7166666666666667,True,T3,,True
5.671987055439313,0.7291666666666666,True,T3,,True
5.694502681529031,0.7666666666666666,True,T3,,True
5.717018307618748,0.7875,True,T3,,True
5.739533933708465,0.8041666666666667,True,T3,,True
5.762049559798181,0.8083333333333333,True,T3,,True
5.784565185887899,0.825,True,T3,,True
5.807080811977615,0.8333333333333333,True,T3,,True
5.829596438067332,0.8458333333333333,True,T3,,True
5.852112064157049,0.8583333333333333,True,T3,,True
5.874627690246767,0.8708333333333333,True,T3,,True
5.897143316336484,0.8791666666666667,True,T3,,True
5.9196589424262,0.9041666666666668,True,T3,,True
5.9421745685159175,0.9208333333333332,True,T3,,True
5.964690194605635,0.9208333333333332,True,T3,,True
5.987205820695351,0.9208333333333332,True,T3,,True
6.009721446785068,0.925,True,T3,,True
6.032237072874786,0.925,True,T3,,True
6.054752698964503,0.925,True,T3,,True
6.077268325054219,0.9375,True,T3,,True
6.0997839511439365,0.9541666666666666,True,T3,,True
6.122299577233653,0.9708333333333332,True,T3,,True
6.14481520332337,0.9708333333333332,True,T3,,True
6.167330829413087,0.9791666666666666,True,T3,,True
6.1898464555028045,0.9791666666666666,True,T3,,True
6.212362081592522,0.9875,True,T3,,True
6.234877707682239,0.9875,True,T3,,True
6.257393333771955,0.9875,True,T3,,True
6.279908959861672,0.9916666666666666,True,T3,,True
6.302424585951389,0.9958333333333332,True,T3,,True
6.324940212041106,1.0,True,T3,,True
0.4901537458648179,0.0044052863436123,True,T3,Q1,False
0.6506976591127237,0.0220264317180616,True,T3,Q1,False
0.8112415723606294,0.0572687224669603,True,T3,Q1,False
0.9717854856085352,0.1013215859030837,True,T3,Q1,False
1.1323293988564411,0.1541850220264317,True,T3,Q1,False
1.2928733121043468,0.1541850220264317,True,T3,Q1,False
1.4534172253522526,0.1541850220264317,True,T3,Q1,False
1.6139611386001582,0.1541850220264317,True,T3,Q1,False
1.774505051848064,0.1629955947136563,True,T3,Q1,False
1.93504896509597,0.1629955947136563,True,T3,Q1,False
2.095592878343876,0.1629955947136563,True,T3,Q1,False
2.256136791591781,0.1629955947136563,True,T3,Q1,False
2.4166807048396874,0.1629955947136563,True,T3,Q1,False
2.577224618087593,0.1629955947136563,True,T3,Q1,False
2.7377685313354982,0.1629955947136563,True,T3,Q1,False
2.8983124445834045,0.1629955947136563,True,T3,Q1,False
3.05885635783131,0.1629955947136563,True,T3,Q1,False
3.219400271079216,0.1629955947136563,True,T3,Q1,False
3.3799441843271216,0.1629955947136563,True,T3,Q1,False
3.540488097575027,0.1629955947136563,True,T3,Q1,False
3.701032010822933,0.1629955947136563,True,T3,Q1,False
3.861575924070839,0.1674008810572687,True,T3,Q1,False
4.022119837318745,0.1674008810572687,True,T3,Q1,False
4.18266375056665,0.1674008810572687,True,T3,Q1,False
4.343207663814557,0.1674008810572687,True,T3,Q1,False
4.503751577062462,0.171806167400881,True,T3,Q1,False
4.664295490310368,0.1806167400881057,True,T3,Q1,False
4.824839403558274,0.185022026431718,True,T3,Q1,False
4.985383316806179,0.1894273127753304,True,T3,Q1,False
5.1459272300540855,0.1894273127753304,True,T3,Q1,False
5.306471143301991,0.1938325991189427,True,T3,Q1,False
5.467015056549897,0.1938325991189427,True,T3,Q1,False
5.627558969797803,0.198237885462555,True,T3,Q1,False
5.788102883045708,0.198237885462555,True,T3,Q1,False
5.948646796293614,0.2026431718061674,True,T3,Q1,False
6.10919070954152,0.211453744493392,True,T3,Q1,False
6.269734622789426,0.2158590308370044,True,T3,Q1,False
6.430278536037331,0.2290748898678413,True,T3,Q1,False
6.590822449285237,0.251101321585903,True,T3,Q1,False
6.751366362533143,0.2731277533039647,True,T3,Q1,False
6.911910275781048,0.3171806167400881,True,T3,Q1,False
7.072454189028955,0.3392070484581497,True,T3,Q1,False
7.23299810227686,0.3480176211453744,True,T3,Q1,False
7.393542015524765,0.3656387665198237,True,T3,Q1,False
7.554085928772672,0.39647577092511,True,T3,Q1,False
7.714629842020577,0.4317180616740087,True,T3,Q1,False
7.8751737552684835,0.4669603524229074,True,T3,Q1,False
8.035717668516389,0.5110132158590308,True,T3,Q1,False
8.196261581764295,0.6431718061674009,True,T3,Q1,False
8.3568054950122,0.6475770925110131,True,T3,Q1,False
8.517349408260106,0.6563876651982379,True,T3,Q1,False
8.677893321508012,0.6563876651982379,True,T3,Q1,False
8.838437234755919,0.6563876651982379,True,T3,Q1,False
8.998981148003823,0.6651982378854625,True,T3,Q1,False
9.15952506125173,0.6651982378854625,True,T3,Q1,False
9.320068974499636,0.6784140969162995,True,T3,Q1,False
9.48061288774754,0.6784140969162995,True,T3,Q1,False
9.641156800995446,0.6828193832599119,True,T3,Q1,False
9.801700714243353,0.6828193832599119,True,T3,Q1,False
9.962244627491255,0.6828193832599119,True,T3,Q1,False
10.122788540739164,0.6960352422907489,True,T3,Q1,False
10.28333245398707,0.6960352422907489,True,T3,Q1,False
10.443876367234976,0.6960352422907489,True,T3,Q1,False
10.60442028048288,0.6960352422907489,True,T3,Q1,False
10.764964193730789,0.6960352422907489,True,T3,Q1,False
10.925508106978691,0.7004405286343612,True,T3,Q1,False
11.086052020226598,0.7092511013215859,True,T3,Q1,False
11.246595933474504,0.7092511013215859,True,T3,Q1,False
11.40713984672241,0.7092511013215859,True,T3,Q1,False
11.567683759970317,0.7136563876651982,True,T3,Q1,False
11.72822767321822,0.7180616740088105,True,T3,Q1,False
11.888771586466127,0.7224669603524229,True,T3,Q1,False
12.049315499714034,0.7268722466960352,True,T3,Q1,False
12.209859412961938,0.7312775330396475,True,T3,Q1,False
12.370403326209845,0.7312775330396475,True,T3,Q1,False
12.53094723945775,0.7312775330396475,True,T3,Q1,False
12.691491152705655,0.7312775330396475,True,T3,Q1,False
12.852035065953562,0.7312775330396475,True,T3,Q1,False
13.012578979201468,0.7356828193832599,True,T3,Q1,False
13.173122892449374,0.7400881057268722,True,T3,Q1,False
13.33366680569728,0.7400881057268722,True,T3,Q1,False
13.494210718945183,0.7444933920704846,True,T3,Q1,False
13.654754632193091,0.7533039647577092,True,T3,Q1,False
13.815298545440996,0.7709251101321586,True,T3,Q1,False
13.975842458688902,0.7797356828193832,True,T3,Q1,False
14.136386371936808,0.7841409691629956,True,T3,Q1,False
14.296930285184713,0.7973568281938326,True,T3,Q1,False
14.45747419843262,0.7973568281938326,True,T3,Q1,False
14.618018111680524,0.7973568281938326,True,T3,Q1,False
14.778562024928432,0.8105726872246696,True,T3,Q1,False
14.939105938176336,0.8149779735682818,True,T3,Q1,False
15.099649851424244,0.8193832599118942,True,T3,Q1,False
15.260193764672149,0.8193832599118942,True,T3,Q1,False
15.420737677920052,0.8414096916299559,True,T3,Q1,False
15.58128159116796,0.8458149779735682,True,T3,Q1,False
15.741825504415866,0.8502202643171806,True,T3,Q1,False
15.902369417663772,0.8590308370044052,True,T3,Q1,False
16.062913330911677,0.8766519823788546,True,T3,Q1,False
16.223457244159583,0.8854625550660793,True,T3,Q1,False
16.38400115740749,1.0,True,T3,Q1,False
4.095893229159124,0.0041666666666666,True,T3,,True
4.118408855248841,0.0499999999999999,True,T3,,True
4.1409244813385575,0.0499999999999999,True,T3,,True
4.163440107428275,0.0499999999999999,True,T3,,True
4.185955733517992,0.0499999999999999,True,T3,,True
4.208471359607709,0.0499999999999999,True,T3,,True
4.230986985697426,0.0499999999999999,True,T3,,True
4.253502611787143,0.0499999999999999,True,T3,,True
4.27601823787686,0.0583333333333333,True,T3,,True
4.298533863966576,0.075,True,T3,,True
4.321049490056294,0.0916666666666666,True,T3,,True
4.343565116146011,0.0958333333333333,True,T3,,True
4.366080742235728,0.0999999999999999,True,T3,,True
4.3885963683254445,0.0999999999999999,True,T3,,True
4.411111994415162,0.0999999999999999,True,T3,,True
4.433627620504879,0.1166666666666666,True,T3,,True
4.456143246594596,0.125,True,T3,,True
4.478658872684313,0.125,True,T3,,True
4.50117449877403,0.1291666666666666,True,T3,,True
4.523690124863747,0.1333333333333333,True,T3,,True
4.546205750953464,0.1458333333333333,True,T3,,True
4.568721377043181,0.1541666666666666,True,T3,,True
4.591237003132898,0.1791666666666666,True,T3,,True
4.613752629222615,0.1875,True,T3,,True
4.636268255312332,0.2208333333333333,True,T3,,True
4.658783881402049,0.2333333333333333,True,T3,,True
4.681299507491766,0.25,True,T3,,True
4.703815133581482,0.2749999999999999,True,T3,,True
4.7263307596712,0.3083333333333333,True,T3,,True
4.748846385760917,0.3291666666666666,True,T3,,True
4.771362011850634,0.3666666666666666,True,T3,,True
4.793877637940351,0.4125,True,T3,,True
4.816393264030068,0.4458333333333333,True,T3,,True
4.838908890119785,0.4583333333333333,True,T3,,True
4.861424516209501,0.4708333333333333,True,T3,,True
4.883940142299219,0.475,True,T3,,True
4.906455768388936,0.4833333333333333,True,T3,,True
4.928971394478653,0.5125,True,T3,,True
4.951487020568369,0.5166666666666666,True,T3,,True
4.974002646658087,0.5291666666666667,True,T3,,True
4.996518272747804,0.5291666666666667,True,T3,,True
5.01903389883752,0.5291666666666667,True,T3,,True
5.0415495249272375,0.5291666666666667,True,T3,,True
5.064065151016955,0.5291666666666667,True,T3,,True
5.086580777106672,0.5333333333333333,True,T3,,True
5.109096403196388,0.5375,True,T3,,True
5.131612029286106,0.5416666666666666,True,T3,,True
5.154127655375823,0.5499999999999999,True,T3,,True
5.176643281465539,0.5708333333333333,True,T3,,True
5.199158907555256,0.5708333333333333,True,T3,,True
5.221674533644974,0.5791666666666666,True,T3,,True
5.244190159734691,0.5833333333333333,True,T3,,True
5.266705785824408,0.5833333333333333,True,T3,,True
5.2892214119141245,0.6,True,T3,,True
5.311737038003842,0.6041666666666666,True,T3,,True
5.334252664093558,0.6124999999999999,True,T3,,True
5.356768290183275,0.6166666666666667,True,T3,,True
5.379283916272993,0.6208333333333333,True,T3,,True
5.40179954236271,0.625,True,T3,,True
5.424315168452427,0.6333333333333333,True,T3,,True
5.446830794542144,0.6416666666666666,True,T3,,True
5.469346420631861,0.65,True,T3,,True
5.491862046721577,0.6541666666666667,True,T3,,True
5.514377672811294,0.6625,True,T3,,True
5.536893298901012,0.6708333333333333,True,T3,,True
5.559408924990729,0.6708333333333333,True,T3,,True
5.581924551080446,0.6708333333333333,True,T3,,True
5.604440177170162,0.6875,True,T3,,True
5.62695580325988,0.7,True,T3,,True
5.649471429349596,0.7166666666666667,True,T3,,True
5.671987055439313,0.7291666666666666,True,T3,,True
5.694502681529031,0.7666666666666666,True,T3,,True
5.717018307618748,0.7875,True,T3,,True
5.739533933708465,0.8041666666666667,True,T3,,True
5.762049559798181,0.8083333333333333,True,T3,,True
5.784565185887899,0.825,True,T3,,True
5.807080811977615,0.8333333333333333,True,T3,,True
5.829596438067332,0.8458333333333333,True,T3,,True
5.852112064157049,0.8583333333333333,True,T3,,True
5.874627690246767,0.8708333333333333,True,T3,,True
5.897143316336484,0.8791666666666667,True,T3,,True
5.9196589424262,0.9041666666666668,True,T3,,True
5.9421745685159175,0.9208333333333332,True,T3,,True
5.964690194605635,0.9208333333333332,True,T3,,True
5.987205820695351,0.9208333333333332,True,T3,,True
6.009721446785068,0.925,True,T3,,True
6.032237072874786,0.925,True,T3,,True
6.054752698964503,0.925,True,T3,,True
6.077268325054219,0.9375,True,T3,,True
6.0997839511439365,0.9541666666666666,True,T3,,True
6.122299577233653,0.9708333333333332,True,T3,,True
6.14481520332337,0.9708333333333332,True,T3,,True
6.167330829413087,0.9791666666666666,True,T3,,True
6.1898464555028045,0.9791666666666666,True,T3,,True
6.212362081592522,0.9875,True,T3,,True
6.234877707682239,0.9875,True,T3,,True
6.257393333771955,0.9875,True,T3,,True
6.279908959861672,0.9916666666666666,True,T3,,True
6.302424585951389,0.9958333333333332,True,T3,,True
6.324940212041106,1.0,True,T3,,True
0.161664941975978,0.0006561679790026,True,T3,Q2,False
0.2401325406712443,0.0032808398950131,True,T3,Q2,False
0.3186001393665106,0.0072178477690288,True,T3,Q2,False
0.397067738061777,0.0131233595800524,True,T3,Q2,False
0.4755353367570434,0.0203412073490813,True,T3,Q2,False
0.5540029354523097,0.0367454068241469,True,T3,Q2,False
0.632470534147576,0.0734908136482939,True,T3,Q2,False
0.7109381328428425,0.1194225721784777,True,T3,Q2,False
0.7894057315381088,0.1758530183727034,True,T3,Q2,False
0.8678733302333751,0.2729658792650918,True,T3,Q2,False
0.9463409289286414,0.4245406824146981,True,T3,Q2,False
1.0248085276239078,0.8123359580052493,True,T3,Q2,False
1.1032761263191742,0.9901574803149604,True,T3,Q2,False
1.1817437250144405,0.9901574803149604,True,T3,Q2,False
1.2602113237097068,0.9901574803149604,True,T3,Q2,False
1.338678922404973,0.9901574803149604,True,T3,Q2,False
1.4171465211002394,0.9901574803149604,True,T3,Q2,False
1.4956141197955055,0.9901574803149604,True,T3,Q2,False
1.574081718490772,0.9901574803149604,True,T3,Q2,False
1.6525493171860384,0.9901574803149604,True,T3,Q2,False
1.731016915881305,0.9901574803149604,True,T3,Q2,False
1.8094845145765712,0.9901574803149604,True,T3,Q2,False
1.887952113271837,0.9901574803149604,True,T3,Q2,False
1.966419711967104,0.9901574803149604,True,T3,Q2,False
2.04488731066237,0.9901574803149604,True,T3,Q2,False
2.1233549093576367,0.9901574803149604,True,T3,Q2,False
2.2018225080529032,0.9901574803149604,True,T3,Q2,False
2.2802901067481693,0.9901574803149604,True,T3,Q2,False
2.358757705443436,0.9901574803149604,True,T3,Q2,False
2.437225304138702,0.9901574803149604,True,T3,Q2,False
2.5156929028339685,0.9901574803149604,True,T3,Q2,False
2.5941605015292346,0.9901574803149604,True,T3,Q2,False
2.672628100224501,0.9901574803149604,True,T3,Q2,False
2.751095698919768,0.9901574803149604,True,T3,Q2,False
2.829563297615034,0.9901574803149604,True,T3,Q2,False
2.9080308963103003,0.9901574803149604,True,T3,Q2,False
2.9864984950055664,0.9901574803149604,True,T3,Q2,False
3.064966093700833,0.9901574803149604,True,T3,Q2,False
3.143433692396099,0.9901574803149604,True,T3,Q2,False
3.2219012910913656,0.9901574803149604,True,T3,Q2,False
3.300368889786632,0.9901574803149604,True,T3,Q2,False
3.378836488481898,0.9901574803149604,True,T3,Q2,False
3.4573040871771648,0.9901574803149604,True,T3,Q2,False
3.535771685872431,0.9901574803149604,True,T3,Q2,False
3.6142392845676974,0.9901574803149604,True,T3,Q2,False
3.692706883262964,0.9901574803149604,True,T3,Q2,False
3.77117448195823,0.9901574803149604,True,T3,Q2,False
3.849642080653496,0.9901574803149604,True,T3,Q2,False
3.928109679348762,0.9901574803149604,True,T3,Q2,False
4.006577278044029,0.9901574803149604,True,T3,Q2,False
4.085044876739295,0.9901574803149604,True,T3,Q2,False
4.163512475434562,0.9901574803149604,True,T3,Q2,False
4.241980074129828,0.9908136482939632,True,T3,Q2,False
4.320447672825094,0.9908136482939632,True,T3,Q2,False
4.3989152715203605,0.9908136482939632,True,T3,Q2,False
4.477382870215627,0.9921259842519684,True,T3,Q2,False
4.555850468910894,0.9921259842519684,True,T3,Q2,False
4.63431806760616,0.9927821522309712,True,T3,Q2,False
4.712785666301426,0.9927821522309712,True,T3,Q2,False
4.791253264996692,0.9927821522309712,True,T3,Q2,False
4.869720863691959,0.9940944881889764,True,T3,Q2,False
4.948188462387225,0.9940944881889764,True,T3,Q2,False
5.026656061082491,0.9940944881889764,True,T3,Q2,False
5.105123659777758,0.9940944881889764,True,T3,Q2,False
5.183591258473024,0.9940944881889764,True,T3,Q2,False
5.262058857168291,0.994750656167979,True,T3,Q2,False
5.340526455863557,0.9954068241469816,True,T3,Q2,False
5.418994054558823,0.9954068241469816,True,T3,Q2,False
5.497461653254089,0.9954068241469816,True,T3,Q2,False
5.575929251949356,0.9954068241469816,True,T3,Q2,False
5.654396850644623,0.9954068241469816,True,T3,Q2,False
5.732864449339888,0.9954068241469816,True,T3,Q2,False
5.811332048035155,0.9954068241469816,True,T3,Q2,False
5.889799646730421,0.9973753280839894,True,T3,Q2,False
5.968267245425688,0.9973753280839894,True,T3,Q2,False
6.046734844120954,0.9973753280839894,True,T3,Q2,False
6.12520244281622,0.9973753280839894,True,T3,Q2,False
6.203670041511487,0.9973753280839894,True,T3,Q2,False
6.282137640206753,0.9986876640419948,True,T3,Q2,False
6.36060523890202,0.9986876640419948,True,T3,Q2,False
6.439072837597285,0.9986876640419948,True,T3,Q2,False
6.517540436292552,0.9993438320209972,True,T3,Q2,False
6.596008034987818,0.9993438320209972,True,T3,Q2,False
6.674475633683085,0.9993438320209972,True,T3,Q2,False
6.752943232378351,0.9993438320209972,True,T3,Q2,False
6.831410831073617,0.9993438320209972,True,T3,Q2,False
6.909878429768884,0.9993438320209972,True,T3,Q2,False
6.98834602846415,0.9993438320209972,True,T3,Q2,False
7.066813627159417,0.9993438320209972,True,T3,Q2,False
7.145281225854683,0.9993438320209972,True,T3,Q2,False
7.223748824549949,0.9993438320209972,True,T3,Q2,False
7.302216423245215,0.9993438320209972,True,T3,Q2,False
7.380684021940482,0.9993438320209972,True,T3,Q2,False
7.459151620635748,0.9993438320209972,True,T3,Q2,False
7.537619219331014,0.9993438320209972,True,T3,Q2,False
7.616086818026281,0.9993438320209972,True,T3,Q2,False
7.694554416721547,0.9993438320209972,True,T3,Q2,False
7.773022015416814,0.9993438320209972,True,T3,Q2,False
7.85148961411208,0.9993438320209972,True,T3,Q2,False
7.929957212807346,1.0,True,T3,Q2,False
4.095893229159124,0.0041666666666666,True,T3,,True
4.118408855248841,0.0499999999999999,True,T3,,True
4.1409244813385575,0.0499999999999999,True,T3,,True
4.163440107428275,0.0499999999999999,True,T3,,True
4.185955733517992,0.0499999999999999,True,T3,,True
4.208471359607709,0.0499999999999999,True,T3,,True
4.230986985697426,0.0499999999999999,True,T3,,True
4.253502611787143,0.0499999999999999,True,T3,,True
4.27601823787686,0.0583333333333333,True,T3,,True
4.298533863966576,0.075,True,T3,,True
4.321049490056294,0.0916666666666666,True,T3,,True
4.343565116146011,0.0958333333333333,True,T3,,True
4.366080742235728,0.0999999999999999,True,T3,,True
4.3885963683254445,0.0999999999999999,True,T3,,True
4.411111994415162,0.0999999999999999,True,T3,,True
4.433627620504879,0.1166666666666666,True,T3,,True
4.456143246594596,0.125,True,T3,,True
4.478658872684313,0.125,True,T3,,True
4.50117449877403,0.1291666666666666,True,T3,,True
4.523690124863747,0.1333333333333333,True,T3,,True
4.546205750953464,0.1458333333333333,True,T3,,True
4.568721377043181,0.1541666666666666,True,T3,,True
4.591237003132898,0.1791666666666666,True,T3,,True
4.613752629222615,0.1875,True,T3,,True
4.636268255312332,0.2208333333333333,True,T3,,True
4.658783881402049,0.2333333333333333,True,T3,,True
4.681299507491766,0.25,True,T3,,True
4.703815133581482,0.2749999999999999,True,T3,,True
4.7263307596712,0.3083333333333333,True,T3,,True
4.748846385760917,0.3291666666666666,True,T3,,True
4.771362011850634,0.3666666666666666,True,T3,,True
4.793877637940351,0.4125,True,T3,,True
4.816393264030068,0.4458333333333333,True,T3,,True
4.838908890119785,0.4583333333333333,True,T3,,True
4.861424516209501,0.4708333333333333,True,T3,,True
4.883940142299219,0.475,True,T3,,True
4.906455768388936,0.4833333333333333,True,T3,,True
4.928971394478653,0.5125,True,T3,,True
4.951487020568369,0.5166666666666666,True,T3,,True
4.974002646658087,0.5291666666666667,True,T3,,True
4.996518272747804,0.5291666666666667,True,T3,,True
5.01903389883752,0.5291666666666667,True,T3,,True
5.0415495249272375,0.5291666666666667,True,T3,,True
5.064065151016955,0.5291666666666667,True,T3,,True
5.086580777106672,0.5333333333333333,True,T3,,True
5.109096403196388,0.5375,True,T3,,True
5.131612029286106,0.5416666666666666,True,T3,,True
5.154127655375823,0.5499999999999999,True,T3,,True
5.176643281465539,0.5708333333333333,True,T3,,True
5.199158907555256,0.5708333333333333,True,T3,,True
5.221674533644974,0.5791666666666666,True,T3,,True
5.244190159734691,0.5833333333333333,True,T3,,True
5.266705785824408,0.5833333333333333,True,T3,,True
5.2892214119141245,0.6,True,T3,,True
5.311737038003842,0.6041666666666666,True,T3,,True
5.334252664093558,0.6124999999999999,True,T3,,True
5.356768290183275,0.6166666666666667,True,T3,,True
5.379283916272993,0.6208333333333333,True,T3,,True
5.40179954236271,0.625,True,T3,,True
5.424315168452427,0.6333333333333333,True,T3,,True
5.446830794542144,0.6416666666666666,True,T3,,True
5.469346420631861,0.65,True,T3,,True
5.491862046721577,0.6541666666666667,True,T3,,True
5.514377672811294,0.6625,True,T3,,True
5.536893298901012,0.6708333333333333,True,T3,,True
5.559408924990729,0.6708333333333333,True,T3,,True
5.581924551080446,0.6708333333333333,True,T3,,True
5.604440177170162,0.6875,True,T3,,True
5.62695580325988,0.7,True,T3,,True
5.649471429349596,0.7166666666666667,True,T3,,True
5.671987055439313,0.7291666666666666,True,T3,,True
5.694502681529031,0.7666666666666666,True,T3,,True
5.717018307618748,0.7875,True,T3,,True
5.739533933708465,0.8041666666666667,True,T3,,True
5.762049559798181,0.8083333333333333,True,T3,,True
5.784565185887899,0.825,True,T3,,True
5.807080811977615,0.8333333333333333,True,T3,,True
5.829596438067332,0.8458333333333333,True,T3,,True
5.852112064157049,0.8583333333333333,True,T3,,True
5.874627690246767,0.8708333333333333,True,T3,,True
5.897143316336484,0.8791666666666667,True,T3,,True
5.9196589424262,0.9041666666666668,True,T3,,True
5.9421745685159175,0.9208333333333332,True,T3,,True
5.964690194605635,0.9208333333333332,True,T3,,True
5.987205820695351,0.9208333333333332,True,T3,,True
6.009721446785068,0.925,True,T3,,True
6.032237072874786,0.925,True,T3,,True
6.054752698964503,0.925,True,T3,,True
6.077268325054219,0.9375,True,T3,,True
6.0997839511439365,0.9541666666666666,True,T3,,True
6.122299577233653,0.9708333333333332,True,T3,,True
6.14481520332337,0.9708333333333332,True,T3,,True
6.167330829413087,0.9791666666666666,True,T3,,True
6.1898464555028045,0.9791666666666666,True,T3,,True
6.212362081592522,0.9875,True,T3,,True
6.234877707682239,0.9875,True,T3,,True
6.257393333771955,0.9875,True,T3,,True
6.279908959861672,0.9916666666666666,True,T3,,True
6.302424585951389,0.9958333333333332,True,T3,,True
6.324940212041106,1.0,True,T3,,True
0.0,0.0040160642570281,True,T3,Q3,False
0.1552188862587417,0.0080321285140562,True,T3,Q3,False
0.3104377725174835,0.0200803212851405,True,T3,Q3,False
0.4656566587762253,0.0240963855421686,True,T3,Q3,False
0.6208755450349671,0.0481927710843373,True,T3,Q3,False
0.7760944312937089,0.0763052208835341,True,T3,Q3,False
0.9313133175524506,0.1526104417670682,True,T3,Q3,False
1.0865322038111924,0.2289156626506023,True,T3,Q3,False
1.2417510900699342,0.2289156626506023,True,T3,Q3,False
1.396969976328676,0.2289156626506023,True,T3,Q3,False
1.5521888625874178,0.2289156626506023,True,T3,Q3,False
1.7074077488461596,0.2289156626506023,True,T3,Q3,False
1.8626266351049008,0.2289156626506023,True,T3,Q3,False
2.0178455213636437,0.2289156626506023,True,T3,Q3,False
2.173064407622385,0.2289156626506023,True,T3,Q3,False
2.328283293881127,0.2289156626506023,True,T3,Q3,False
2.4835021801398685,0.2289156626506023,True,T3,Q3,False
2.63872106639861,0.2289156626506023,True,T3,Q3,False
2.793939952657352,0.2289156626506023,True,T3,Q3,False
2.9491588389160937,0.2289156626506023,True,T3,Q3,False
3.104377725174836,0.2289156626506023,True,T3,Q3,False
3.2595966114335773,0.2409638554216867,True,T3,Q3,False
3.4148154976923197,0.2409638554216867,True,T3,Q3,False
3.570034383951061,0.2409638554216867,True,T3,Q3,False
3.7252532702098025,0.2409638554216867,True,T3,Q3,False
3.880472156468545,0.253012048192771,True,T3,Q3,False
4.035691042727287,0.2650602409638554,True,T3,Q3,False
4.190909928986028,0.3172690763052208,True,T3,Q3,False
4.34612881524477,0.3373493975903614,True,T3,Q3,False
4.501347701503511,0.3534136546184738,True,T3,Q3,False
4.656566587762254,0.3775100401606425,True,T3,Q3,False
4.811785474020995,0.3895582329317268,True,T3,Q3,False
4.967004360279737,0.4176706827309236,True,T3,Q3,False
5.122223246538479,0.4538152610441766,True,T3,Q3,False
5.27744213279722,0.4738955823293172,True,T3,Q3,False
5.4326610190559625,0.5060240963855421,True,T3,Q3,False
5.587879905314704,0.5100401606425703,True,T3,Q3,False
5.743098791573446,0.5341365461847389,True,T3,Q3,False
5.898317677832187,0.5542168674698795,True,T3,Q3,False
6.05353656409093,0.5783132530120482,True,T3,Q3,False
6.208755450349671,0.6024096385542168,True,T3,Q3,False
6.363974336608413,0.6305220883534136,True,T3,Q3,False
6.5191932228671545,0.6666666666666666,True,T3,Q3,False
6.674412109125896,0.6987951807228916,True,T3,Q3,False
6.829630995384639,0.7108433734939759,True,T3,Q3,False
6.98484988164338,0.7269076305220883,True,T3,Q3,False
7.140068767902122,0.7389558232931727,True,T3,Q3,False
7.295287654160863,0.7710843373493975,True,T3,Q3,False
7.450506540419605,0.7710843373493975,True,T3,Q3,False
7.605725426678347,0.7831325301204819,True,T3,Q3,False
7.760944312937089,0.7951807228915663,True,T3,Q3,False
7.916163199195831,0.8192771084337349,True,T3,Q3,False
8.071382085454573,0.8232931726907631,True,T3,Q3,False
8.226600971713314,0.8353413654618473,True,T3,Q3,False
8.381819857972056,0.8353413654618473,True,T3,Q3,False
8.537038744230799,0.8353413654618473,True,T3,Q3,False
8.69225763048954,0.8393574297188755,True,T3,Q3,False
8.847476516748282,0.8514056224899598,True,T3,Q3,False
9.002695403007023,0.859437751004016,True,T3,Q3,False
9.157914289265763,0.859437751004016,True,T3,Q3,False
9.313133175524507,0.8835341365461847,True,T3,Q3,False
9.468352061783248,0.8995983935742972,True,T3,Q3,False
9.62357094804199,0.9036144578313252,True,T3,Q3,False
9.778789834300731,0.9036144578313252,True,T3,Q3,False
9.934008720559474,0.9036144578313252,True,T3,Q3,False
10.089227606818216,0.9076305220883534,True,T3,Q3,False
10.244446493076955,0.9156626506024096,True,T3,Q3,False
10.3996653793357,0.9156626506024096,True,T3,Q3,False
10.55488426559444,0.9236947791164658,True,T3,Q3,False
10.710103151853184,0.927710843373494,True,T3,Q3,False
10.865322038111923,0.9357429718875502,True,T3,Q3,False
11.020540924370666,0.9397590361445782,True,T3,Q3,False
11.175759810629408,0.9437751004016064,True,T3,Q3,False
11.330978696888147,0.9437751004016064,True,T3,Q3,False
11.486197583146891,0.9437751004016064,True,T3,Q3,False
11.641416469405634,0.9558232931726908,True,T3,Q3,False
11.796635355664376,0.9598393574297188,True,T3,Q3,False
11.951854241923115,0.963855421686747,True,T3,Q3,False
12.10707312818186,0.967871485943775,True,T3,Q3,False
12.2622920144406,0.9718875502008032,True,T3,Q3,False
12.417510900699344,0.9759036144578312,True,T3,Q3,False
12.572729786958083,0.9759036144578312,True,T3,Q3,False
12.727948673216826,0.9759036144578312,True,T3,Q3,False
12.883167559475568,0.9759036144578312,True,T3,Q3,False
13.038386445734307,0.9759036144578312,True,T3,Q3,False
13.193605331993052,0.9839357429718876,True,T3,Q3,False
13.348824218251792,0.9879518072289156,True,T3,Q3,False
13.504043104510536,0.9919678714859438,True,T3,Q3,False
13.659261990769275,0.9919678714859438,True,T3,Q3,False
13.814480877028018,0.9959839357429718,True,T3,Q3,False
13.96969976328676,0.9959839357429718,True,T3,Q3,False
14.1249186495455,0.9959839357429718,True,T3,Q3,False
14.280137535804243,0.9959839357429718,True,T3,Q3,False
14.435356422062986,0.9959839357429718,True,T3,Q3,False
14.590575308321728,0.9959839357429718,True,T3,Q3,False
14.74579419458047,0.9959839357429718,True,T3,Q3,False
14.90101308083921,0.9959839357429718,True,T3,Q3,False
15.056231967097952,0.9959839357429718,True,T3,Q3,False
15.211450853356697,0.9959839357429718,True,T3,Q3,False
15.366669739615435,1.0,True,T3,Q3,False


==> figs/plots/data/mcs/mcs_Backhaul_LB_0_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,6554970,11.643582810241575
1,145599.0,0.2586272726783438,8244,0.014643804119260887
2,232155.0,0.4123765581401033,14193,0.025211003379993907
3,1688534.0,2.9993402650063157,119888,0.21295686417393855
4,3464045.0,6.15317763710639,272343,0.48376243877388014
5,3136983.0,5.572217925455044,273124,0.48514972783466903
6,3779424.0,6.713384854395131,363486,0.6456596050574556
7,2915644.0,5.179053810953214,302238,0.5368648798395406
8,4653459.0,8.26593183806546,506146,0.899066336699105
9,2708743.0,4.811535892942636,308776,0.5484783188657084
10,3850077.0,6.8388856661901505,457752,0.8131041512857727
11,2864772.0,5.088689958071719,364806,0.648004318963014
12,1954568.0,3.471896037090674,255663,0.4541337812400044
13,2426047.0,4.309383436695842,322882,0.573534784283745
14,1713814.0,3.044245088894588,247979,0.4404847042321926
15,14208013.0,25.23767094807281,2737450,4.862528091493294


==> figs/plots/data/mcs/mcs_Backhaul_LB_0_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,6970924,11.816919993273554
1,147050.0,0.2492751441574856,22201,0.037634528904728584
2,237947.0,0.4033612562178934,35585,0.06032272019615183
3,1801825.0,3.0544045332986163,278622,0.47231240540936387
4,3767889.0,6.387222534133998,549445,0.931404159004486
5,3538464.0,5.998307539585673,505060,0.8561639191307696
6,4366888.0,7.402629280650079,620614,1.052047904224099
7,3418473.0,5.794902073264008,487062,0.8256542010447688
8,5240332.0,8.883267696246753,741423,1.2568400218067015
9,2897496.0,4.911756090416443,409703,0.6945173368701416
10,4020912.0,6.8161402138358635,559896,0.9491204087942847
11,2919556.0,4.949151599971793,412411,0.6991078645163741
12,1930670.0,3.2728190586231403,272451,0.4618514947354717
13,2318196.0,3.9297425507331285,322634,0.5469203458694745
14,1567233.0,2.6567305814577944,223305,0.3785405376816547
15,13847185.0,23.47336985413378,1530512,2.594482145085084


==> figs/plots/data/mcs/mcs_Backhaul_LB_1_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,7590953,11.41879058088203
1,447969.0,0.6738632419048232,42019,0.06320763169236882
2,687023.0,1.0334633558196602,65410,0.09839385013917142
3,4396352.0,6.613270139841715,448825,0.6751508911284759
4,7868909.0,11.836909538369932,742967,1.1176178513430632
5,5876382.0,8.839624673116104,550879,0.8286669587343926
6,5808328.0,8.737253551309482,560552,0.8432176958142917
7,3782785.0,5.690303935158317,376395,0.566197113944862
8,4960185.0,7.461423322925638,511580,0.7695509227059671
9,2509703.0,3.7752536443331133,263180,0.39589196574877134
10,3210773.0,4.829847384083441,347023,0.5220138978267188
11,2266238.0,3.4090182258323733,260946,0.39253144195713535
12,1635748.0,2.460595376508934,199762,0.30049460772819386
13,2126236.0,3.1984183816619978,287045,0.43179120491054057
14,1729947.0,2.6022954573721018,290011,0.43625284929997316
15,11580201.0,17.419669190880338,2644359,3.9778116979081055


==> figs/plots/data/mcs/mcs_Backhaul_LB_1_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,6952171,11.312842805325296
1,276090.0,0.4492643765698889,34613,0.05632361862513515
2,428876.0,0.6978836928747425,54249,0.08827608085964686
3,3068602.0,4.9933484170781774,413843,0.6734214111080173
4,5823810.0,9.476729939191873,743441,1.2097560845430648
5,4662379.0,7.586804283992691,580997,0.9454208953383886
6,5051720.0,8.220355088578502,635545,1.0341835206168641
7,3660284.0,5.956156359624539,467844,0.7612939367306425
8,5236958.0,8.521781560334283,673653,1.0961943390540596
9,2633100.0,4.284682639523975,341386,0.5555165651044518
10,3365881.0,5.477092357830541,429574,0.6990195055982956
11,2360806.0,3.841595261662693,304745,0.4958929060733485
12,1608147.0,2.616839289317748,208196,0.33878462147975147
13,2031452.0,3.305657634509232,264386,0.4302191729646371
14,1540268.0,2.506383942810495,217933,0.3546290462494317
15,12753249.0,20.752582350775324,1581766,2.5739111009795606


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_0_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3500425,3.5737222944190963
1,13025.0,0.013297737527531293,743,0.0007585580793056239
2,53497.0,0.054617202649546386,3040,0.003103656206041853
3,124716.0,0.127327495852867,8914,0.009100655072584564
4,244368.0,0.2494849538677748,19326,0.01973067757827791
5,361776.0,0.36935142355164385,30681,0.03132344607156911
6,622657.0,0.6356951520675664,50121,0.05117051075757358
7,781158.0,0.7975150903286978,73170,0.07470214624871131
8,1068450.0,1.0908228530741506,96302,0.0983185197217903
9,1210867.0,1.2362219997504211,113612,0.11599098318448256
10,1629691.0,1.6638159822633398,147718,0.15081114718555605
11,2025895.0,2.068316312348408,186907,0.19082074687587652
12,2140624.0,2.1854476850007023,209391,0.21377555152608868
13,2559038.0,2.612623082301622,247594,0.2527785048285284
14,2436561.0,2.4875814700820866,264447,0.26998439892077297
15,79176245.0,80.83415926491455,2048459,2.091352792161937


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_0_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3770134,3.8434732737069726
1,3346.0,0.003411088723590071,114,0.0001162176074385141
2,23005.0,0.023452509290552776,899,0.0009164879744493348
3,91963.0,0.09375192835849185,4321,0.004405055102998415
4,271197.0,0.2764725130219535,17303,0.017639590013233414
5,435478.0,0.44394922150973015,38234,0.0389777544105627
6,616129.0,0.6281143706445986,53032,0.05406361541823929
7,773718.0,0.788768901685195,70924,0.07230366306990502
8,1114335.0,1.1360118209210226,98431,0.10034574840158228
9,1250342.0,1.2746645238586543,119507,0.12183173343995177
10,1584527.0,1.6153503233484772,147697,0.15057010496356327
11,1839514.0,1.8752975081548315,174311,0.1777018190369722
12,1926475.0,1.9639501341237844,186687,0.19031856561292876
13,2465492.0,2.5134524684104997,232393,0.23691367057419827
14,2511655.0,2.56051346325422,266622,0.2718085169339606
15,79414539.0,80.95936595098743,2359659,2.4055607311469887


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_1_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3542042,3.880453858724342
1,16830.0,0.018437962746441366,835,0.0009147771178418622
2,66968.0,0.07336622039237585,3794,0.004156484293523384
3,186280.0,0.20407746288812226,11245,0.012319363700756576
4,281281.0,0.30815499698643933,26191,0.028693326339396665
5,372563.0,0.40815821240062006,32367,0.03545939038705096
6,595754.0,0.6526732060631866,47065,0.05156165874398472
7,737890.0,0.8083890868075828,69886,0.07656301036825913
8,1013675.0,1.1105229879381433,89447,0.09799289683784557
9,1213363.0,1.329289470701743,110805,0.12139147130834436
10,1628319.0,1.7838909721522676,147277,0.16134805938251012
11,1993557.0,2.1840243433694244,184636,0.20227639273035936
12,2062359.0,2.259399786796677,203150,0.22255924729290338
13,2435837.0,2.668560419631818,235117,0.25758042109655704
14,2357491.0,2.582729128524706,253416,0.27762773424552495
15,72774856.0,79.7278718838761,2126811,2.3300096248794833


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_1_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3907208,4.2609230750977
1,15708.0,0.017130027288957912,835,0.000910591595765206
2,45537.0,0.04965941257049124,2536,0.002765581181868937
3,132643.0,0.1446510192060889,6989,0.007621706182997634
4,315463.0,0.34402150488009486,21812,0.023786615433330147
5,520273.0,0.5673727201240132,42779,0.04665173398232305
6,718439.0,0.7834784616406693,64325,0.07014826873963698
7,811304.0,0.8847504239649038,77471,0.08448436109643864
8,1075527.0,1.172893230201874,96472,0.1052054999121688
9,1187561.0,1.2950695401898489,114018,0.12433991924066738
10,1586679.0,1.730319236619331,145494,0.15866540555001543
11,1931699.0,2.1065735029317993,182183,0.1986758187919671
12,2054326.0,2.240301785104135,200082,0.21819519480705862
13,2577196.0,2.8105066086703063,246417,0.2687248494055985
14,2647288.0,2.8869439573294375,279170,0.3044429410655959
15,72171777.0,78.70540549418035,2426625,2.646304588112267


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_0_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,472,0.001568505890470702
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,0.0,0.0,0,0.0
7,0.0,0.0,0,0.0
8,0.0,0.0,0,0.0
9,0.0,0.0,0,0.0
10,0.0,0.0,0,0.0
11,0.0,0.0,0,0.0
12,0.0,0.0,0,0.0
13,0.0,0.0,0,0.0
14,0.0,0.0,0,0.0
15,30091860.0,99.99843149410952,472,0.001568505890470702


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_0_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,312,0.0010287929469121077
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,4.0,1.3189653165539842e-05,0,0.0
7,24.0,7.913791899323905e-05,0,0.0
8,31.0,0.00010221981203293378,0,0.0
9,58.0,0.00019124997090032772,5,1.6487066456924802e-05
10,53.0,0.00017476290444340292,11,3.6271546205234564e-05
11,35.0,0.00011540946519847362,1,3.2974132913849604e-06
12,29.0,9.562498545016386e-05,2,6.594826582769921e-06
13,26.0,8.573274557600897e-05,5,1.6487066456924802e-05
14,30.0,9.892239874154881e-05,3,9.892239874154881e-06
15,30326200.0,99.99801495719859,285,0.0009397627880447137


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_1_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1239,0.004303710673931914
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,0.0,0.0,0,0.0
7,1.0,3.4735356528909715e-06,0,0.0
8,5.0,1.736767826445486e-05,0,0.0
9,7.0,2.43147495702368e-05,3,1.0420606958672914e-05
10,16.0,5.5576570446255544e-05,2,6.947071305781943e-06
11,10.0,3.473535652890972e-05,4,1.3894142611563886e-05
12,5.0,1.736767826445486e-05,1,3.4735356528909715e-06
13,13.0,4.515596348758263e-05,1,3.4735356528909715e-06
14,27.0,9.378546262805624e-05,6,2.084121391734583e-05
15,28787787.0,99.99540451233122,1222,0.004244660567832768


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_1_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,415,0.0014824530604457553
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,0.0,0.0,0,0.0
7,16.0,5.7154816788270085e-05,0,0.0
8,39.0,0.00013931486592140834,3,1.0716528147800642e-05
9,62.0,0.00022147491505454658,4,1.4288704197067521e-05
10,100.0,0.00035721760492668807,9,3.2149584443401925e-05
11,35.0,0.00012502616172434082,6,2.1433056295601284e-05
12,48.0,0.00017146445036481027,2,7.144352098533761e-06
13,79.0,0.00028220190789208355,5,1.7860880246334402e-05
14,95.0,0.00033935672468035367,9,3.2149584443401925e-05
15,27993252.0,99.9968243354922,377,0.001346710370573614


==> figs/plots/data/time_connection_data_LB_false.csv <==
donor,time
1,35.92577754036087
2,32.76400265115544
3,31.3102198084837


==> figs/plots/data/time_connection_data_LB_true.csv <==
donor,time
1,50.13387881515774
2,0.0
3,49.86612118484225


==> figs/tikz/data/JainsIndex/raw_data_jain_index_DL.csv <==
,Only Macros,IAB,NCR,RIS,UAV IAB,UAV NCR
0,0.9304753070373188,0.9994280515012379,0.9834196784806986,0.6312931445930619,0.9942122618260741,0.938677933317921
1,0.817864280803338,0.9994751708288387,0.8996815385513168,0.6655686809671687,0.9881881472214094,0.7784256253741413
2,0.9252075544019887,0.999662443484656,0.9685516905805905,0.6786145887166447,0.9854482614079029,0.949247150919923
3,0.8835155035470794,0.9996661116412524,0.9864132445050048,0.5549308890881764,0.9914798369800051,0.8808155141788427
4,0.92092521502875,0.9996507639433813,0.9837137610207839,0.7675277792051526,0.98661887791831,0.8843321143629609
5,0.878735154571494,0.9991582505363898,0.9949295656526402,0.7099549590718193,0.985755513164032,0.9566301422306107
6,0.9693327036140078,0.9990698180337301,0.9935825625494649,0.6044334749578516,0.9915024304031865,0.9552691914587407
7,0.9736381588578807,0.9978204887821616,0.983334855051002,0.6918194522406722,0.978761341672363,0.8812543484287313
8,0.9175513584901747,0.996398162570879,0.9978026186915282,0.7108649507870844,0.9784159601710959,0.9395583661873178
9,0.967173021024909,0.9988393386266897,0.9819160144820677,0.5809769418793244,0.984806328166014,0.9032022218099762
10,0.9441523766495518,0.998672775953125,0.9811508935474468,0.45936124162288355,0.9817176751595194,0.8303044894850335
11,0.8060816916578574,0.9996541079221766,0.9903385789160232,0.7830894910306326,0.9929306742854382,0.9334632455880904
12,0.8834006684066292,0.999444233913505,0.9850478467716175,0.6542501494095216,0.983015889086521,0.8845706769827655
13,0.8783542131238206,0.9994358006990707,0.9737338938442034,0.7451817116302969,0.9854214075510197,0.8105880412786806
14,0.8742562738747351,0.9984388844141193,0.9808821346321107,0.6572690819250855,0.9829781417023059,0.9352537889929969
15,0.952150258940744,0.9994718727364464,0.9921192034135361,0.7292525806248176,0.9907959604798346,0.8767102460149595
16,0.9275322460902116,0.9994261457843283,0.9896349829068719,0.7947813850361185,0.9875522890487473,0.9134531274927572
17,0.9386665347617782,0.9992382163923621,0.9813968553463068,0.695284775989992,0.9838059232278499,0.9040848520960821
18,0.9199430069862669,0.9994704044147069,0.9936956447993409,0.8874985598972183,0.9907793071609754,0.9416285404488338
19,0.9483360365460693,0.9997093366547267,0.9783882518102126,0.7480446396389321,0.9879953691734974,0.8960878710296887
20,0.91092633211003,0.999472763960137,0.9945078222872252,0.6663579784338355,0.9849824635131379,0.9360470190089345
21,0.8674270910084726,0.9990321263879602,0.9956626865126991,0.7030656475901285,0.9765924182992382,0.9353168252136375
22,0.9699516026756955,0.9991553689644775,0.9688022816014282,0.7652877704027037,0.9831525588695267,0.8827039678556157
23,0.9019891306547065,0.9995854712976764,0.9930064582265526,0.6644712953290962,0.9830514142423704,0.9306079434508485
24,0.8918864749382158,0.9991210782349557,0.9909160228121385,0.5088750187220646,0.9789527203200304,0.928713916196876
25,0.970814762079222,0.9993227398781569,0.9887396741655776,0.6711382942506771,0.9883110125663318,0.9208413823753756
26,0.9312952824303179,0.9982287571747317,0.9805411243948875,0.6837130413649213,0.9721467532203927,0.8381027367465307
27,0.9652134220998887,0.9996541452365955,0.9887454694524149,0.7373974250539946,0.9769278214102235,0.940127013943005
28,0.8862865585854366,0.9993194025565588,0.9513807921322622,0.7937467454920627,0.9901865909091664,0.8966452316060095
29,0.891456631586347,0.9997329311532677,0.9674357833124125,0.771715577614407,0.9858027220407456,0.8564673598414647
30,0.9911955210199783,0.9991390475524595,0.9757053881111208,0.8687906369414374,0.9932074429156804,0.8444475665417633
31,0.9675051232254327,0.9995979893725309,0.9975779627054133,0.7152029143921667,0.9821915557804984,0.8991736170356569
32,0.9541544486422933,0.9996508043941096,0.9880876898397241,0.7367915324680381,0.9833830344434129,0.9309045433699813
33,0.9309209662177129,0.9992206995206745,0.9828128840415761,0.8179503035072814,0.9779225489328406,0.9332169873967684
34,0.9134154742270262,0.9981264080207317,0.9654008366214968,0.8325717167118889,0.9808309835198905,0.8947244129219277
35,0.9656688156839418,0.9985428956306326,0.9925729460276996,0.8282835852108079,0.9868485684686641,0.9441546324111169
36,0.904532049118285,0.9997198170000254,0.9911638940543023,0.6638505647833871,0.9911122567198477,0.9017241522921894
37,0.9626805742888105,0.9987072157999786,0.983949017793346,0.6317565242338467,0.9790719759364886,0.9496956813660591
38,0.8992598982355378,0.9997565148298779,0.9970243967077969,0.6152317017340373,0.9927023738643777,0.9051491431880458
39,0.9318733441285505,0.9995421388285702,0.9507875929635987,0.7815237485005522,,0.9097866144114302


==> figs/tikz/data/JainsIndex/raw_data_jain_index_UL.csv <==
,Only Macros,IAB,NCR,RIS,UAV IAB,UAV NCR
0,0.6785910995672397,0.9713033781625404,0.877202671211864,0.6767319254556435,0.9651873125348384,0.9433114950814845
1,0.49407913478740045,0.9808926291896012,0.6272419195232427,0.4998022181518276,0.9472892243548994,0.8440781992183435
2,0.7298660526271605,0.970131265712353,0.4448450651075362,0.6823427450247901,0.9507744424915183,0.859955472969209
3,0.5725166563602532,0.9858236568556248,0.4189025611885905,0.5471826455426305,0.9783996084895968,0.9135235896463716
4,0.7017218995481656,0.9990773462738364,0.698344163298681,0.717345521814504,0.9756108071973434,0.867404321064595
5,0.5802803610360491,0.994545608286452,0.8663512967619447,0.44955382654055426,0.9601996099188932,0.8843196379296328
6,0.7711985199617045,0.950280109803027,0.7526697577402931,0.41453504910242844,0.9541341945697694,0.9032615686595012
7,0.8304937310659654,0.9669384870314273,0.6924221803294949,0.5588482207399553,0.94941162963003,0.8408000275737358
8,0.682207676462641,0.9657140826392201,0.9874915089137617,0.7290669228355636,0.9326213242451407,0.8420997798649109
9,0.7872390137518077,0.9933652847534902,0.7578549910682246,0.6562012527226719,0.9598181079414932,0.7597426996412532
10,0.799158884741308,0.8759502534398977,0.5952988303653415,0.6585167991265442,0.9398672779281436,0.7032839327288445
11,0.5162785322283171,0.9895676161446627,0.9833540612798722,0.7456719881836271,0.9574476324751255,0.8318411562923883
12,0.5728062927686768,0.9991637482102743,0.8824857235035931,0.7333402809617864,0.9234582754200672,0.8320477183834785
13,0.6329952826962043,0.9328548387768085,0.4664871274433991,0.6526450543059398,0.9499438938601479,0.8429958665869945
14,0.6093233472926968,0.9680473773962208,0.8719441886157406,0.7488259609108181,0.964804271059277,0.7343418618245487
15,0.7085858150403689,0.9720233888597292,0.980296083579968,0.6945204339770193,0.9666264792397158,0.8207503661244117
16,0.6056060980078544,0.9841403421010428,0.9151251675433255,0.46114853289289737,0.9610426472457481,0.8292193973588019
17,0.6776845190589003,0.992497978168146,0.9503838808211895,0.8348032222548296,0.9796455753649826,0.8895635936892874
18,0.6301442191284988,0.9573959276855684,0.9379550275508235,0.7662022115850106,0.916533045070034,0.853515895057276
19,0.8112908708139939,0.9766251820840358,0.7919561044429724,0.6628623050685116,0.9443331950456135,0.8434072112372001
20,0.627961660735423,0.9740986777039243,0.7877187877190945,0.41663432069576595,0.974577694418091,0.8936508492822841
21,0.5324681378930862,0.9904233315078101,0.8544726089289854,0.2971184300880249,0.9449762502579276,0.8067825428083021
22,0.8191330567180282,0.9965998953898729,0.9046551593556564,0.6411073536968548,0.9365653806883015,0.7732524681515244
23,0.6981798367880679,0.9775626643850306,0.8815619540513765,0.569306505502101,0.9385432058445111,0.8224642469105681
24,0.6848391868072037,0.9921497268134897,0.40234916686413613,0.17293224135945973,0.9444130915818719,0.8429914062399702
25,0.7963096322867738,0.9991436173867758,0.6351781254496547,0.5546881590619933,0.9571716746133696,0.9329833512616467
26,0.7225315064830055,0.9912907056416495,0.6894686556626815,0.428062484770867,0.9360157485429157,0.8848888114918109
27,0.7121689156202462,0.9851889469377965,0.6081084359074256,0.6302158446016755,0.9488103371109752,0.9216790104199385
28,0.6246553552940907,0.9589230168671725,0.5600490607387759,0.5526997603929682,0.9842099152152857,0.887126469208476
29,0.6844328192553528,0.9752105099748117,0.7152255932254041,0.6953672923437967,0.9460674607030193,0.7438230974249743
30,0.8624921375772986,0.9914411536503682,0.8415616150220243,0.47241626756895994,0.966958992644341,0.8504688850595653
31,0.8634340383157384,0.9983891555558678,0.8747836165804452,0.3022560902107631,0.9443508543313981,0.6897906366803788
32,0.7800376257560581,0.9985191710482014,0.8142316213327377,0.5746250741799577,0.9567522642721142,0.8004200770972322
33,0.7657607251396163,0.914101519656087,0.8753077694719589,0.6525501725844594,0.9415565592103017,0.8661444522692546
34,0.5801468868579629,0.9933794512677787,0.688835678483298,0.44491897706583633,0.955637194624725,0.8697111758692349
35,0.8336387620631089,0.958364210864691,0.725829060502492,0.6252552270268577,0.9569840061364009,0.7251189949469065
36,0.6357129800188103,0.9823605891694632,0.939847347587683,0.6372333648673912,0.9574520049542659,0.8821657638218464
37,0.7840834250341895,0.9988494341596056,0.9277397041679077,0.30602824840956294,0.9434362686225121,0.8947465772836639
38,0.6495212245705981,0.9943649353596526,0.7672237633761013,0.47933253263637643,0.9733312739358742,0.8691323242508364
39,0.7712919954231787,0.8863858745933658,0.4598662283265628,0.6015221341239774,,0.8994441877608875


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.12099869790011611
1,0.011810744343755454,0.001882806114174782
2,0.017253593269499438,0.002268114557224942
3,0.04291072511740608,0.005284338384714647
4,0.07123386584824785,0.008351443655379464
5,0.0679418580760301,0.007876314407809781
6,0.07428783038159054,0.009118837301801415
7,0.06124686101034298,0.008401291628802248
8,0.07880063276981038,0.011202130194630351
9,0.05389422986856937,0.00814310843635209
10,0.07296143760521881,0.010595938769678742
11,0.05551087940173351,0.00937175784602506
12,0.042745793510210635,0.005642308587943467
13,0.05781171132413003,0.007104433215475567
14,0.04246902268657976,0.0062346667661282475
15,0.12812211688675895,0.0195212080339753


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.06138258651697505
1,0.0001409849731859343,5.01808057798376e-06
2,0.00047989408301842674,2.3338861857648375e-05
3,0.0010584714521058001,6.766242431413792e-05
4,0.002163913490093064,0.00014430220041425354
5,0.003516086271111631,0.0002633619348907706
6,0.005805299712606472,0.0004334472698572235
7,0.007825524886441287,0.0006637889955126195
8,0.011923241051526113,0.0009634771029376159
9,0.013457360085240913,0.001240811942333412
10,0.01776896137502842,0.0015810896195962636
11,0.02095091444240198,0.0019522360955661062
12,0.021049761055448212,0.002172935897596914
13,0.024512951913778225,0.002492375305344008
14,0.023988559677396555,0.002756536979227005
15,0.7839754890136419,0.04662220380694909


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.15707237137011884
1,0.012415819170700778,0.002278000329656836
2,0.020851387187014757,0.0023014572207591733
3,0.05248818005339413,0.007804348137533242
4,0.08286963921091824,0.014888856281041689
5,0.08529846054892842,0.014753765605047757
6,0.10138312347987431,0.01730018407115955
7,0.07321719460259611,0.01212500465120624
8,0.0775951685148037,0.012482863265525227
9,0.05271030008253799,0.009553698091621704
10,0.06599029471694741,0.011908868917559358
11,0.053475240680088736,0.009859504778289112
12,0.03635930779697503,0.007144800766790523
13,0.038557608850487125,0.007777675876240637
14,0.029630767726816554,0.007734367499106454
15,0.060085136007797885,0.01915897587858133


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_False_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.06904057917005019
1,0.00027057996889842385,1.197309575622065e-05
2,0.0009146933783770897,4.752937063048097e-05
3,0.001893248528503217,0.00013477229720850004
4,0.0033792602830781384,0.0002534899766958985
5,0.005173153897548388,0.0004157754567705254
6,0.008165288293348082,0.0006356441724858
7,0.010537744748756612,0.0009369570863572174
8,0.016730969787832606,0.0013021507117547716
9,0.019499387536536367,0.0018144369593638655
10,0.027861431704279647,0.0022950338032564554
11,0.03475353767494621,0.003083225253758369
12,0.03640107416188227,0.0036752448063256432
13,0.044237732069522834,0.004178493623628894
14,0.041441485475001295,0.004839226687512122
15,0.6796998333214386,0.045416625868545425


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.1370402810287945
1,0.002223939480549872,0.00027560262434351066
2,0.0034353432147378377,0.0003331064914236505
3,0.008487909584694087,0.0007952610533453411
4,0.015799532874495075,0.0015858686822827707
5,0.018346469413753636,0.0018730453085002601
6,0.027880538323562302,0.0033817780623160098
7,0.028563746166930817,0.0032037157439629223
8,0.04522717468745989,0.005658728111766162
9,0.034700660014633254,0.004728675924060562
10,0.04851060693074802,0.007353169211324499
11,0.04591245831351645,0.006354617171292872
12,0.0396400571729135,0.00543346175303857
13,0.05408569740336057,0.0075865922438883675
14,0.05246994467557781,0.006876436327993969
15,0.4376756407142724,0.08160022231925503


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0437355229843621
1,5.2296460137937906e-05,2.3201483793918246e-06
2,0.0001446699322823501,8.169447627028628e-06
3,0.0002714731437111523,1.8406510476508476e-05
4,0.000502885058738139,3.5294665346911556e-05
5,0.0008251110536654297,6.352471562840964e-05
6,0.0013218879666700679,0.00010380059749597466
7,0.0017746357237621111,0.000153473869466192
8,0.0029203439334925647,0.0002308658120751027
9,0.003703673376342171,0.0003261465721887936
10,0.005416466886633989,0.00046515344842675064
11,0.006875915977218529,0.0006247922835867552
12,0.007455107085990734,0.0007319957653725046
13,0.009087844428867918,0.0009007857708071443
14,0.009208634194497073,0.001030736176704319
15,0.9067035317936277,0.03904005720078031


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.17673116143057593
1,0.003020930938877278,0.000386635285149505
2,0.004875931239167075,0.0004591809769100904
3,0.012462783636566308,0.0010547411357840356
4,0.02599651568412442,0.0020400280846909146
5,0.029139249481152978,0.0028015850160142872
6,0.04276031045602842,0.002946890614047066
7,0.039690570253830174,0.004380440902539486
8,0.05091329042525787,0.00922296441491902
9,0.03891385521155474,0.0071694700270665875
10,0.05981295889130047,0.010437670237246077
11,0.04423066182391271,0.006591623947749108
12,0.03480666682687315,0.005151131161675949
13,0.04504487414274273,0.006378181095234397
14,0.03607381625645107,0.005440359700439311
15,0.3555264233015847,0.11227025883111008


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/IAB_1_2/mcs_hist_count_percentage_IAB_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.08127832771700079
1,0.002212704609025419,8.185681185788616e-05
2,0.00685649891134176,0.00038260208178563036
3,0.011106746708968976,0.0008880495329447739
4,0.015429049775697583,0.0013430203052571454
5,0.01760126920101173,0.0016877965366375305
6,0.02164786272136504,0.0019350797094951895
7,0.022771538682842724,0.0022595880220360716
8,0.030457281036463252,0.0026094486454277407
9,0.031703960660963613,0.0031586516270899726
10,0.04012273874277143,0.0036023835503113982
11,0.04562205956487444,0.004303722558189236
12,0.04521857221901755,0.0046888889970913925
13,0.05114726139861645,0.005023980823015663
14,0.04459593681350617,0.005279219834680519
15,0.5322281912365331,0.044034038681180644


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09108761516417438
1,0.005536782202032542,0.00019584726116014345
2,0.017970562617064315,0.000752271824910709
3,0.040814682379300186,0.0022989193329364466
4,0.0800191616330705,0.00542808212039417
5,0.11394855940184163,0.00974637784420831
6,0.14307044628480894,0.013008505507196347
7,0.13162012488817912,0.014446323344349693
8,0.1279334818588205,0.013418269825879828
9,0.08578265229823805,0.010764750098682992
10,0.06534778603921085,0.007902098633482476
11,0.04151626901014405,0.005365547413197077
12,0.02364355258619069,0.003311870964573474
13,0.016033086622087106,0.0020925690223946537
14,0.0077701673111112935,0.001250804768897719
15,0.007905069703725854,0.0011053772019103338


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09088553837763394
1,0.05941996013035238,0.0018616583189169286
2,0.1505845293458247,0.007944574413217857
3,0.18955378627795888,0.016104248793964472
4,0.18253610521261715,0.01962899339867372
5,0.13158905845935348,0.016903577310222608
6,0.08958096264161579,0.01192663310713651
7,0.05064644406263046,0.007566266395394579
8,0.03076006237153251,0.004540767207062492
9,0.01361879880189866,0.0023666510452472846
10,0.006584420139866337,0.0011965680175434763
11,0.0027357690225549964,0.000508456664678531
12,0.0010290547867305118,0.00021770145592085787
13,0.0002758850162772937,8.13707395034026e-05
14,0.0001984306478859093,2.163901078319059e-05
15,1.1947052670235904e-06,1.6432499368025658e-05


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_0/mcs_hist_count_percentage_NCR_0_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0960010642699205
1,0.03219031877068711,0.0010223309625735568
2,0.09542972484793259,0.005188395994171436
3,0.13012857826416796,0.011107117822944788
4,0.13640008014978589,0.013521091987895638
5,0.11759819023630509,0.012967982540452226
6,0.10279398349338909,0.011423277667187886
7,0.07830368043503691,0.009716486283990019
8,0.06979303685187851,0.00815151308463184
9,0.04503669636281107,0.0065639777876574665
10,0.03583393977630749,0.004831233731907521
11,0.024133190878435913,0.0036952458895777086
12,0.01413116509755583,0.0025686885533103376
13,0.010113433963226866,0.0018536728923849394
14,0.0056346948187823084,0.0013661562956583547
15,0.0064782217837768665,0.0020238927755767784


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.1843998621988242
1,0.10901403756201364,0.009126218663602208
2,0.18035184901899576,0.018951600031672712
3,0.16916275836165845,0.02480773543832506
4,0.132238966474599,0.025293190242316983
5,0.09949439737066734,0.02148873359309933
6,0.05513829658013466,0.01880277144530798
7,0.030414717696216394,0.014291897216242131
8,0.02057358288446383,0.01330129580365571
9,0.009657482823564333,0.009912647154782973
10,0.005955423558280072,0.008566142284274207
11,0.0017668730782353325,0.006526485891754772
12,0.0009926742341235344,0.004174248011438658
13,0.0008376271831474634,0.003409998710705004
14,1.4509750759792735e-06,0.002538169972195172
15,0.0,0.0032087277394513077


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_False_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.04945201605402745
1,0.00017559965215182928,9.692003972255824e-06
2,0.00031875573168466657,1.3666104688389404e-05
3,0.0004794572447448536,2.1377376427723324e-05
4,0.0007160173273571198,3.538150081136415e-05
5,0.001070521011111554,5.7618142258792036e-05
6,0.0016561038039150655,9.953258446996878e-05
7,0.0023216393113645426,0.00017158764268482637
8,0.003975620225230926,0.0002850137843484005
9,0.005700569479787246,0.000461798084964896
10,0.009536135824931475,0.0007697340273389445
11,0.01389894023622876,0.0012335791848507836
12,0.01612076896561696,0.0016740441202639704
13,0.022669900561113326,0.002225351084156473
14,0.024882049922779557,0.0030447550523219425
15,0.8470259046479547,0.03934888536046872


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09138480186415532
1,0.001287016987203856,0.00010729386472694644
2,0.0027854602024567003,0.0002384830274944965
3,0.004636824908739992,0.00046117497988445435
4,0.007675997242132277,0.0007437152712398135
5,0.011670728445580956,0.0011143043626369623
6,0.01913948302649215,0.0016716750884912294
7,0.027162469836540682,0.0023810476469646688
8,0.04540810899805201,0.0035568533997174137
9,0.05268299978699302,0.004986795226941329
10,0.06866865511521314,0.005886715615932199
11,0.07826724943675897,0.007256684221598835
12,0.07189218373167293,0.007527347521189823
13,0.07273613371481459,0.007168434952133242
14,0.05663477795160376,0.00680477355820131
15,0.38796710875158963,0.04147950312700259


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/NCR_1_2/mcs_hist_count_percentage_NCR_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09052006441103347
1,0.004722293940339656,0.0002128536719125049
2,0.018169373546561746,0.0011648984326465966
3,0.029908813329488377,0.0023967148689273397
4,0.0415229997749515,0.0035610379512291605
5,0.04926532497879066,0.0045424818167985785
6,0.05809874371127473,0.005504281577739212
7,0.05490252978994292,0.006108853663710518
8,0.05673251591738092,0.006150538445080913
9,0.04259006269333151,0.005810705384670567
10,0.03755095403231499,0.004950612856482045
11,0.02923666137068931,0.004395507922334158
12,0.019493695936020627,0.003546593629415571
13,0.01738605784483252,0.0030109986956807686
14,0.012810192730209601,0.002991955897051412
15,0.43708971599283747,0.036172029597354126


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09059156245619175
1,0.046388220003044586,0.0003154516803879103
2,0.13923075178939642,0.007723297346852151
3,0.13312515629611918,0.013926804481099264
4,0.11542623691483239,0.012760793594464944
5,0.08426690602623621,0.010784868704896958
6,0.05856003837378981,0.00774432090625943
7,0.03398746003654923,0.005257876329873987
8,0.021097348790001816,0.003165307932059119
9,0.009906840231806883,0.0018880180625483276
10,0.007110934447915821,0.0009833221562041876
11,0.004254187600493998,0.0007258042459447511
12,0.0032858571458553353,0.0004706814902142444
13,0.004416256274871617,0.00045781594094113835
14,0.007630232919259398,0.0006634371120337876
15,0.24072201069363555,0.023723762472411557


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_1616/mcs_hist_count_percentage_RIS_2_1616_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09095082436976264
1,0.00777335210372367,0.00022648694684948808
2,0.02953302326901042,0.0017254057394661911
3,0.048314648540505226,0.0036500938332068283
4,0.06666645849697576,0.005443484104639708
5,0.0748135997623186,0.0069302792286065375
6,0.08186406285142672,0.007806852092704929
7,0.06869824378814067,0.00794615211124365
8,0.0646602572368681,0.0070857237768559515
9,0.04632363959546918,0.0062940345596206185
10,0.03839661442205104,0.004915637394207651
11,0.03213068636396549,0.004238943366006668
12,0.024313640184728345,0.0036324868455410372
13,0.026465339841685656,0.003242743597138985
14,0.02880855681203052,0.00361804192912951
15,0.270287052361338,0.024194458844544884


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09096665500245014
1,0.05633579606697918,0.0003023816827926504
2,0.16227383396671677,0.009050227069743299
3,0.15062169116893534,0.01585336021937319
4,0.12409049044295739,0.01424873708214351
5,0.08630407776824306,0.011410749848370035
6,0.06183509756513603,0.008166051534107772
7,0.03470789514743787,0.0057106521957212015
8,0.02910135928379687,0.0034063527560900075
9,0.02063241678810714,0.0028980405571335343
10,0.023840753636157015,0.0022306047201288556
11,0.02444288226351598,0.0025056880204699307
12,0.02342220961890024,0.002526947811562524
13,0.027036379301363458,0.00257628549345768
14,0.024434697425830612,0.002732171573488119
15,0.05995376455347288,0.007348404437867842


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/RIS_88/mcs_hist_count_percentage_RIS_2_88_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.1857461396408438
1,0.0066086784006808685,0.00015205490337011305
2,0.010783966020677578,0.00024794350869997714
3,0.018696551413218347,0.000617526411240687
4,0.030298023945063115,0.001232359568810795
5,0.03530367577964121,0.001622132674643401
6,0.0443272658158792,0.0023063266672851855
7,0.04060894253201694,0.0023313938816904895
8,0.052682791660885596,0.003413926177860279
9,0.03882291199724283,0.0026333468210665736
10,0.04557465552340862,0.0033542910596694314
11,0.039208064255343206,0.003073114244247156
12,0.03099280555237101,0.002545537976748446
13,0.035148647399675256,0.0030266425272071516
14,0.030845929112049055,0.0028090352730677937
15,0.3543509509510034,0.1563805079452363


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.10679977429880175
1,0.059074835367798326,0.005647786971713752
2,0.10840141168389215,0.01005842296544739
3,0.15606326642904958,0.015212050481367385
4,0.16844353790132932,0.018520465561291544
5,0.13321277244482763,0.01658062684652669
6,0.10328458327638233,0.012632608215663803
7,0.0622991381999278,0.008723141031706813
8,0.04218579694602447,0.005914142423063578
9,0.025479001727805758,0.004158299250349592
10,0.021175258382311195,0.003755261396333407
11,0.010827699565069585,0.002998251166181269
12,0.0024059607546270496,0.001445679258971097
13,0.0003276872987001153,0.0007044400752804617
14,1.927572345294796e-05,0.00025934609736693616
15,0.0,0.0001892525575380345


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.08974596857565806
1,0.001926690838319431,0.0001353992349758385
2,0.004070995233699829,0.0003130000708516043
3,0.006519816574992979,0.0005577103373885037
4,0.010046617398194645,0.0008770403240966209
5,0.013339464271916816,0.0012070617721668911
6,0.018340820939564004,0.0016233672371992994
7,0.021409675698597256,0.002022479457420626
8,0.03041256390754552,0.002648190991279967
9,0.03219754829452594,0.0031235994513947535
10,0.04097637953309004,0.0037959000739377627
11,0.045682318508868204,0.00449825806844492
12,0.044367479542332944,0.004988897888589441
13,0.05015938497888981,0.005840972012799129
14,0.047166845916458595,0.006793199544400415
15,0.543637429787346,0.05132089211071229


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.13622589026421422
1,0.010666268001849978,0.0004038114436615292
2,0.017419222794286943,0.0006040177399539973
3,0.02962353716619298,0.001301391067012815
4,0.04576845583834832,0.0023644041256421938
5,0.04931738284398509,0.0027279809086141063
6,0.056193430484316076,0.003459597033505702
7,0.046851220913508164,0.0031154785834095855
8,0.05395528167811757,0.004012313253100248
9,0.036001167829471284,0.0027766679281454086
10,0.03738499446574642,0.003154896660278904
11,0.027495469589383478,0.0025033558908883276
12,0.01888386615821574,0.0018593935923913985
13,0.018283899103791378,0.002062160666892259
14,0.013474754046923155,0.001647744378090801
15,0.40245515882164923,0.10423267699262695


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.10154661901206845
1,0.031313891354570196,0.002746997583958898
2,0.08008735370018752,0.007042965558187793
3,0.1302851633913928,0.013056615308647782
4,0.17151981330057078,0.017802578286198
5,0.17052576816586623,0.018924185688336575
6,0.15271260867776126,0.017268815434446513
7,0.08390040737627341,0.012807075297008459
8,0.0466016706542122,0.006709069853567923
9,0.01995673464109151,0.0031052888374198326
10,0.008353564983275823,0.0014581484072351907
11,0.0026400098757884466,0.0004635154279802249
12,0.00046292758342983783,0.0001266805006084191
13,9.317336123635466e-05,3.3213217096870905e-05
14,2.9392227519354784e-07,1.4696113759677391e-06
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_2/mcs_hist_count_percentage_UAVIAB_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09076425442635676
1,0.008124078162280885,0.0005378510400196854
2,0.019960232262365617,0.0015570508433548661
3,0.03220466552061968,0.0028707925601240453
4,0.046028699506192865,0.004210943874097672
5,0.0540971160242295,0.0052025794371997735
6,0.06387269352122993,0.0060608095727587245
7,0.06324782884424805,0.006435535393285841
8,0.07468906559005004,0.007123925062502986
9,0.06597619144392246,0.006892770761680455
10,0.06975483108040235,0.006997869444833305
11,0.06489826512235485,0.00672970769011294
12,0.0537047271092134,0.006110073251665857
13,0.05251600739199196,0.005991845001609533
14,0.043724761441428096,0.0056843795907077655
15,0.19643658255311355,0.01835812090240331


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.18542089194619282
1,0.0021430107043772183,8.549051493610226e-05
2,0.00398534300637225,0.00014586584238458078
3,0.009196216909489114,0.0003544203139657489
4,0.017089233276989187,0.0007252847842328014
5,0.020990054521287892,0.0009186071957015884
6,0.02821450820181289,0.0013655780613633136
7,0.02778465453696906,0.001409151918259116
8,0.03991962406893686,0.002360533455638305
9,0.03134756893024691,0.0019059912242018109
10,0.038812042298540725,0.0026424051152467527
11,0.037361699131777504,0.002830147571833117
12,0.03340123875059996,0.002700819834755589
13,0.04102974400263584,0.003445561304064195
14,0.04106322989252092,0.003508226831046254
15,0.44224093982125084,0.16102280797856355


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0912729665245851
1,0.000441988360264865,2.1957755077260923e-05
2,0.0014292700525724777,5.121659993207262e-05
3,0.004183660656898117,0.00016329377659193793
4,0.013012367256039874,0.0005423783447061882
5,0.031206819196057934,0.0017372234811002165
6,0.0651330219055305,0.00405235001239142
7,0.09570955000795628,0.007843004993427794
8,0.14142200001966934,0.011583342389318135
9,0.13423952570813147,0.013950421078093628
10,0.137458380042373,0.014215439739869799
11,0.11241324473261108,0.012842889347434862
12,0.07464642361429606,0.010045400519123828
13,0.05204295797767877,0.00711793594704901
14,0.027471358274310062,0.004249070793300727
15,0.017916465671025044,0.002857041747168219


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09125475870310396
1,0.00802899461161072,0.0003634199761416109
2,0.019360203984471937,0.0010204766389603807
3,0.034745814730124655,0.002273575467574979
4,0.05696567211723221,0.004267041222066328
5,0.07450235789596017,0.006473409485513935
6,0.09304585527535066,0.008371923765169152
7,0.09253113658784304,0.009580724028281416
8,0.10518132522531183,0.010177183755622078
9,0.08591033797929819,0.009581559151371084
10,0.08263308599007876,0.008902856636857217
11,0.06787211027374755,0.007741692064174145
12,0.04933248207351042,0.006431862111802965
13,0.042759480792121794,0.005562027535005026
14,0.03129553062461698,0.004680972675405583
15,0.06458085313561714,0.005826034189158047


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0941494597712221
1,0.013929186449995653,0.013250229647153902
2,0.00948660058780274,0.002168432972397704
3,0.005145035980011888,0.0013649616001766697
4,0.0052437079029162255,0.0011112337984226588
5,0.03743894674770294,0.002109699684954646
6,0.04122841845352905,0.005781704815894637
7,0.003982116888639337,0.0014941748325513974
8,0.01030416794901011,0.0003641463821469601
9,0.05681388360941894,0.0044049965582293555
10,0.04737896831456609,0.004538908453599528
11,0.0625885404308204,0.005011124084641715
12,0.11581264551171964,0.009733280395063585
13,0.13011537566985315,0.01544215593452883
14,0.09511738434828369,0.00957587518471619
15,0.271265561384508,0.01779853542674432


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.22696802515275552
1,0.03547487690573649,0.015432334172323495
2,0.1258993720285765,0.03708506004288172
3,0.15113687404130544,0.05204281392215188
4,0.13218756091153314,0.04713599267790405
5,0.1477639641013907,0.03272909092449936
6,0.13644183425283266,0.025000211866202257
7,0.035042669853134346,0.014093339774065882
8,0.0076017593369435334,0.0025000211866202256
9,0.001440690175340469,0.0008644141052042814
10,4.2373240451190265e-05,8.474648090238053e-05
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVIAB_1_3/mcs_hist_count_percentage_UAVIAB_1_3_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.11551754064107325
1,0.05250218063333941,0.0069106485946907525
2,0.08346973734994642,0.009240319342858546
3,0.10922794228041151,0.012401230675487337
4,0.13708805071519647,0.016315751313323506
5,0.13122835387266565,0.017078881435797832
6,0.11712143216527553,0.015717404566623384
7,0.08610773610345174,0.01232799361958769
8,0.07153868857333483,0.00986503142968254
9,0.039911265983071986,0.006334272964760526
10,0.023451970040185174,0.003907196932246202
11,0.01215149231486954,0.0021619578901575986
12,0.006354779340412427,0.0011534836304194507
13,0.00416132951621798,0.0006657248381277972
14,0.0019986392555013843,0.00041818358918698813
15,0.0081688612150467,0.0010194598181230954


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09142263874266011
1,0.009236039369759605,0.0003266820106090796
2,0.016619521034503877,0.0005857796145749687
3,0.024733289395599687,0.0010824161443736705
4,0.03575706944385985,0.0018745295228358256
5,0.04272285704796617,0.0028483882960110315
6,0.05255785715566119,0.0036837469073092554
7,0.052454814871401106,0.004684164660389849
8,0.06198490805312306,0.0053127009537260825
9,0.05288106682556413,0.005846064290181604
10,0.05729427414985008,0.006044171328070937
11,0.0549689010247907,0.006854066107524069
12,0.04992991167175129,0.0075127419247233065
13,0.05407086977868858,0.009116891195463064
14,0.050133897752970294,0.011127428926505738
15,0.2932320836818503,0.024522866860361633


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09448113328776044
1,0.009867378083089734,0.0022150437067701982
2,0.03400829866298291,0.005045307295786289
3,0.06442254164640027,0.007973469027602712
4,0.09414562298525521,0.010470718407894904
5,0.11100084082221699,0.011467185098901708
6,0.12234062008381934,0.011734489848941279
7,0.1089616750769339,0.010314342754891138
8,0.10812587446275364,0.009501250711071564
9,0.07937773205658613,0.007177000800279603
10,0.0641350034088909,0.005568982728493392
11,0.043594656086770066,0.003931620847153387
12,0.025745358395952652,0.002467018911162879
13,0.016883124501611176,0.0017554010636922955
14,0.009616970291122023,0.0011744289328230904
15,0.013293170147854645,0.0036848731522959935


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_2/mcs_hist_count_percentage_UAVNCR_1_2_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_down_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_down_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_down_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.09131747429042175
1,0.024925552183490914,0.0012698782450606284
2,0.0501116444013748,0.0026829555022519873
3,0.07661103506817095,0.005289300172597662
4,0.10669076221487253,0.008470893882793809
5,0.11665568583092352,0.011006380211631677
6,0.1225636665339932,0.011977554090970078
7,0.10011019160597429,0.011620688999891094
8,0.09461959565425197,0.010124326667518767
9,0.06204117704862577,0.008260263944951895
10,0.04952060140816074,0.006061213653652215
11,0.033384530999514245,0.004615442386282304
12,0.021334858211062846,0.0032826027763956604
13,0.016971479494969566,0.00252948176724466
14,0.011607269030465675,0.0020561183993902015
15,0.021534476023727243,0.002070373589789112


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_down_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_down_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_up_Backhaul.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_up_MacroPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_up_MacroPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.11273509654145937
1,0.04689662721041953,0.004422839778967962
2,0.13574984787475078,0.011011357410482647
3,0.15902920719798888,0.017314781843327423
4,0.15898983027128152,0.017094189608684
5,0.13276233602626186,0.014644958931848456
6,0.10613937279071362,0.011837299071441076
7,0.06186954424181852,0.008704584805718776
8,0.04160105025912284,0.005495436100879721
9,0.01952033237525588,0.003498225630356608
10,0.01249882789903416,0.0021665100088215645
11,0.006375928261471858,0.0017051413235066655
12,0.0034173648280758054,0.0012108936126092285
13,0.0016084341410985766,0.001292621982070184
14,0.00034860265734764956,0.0011378586204024606
15,0.00045759742389913163,0.011198397812342598


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_up_PicoPassenger.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/MCS/UAVNCR_1_3/mcs_hist_count_percentage_UAVNCR_1_3_backhaul_True_max_streams_4_LinkType_up_PicoPedestrian.csv <==
MCS,acks,nacks
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0


==> figs/tikz/data/SINR/sinr_cdf_IAB_1_2_backhaul_los_False_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,3.156629516535895e-09
-15.5,3.156629516535895e-09
-15.0,6.31325903307179e-09
-14.5,6.31325903307179e-09
-14.0,1.5783147582679474e-08
-13.5,3.156629516535895e-08
-13.0,5.366270178111021e-08
-12.5,8.522899694646916e-08
-12.0,1.3257843969450758e-07
-11.5,2.1465080712444084e-07
-11.0,4.229883552158099e-07
-10.5,7.79687490584366e-07
-10.0,1.382603728242722e-06
-9.5,2.5032072066129644e-06
-9.0,4.403498175567573e-06
-8.5,7.765308610678302e-06
-8.0,1.4005965164869766e-05
-7.5,2.5180433653406834e-05
-7.0,4.656975525745406e-05
-6.5,8.427885146199185e-05
-6.0,0.00014620560931739304
-5.5,0.0002369934308424819
-5.0,0.00036527569776498417
-4.5,0.0005336029667342608
-4.0,0.0007466407361757518
-3.5,0.0010122900497693465
-3.0,0.001336876793066183
-2.5,0.0017274875993308842
-2.0,0.002189274087934437
-1.5,0.002726131539700246
-1.0,0.0033463808300339005
-0.5,0.004054719023656006
0.0,0.0048605781295619705
0.5,0.005777585317374681
1.0,0.00682224028957707
1.5,0.008002507222439358
2.0,0.009339223027400197
2.5,0.010841201014069757
3.0,0.012525070306741149
3.5,0.01440976752588407
4.0,0.016495033827878165
4.5,0.018776806630535655
5.0,0.021287005771527746
5.5,0.024043368352107856
6.0,0.02708390650491411
6.5,0.030405091118147022
7.0,0.03404496273411036
7.5,0.03800966415384331
8.0,0.04232830581474737
8.5,0.047049878606919164
9.0,0.05217463506072002
9.5,0.0577452117710298
10.0,0.06385216296878936
10.5,0.07056247548896909
11.0,0.07786672047920312
11.5,0.08575354669975
12.0,0.09423304273854455
12.5,0.1033319010547786
13.0,0.11314535400433653
13.5,0.1237367709247628
14.0,0.13511872151479226
14.5,0.14728351938155212
15.0,0.16016201224222368
15.5,0.1738566958572088
16.0,0.1883253597766124
16.5,0.20358873042984005
17.0,0.2196914741245507
17.5,0.2366138524563775
18.0,0.2542460936338829
18.5,0.2725855713413091
19.0,0.2914915819745861
19.5,0.31074123592355124
20.0,0.33020697063281185
20.5,0.34986619094828847
21.0,0.36950092528860534
21.5,0.3890373211495936
22.0,0.40849463397130403
22.5,0.4279090892340685
23.0,0.4472269863565516
23.5,0.46626317323446104
24.0,0.48503099925402215
24.5,0.503531430343867
25.0,0.5217506373100838
25.5,0.5398065770844461
26.0,0.5576124707649152
26.5,0.5748880380600881
27.0,0.5916211038499197
27.5,0.6079458785515645
28.0,0.6237127189861615
28.5,0.6388812171392697
29.0,0.6535576756664878
29.5,0.6677317787025558
30.0,0.681365558307649
30.5,0.6945026327884266
31.0,0.7070538968068959
31.5,0.7191801869501836
32.0,0.7309690902174849
32.5,0.7424037943999947
33.0,0.7534646905151563
33.5,0.7641624574406242
34.0,0.7744568386801739
34.5,0.7843597031607877
35.0,0.7939903620083021
35.5,0.8032708780399538
36.0,0.8123200036581548
36.5,0.8211442478329684
37.0,0.8297504225708909
37.5,0.8382267304138739
38.0,0.8467022743525137
38.5,0.855031685284315
39.0,0.8633713994548583
39.5,0.8715983777588481
40.0,0.8796540931284181
40.5,0.8874746143459702
41.0,0.8951331089270679
41.5,0.9027791411348344
42.0,0.9103126773798905
42.5,0.9177753946417433
43.0,0.9251373238797624
43.5,0.9322582791771188
44.0,0.9391003620398368
44.5,0.9457317840751394
45.0,0.9520353617254839
45.5,0.9579421194793047
46.0,0.9634550056285703
46.5,0.968589093079222
47.0,0.9733451993983048
47.5,0.9776293611949997
48.0,0.9813736983081832
48.5,0.9846669120272702
49.0,0.9874803780358044
49.5,0.9898905940934897
50.0,0.991937526286635
50.5,0.9936223330982729
51.0,0.9950163701386244
51.5,0.9961760274373732
52.0,0.9971203489403926
52.5,0.9978340407776747
53.0,0.9983826030116878
53.5,0.9988009953143275
54.0,0.9991130565517028
54.5,0.9993495638615997
55.0,0.9995285952612596
55.5,0.9996618113401164
56.0,0.9997555222005738
56.5,0.9998178182840827
57.0,0.9998649846423188
57.5,0.999904470920941
58.0,0.999937195699139
58.5,0.9999595982988179
59.0,0.9999799364627929
59.5,0.9999863886135247
60.0,0.999990356496827
60.5,0.9999930743548407
61.0,0.9999950567181771
61.5,0.9999965971533812
62.0,0.9999977872027089
62.5,0.9999986110830127
63.0,0.9999991919028438
63.5,0.9999995454453496
64.0,0.9999997285298616
64.5,0.9999998579516718
65.0,0.9999999558071868
65.5,0.9999999842168524
66.0,0.999999993686741
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_IAB_1_2_backhaul_los_False_isDownlink_True.csv <==
x,y
-20.0,4.505571787190806e-08
-19.5,5.6319647339885073e-08
-19.0,6.195161207387357e-08
-18.5,7.88475062758391e-08
-18.0,1.2953518888173567e-07
-17.5,1.520630478176897e-07
-17.0,1.8022287148763223e-07
-16.5,2.1401465989156328e-07
-16.0,2.478064482954943e-07
-15.5,3.097580603693679e-07
-15.0,3.6044574297526446e-07
-14.5,4.336612845171151e-07
-14.0,5.969882618027818e-07
-13.5,7.65947203822437e-07
-13.0,1.030649546319897e-06
-12.5,1.453046901369035e-06
-12.0,2.010611410033897e-06
-11.5,2.7483987901863916e-06
-11.0,3.576297606082702e-06
-10.5,4.871649494900059e-06
-10.0,6.516183197224703e-06
-9.5,9.337797528952945e-06
-9.0,1.2739504228282003e-05
-8.5,1.743093085169443e-05
-8.0,2.4690533393805614e-05
-7.5,3.570102444875315e-05
-7.0,5.144236588025102e-05
-6.5,7.388011338046123e-05
-6.0,0.00010409560417830958
-5.5,0.00014409381771909597
-5.0,0.0001953784885867953
-4.5,0.00026126684400972687
-4.0,0.0003453802373118452
-3.5,0.00044857472713271665
-3.0,0.0005744435069726258
-2.5,0.0007273682453946157
-2.0,0.0009107393851685475
-1.5,0.0011285556212555531
-1.0,0.0013871416500519014
-0.5,0.0016933177808504526
0.0,0.002053256646999658
0.5,0.002476786026960328
1.0,0.0029689746889930515
1.5,0.003540596581633949
2.0,0.004188126094959544
2.5,0.004928014197957816
3.0,0.00576984086264128
3.5,0.006722532753113308
4.0,0.007800513331057644
4.5,0.009006423987934529
5.0,0.01036052290089212
5.5,0.011861942747361381
6.0,0.013528857877538897
6.5,0.015368623637367252
7.0,0.01738752529948958
7.5,0.019599710359317662
8.0,0.022015389568914214
8.5,0.02464710531374183
9.0,0.027512694026113053
9.5,0.030609390411343498
10.0,0.03395242330207386
10.5,0.03757094374776728
11.0,0.0414606207675433
11.5,0.04565534752517108
12.0,0.050183058565731194
12.5,0.05503604372950282
13.0,0.06023533840476739
13.5,0.06579997300036107
14.0,0.07174194360116723
14.5,0.078086717951713
15.0,0.0848264507251239
15.5,0.09200605684015352
16.0,0.0996177754493984
16.5,0.10770333377957267
17.0,0.1162607550110547
17.5,0.1253472880653655
18.0,0.134998374896576
18.5,0.14521203868506463
19.0,0.15601121842319293
19.5,0.16741020240549098
20.0,0.1794834508377069
20.5,0.19226071175756554
21.0,0.20573493957718475
21.5,0.21990564431563264
22.0,0.23480301330388342
22.5,0.25046802471734153
23.0,0.2668217747300839
23.5,0.28387633827450004
24.0,0.30171757465295973
24.5,0.32029156343509974
25.0,0.33961015427472035
25.5,0.3595163223630733
26.0,0.37988698111089714
26.5,0.40062828508982956
27.0,0.4216898676392544
27.5,0.442931796963391
28.0,0.4643057113810687
28.5,0.48566403652036266
29.0,0.5069115020658328
29.5,0.5279369048738065
30.0,0.5486661677121377
30.5,0.5689989177053371
31.0,0.5887505165215656
31.5,0.6078926410101763
32.0,0.6264634646281357
32.5,0.6443206676266163
33.0,0.6614993371459106
33.5,0.6780728633184674
34.0,0.6939489607701554
34.5,0.7091578280958784
35.0,0.7236026461898942
35.5,0.7374790582431322
36.0,0.7507735700680899
36.5,0.7634614066519023
37.0,0.7755196740579258
37.5,0.787158258715902
38.0,0.7983024300857754
38.5,0.8089809055557248
39.0,0.8192264631605021
39.5,0.8290617546622672
40.0,0.8383832589172446
40.5,0.8472797863773248
41.0,0.8558207284799952
41.5,0.8641151313264352
42.0,0.8721090181666344
42.5,0.8798196622364318
43.0,0.8872639763259236
43.5,0.8944117674721709
44.0,0.9012112666553389
44.5,0.9077296068950568
45.0,0.9139414612459156
45.5,0.9199252041291538
46.0,0.9256957996750694
46.5,0.9311894489871559
47.0,0.9364249740915542
47.5,0.9414844439783681
48.0,0.9462843084507687
48.5,0.9508897687644815
49.0,0.9552684974419334
49.5,0.9594402683113055
50.0,0.963423852711056
50.5,0.9672108815415904
51.0,0.9708396071073818
51.5,0.9742329953947988
52.0,0.9774092939695794
52.5,0.9803447303085815
53.0,0.9829587222603913
53.5,0.9853424119102988
54.0,0.9875057847317774
54.5,0.989481235785977
55.0,0.9912788012340535
55.5,0.9928040273954534
56.0,0.9941396816239072
56.5,0.99526109591388
57.0,0.9962282732176478
57.5,0.9970261592934768
58.0,0.9976784083932495
58.5,0.998203673584165
59.0,0.9986147168983103
59.5,0.9989648336179634
60.0,0.9992423148884423
60.5,0.9994376145295228
61.0,0.9995866250524547
61.5,0.999695907696153
62.0,0.9997699849282992
62.5,0.9998260792970497
63.0,0.9998686851102623
63.5,0.99990133924179
64.0,0.9999261198866195
64.5,0.999944170333592
65.0,0.9999560425152512
65.5,0.9999658477658531
66.0,0.9999750954519463
66.5,0.9999847317436061
67.0,0.9999969136833258
67.5,0.9999986595923933
68.0,0.999999470595315
68.5,0.9999998141451638
69.0,0.9999999774721411
69.5,0.9999999774721411
70.0,0.9999999943680352
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_IAB_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,1.4246428425142627e-07
-19.5,1.7412301408507655e-07
-19.0,2.0578174391872683e-07
-18.5,2.3427460076901208e-07
-18.0,3.197531713198678e-07
-17.5,4.273928527542788e-07
-17.0,5.793547559558001e-07
-16.5,7.566436430242417e-07
-16.0,9.560936409762386e-07
-15.5,1.1966999877119805e-06
-15.0,1.465799191298008e-06
-14.5,1.8615333142186366e-06
-14.0,2.371238864540406e-06
-13.5,3.1373801265147427e-06
-13.0,4.156791227158282e-06
-12.5,5.508618991055149e-06
-12.0,7.4366356379244506e-06
-11.5,9.814206248431587e-06
-11.0,1.2726809393127413e-05
-10.5,1.6430880783664496e-05
-10.0,2.1480448192131714e-05
-9.5,2.9357140174743907e-05
-9.0,4.198897337837037e-05
-8.5,6.266528983272737e-05
-8.0,0.0001017606553043021
-7.5,0.00018117657909201383
-7.0,0.0003451466385194387
-6.5,0.0006643964360349516
-6.0,0.0012125293526288057
-5.5,0.0020474650345316645
-5.0,0.003179062010213727
-4.5,0.004609175481243244
-4.0,0.0063374065476243125
-3.5,0.008355517607854216
-3.0,0.010658728193728075
-2.5,0.013235992574406927
-2.0,0.016061771652533967
-1.5,0.019140693934410875
-1.0,0.02246167569872289
-0.5,0.02603061496683802
0.0,0.02982125715410522
0.5,0.03379614998313128
1.0,0.037965740834761307
1.5,0.04233358181848263
2.0,0.046903585953302705
2.5,0.051695223358069205
3.0,0.056722642319144805
3.5,0.06200273593476873
4.0,0.06753789443904343
4.5,0.07333023896686776
5.0,0.07937843035396974
5.5,0.08571859121108957
6.0,0.09236744367932541
6.5,0.09937107020582309
7.0,0.10671922285973547
7.5,0.11443509799241167
8.0,0.12251704934990033
8.5,0.13100641056987228
9.0,0.13995164483595685
9.5,0.1493703100797198
10.0,0.15927920442321084
10.5,0.16971481771843627
11.0,0.18070928990792318
11.5,0.19223506206735141
12.0,0.2043080712013192
12.5,0.21692593024159706
13.0,0.230139087374175
13.5,0.2439707706091319
14.0,0.2584365053875782
14.5,0.2736335314981979
15.0,0.28953877922456134
15.5,0.3060375869789569
16.0,0.3231035070584816
16.5,0.34066437338847966
17.0,0.3586841520026543
17.5,0.3770553868402043
18.0,0.3957129432303698
18.5,0.4146113180807609
19.0,0.43364196310439707
19.5,0.45275823866048726
20.0,0.47186074583497273
20.5,0.4909025568926212
21.0,0.5098406634489536
21.5,0.5285643390963767
22.0,0.5470190326775141
22.5,0.5651332682780205
23.0,0.5828259742225377
23.5,0.6000548227892784
24.0,0.6168755618356063
24.5,0.633203830344134
25.0,0.6489757536615489
25.5,0.6640231194586261
26.0,0.6784164443901969
26.5,0.6921916674463684
27.0,0.7054136636963159
27.5,0.718225027225083
28.0,0.73063314401434
28.5,0.7426180532349267
29.0,0.7541690384067944
29.5,0.7652577174786473
30.0,0.7759482880228421
30.5,0.7862587132026864
31.0,0.7962620550348901
31.5,0.8059170843555911
32.0,0.8152546019430444
32.5,0.8242928717184911
33.0,0.8330560144681914
33.5,0.841552698352374
34.0,0.8497350205469272
34.5,0.8577035640024058
35.0,0.8654890091938914
35.5,0.8730778283461262
36.0,0.8805187030879754
36.5,0.8877640946707207
37.0,0.8947903223644467
37.5,0.9016266356696465
38.0,0.9082914852940672
38.5,0.9148015268954744
39.0,0.9211702787515071
39.5,0.9274219534587419
40.0,0.9334211181368235
40.5,0.9391681115341611
41.0,0.9447258142199503
41.5,0.9500618488111903
42.0,0.9551430021344126
42.5,0.9599469389557195
43.0,0.964447008956337
43.5,0.968703765788818
44.0,0.9726753534464494
44.5,0.9763808874703048
45.0,0.9798338481475474
45.5,0.9829370748363175
46.0,0.9856853913342877
46.5,0.9880934619651165
47.0,0.9901882314737656
47.5,0.9920181313851345
48.0,0.9935600349970796
48.5,0.9948349130522428
49.0,0.9958942996310473
49.5,0.9967750771537492
50.0,0.9974959939201562
50.5,0.9980667691603271
51.0,0.9985169056445938
51.5,0.998893907297072
52.0,0.9991833757274329
52.5,0.9994030429902567
53.0,0.9995783753678215
53.5,0.9997124437569209
54.0,0.999796165267966
54.5,0.9998562662006822
55.0,0.9998955610161517
55.5,0.9999226228984136
56.0,0.999943106096616
56.5,0.9999593691861315
57.0,0.9999728653026596
57.5,0.9999850412501536
58.0,0.9999927438191222
58.5,0.9999962864309905
59.0,0.9999979263531958
59.5,0.9999987178214418
60.0,0.9999992085317542
60.5,0.9999995187873065
61.0,0.9999997625595263
61.5,0.9999998733650807
62.0,0.9999999398484133
62.5,0.9999999778388892
63.0,0.9999999905023811
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_IAB_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,3.1566644617575844e-09
-15.5,9.469993385272753e-09
-15.0,1.2626657847030338e-08
-14.5,3.472330907933343e-08
-14.0,5.366329584987894e-08
-13.5,6.944661815866686e-08
-13.0,1.041699272380003e-07
-12.5,1.6730321647315198e-07
-12.0,2.3990649909357643e-07
-11.5,3.851130643344253e-07
-11.0,5.871395898869107e-07
-10.5,8.58612733598063e-07
-10.0,1.2342558045472156e-06
-9.5,1.8876853481310355e-06
-9.0,2.7841780552701896e-06
-8.5,4.002650537508617e-06
-8.0,5.909275872410199e-06
-7.5,8.65241728967754e-06
-7.0,1.3021240904750036e-05
-6.5,1.93945464530386e-05
-6.0,2.8381570175662444e-05
-5.5,4.0518945031120355e-05
-5.0,5.567409111201852e-05
-4.5,7.468983782964621e-05
-4.0,9.792288826818203e-05
-3.5,0.00012712519120390144
-3.0,0.0001622493966698781
-2.5,0.00020428669730710385
-2.0,0.0002538463293566979
-1.5,0.00031154384238870307
-1.0,0.00037832307907718476
-0.5,0.0004565168144593819
0.0,0.000548735610045168
0.5,0.0006579909237310597
1.0,0.0007864229740221288
1.5,0.000935843686319424
2.0,0.0011089109720997454
2.5,0.0013083963827605159
3.0,0.0015369957097520768
3.5,0.0017932632007509428
4.0,0.0020807816699212086
4.5,0.002404134594061347
5.0,0.0027649476553691624
5.5,0.0031706074486851678
6.0,0.0036288825252497486
6.5,0.004142699113018954
7.0,0.004720719099275847
7.5,0.005368722336649906
8.0,0.006099692186072339
8.5,0.006914168437166108
9.0,0.007828445791882804
9.5,0.008849491008689528
10.0,0.00998511998879359
10.5,0.011255380708191612
11.0,0.012665418529956259
11.5,0.014230650603318759
12.0,0.01597342926933281
12.5,0.017907479705078142
13.0,0.02004553273832902
13.5,0.022415240749770436
14.0,0.025035265939700308
14.5,0.0279276007894237
15.0,0.031117280804786807
15.5,0.034611481084111204
16.0,0.038442626884748074
16.5,0.042635239176236336
17.0,0.0472326779016227
17.5,0.05227788316758046
18.0,0.05781975170662223
18.5,0.06390066805247603
19.0,0.07056100910027222
19.5,0.07784119593844357
20.0,0.08581935916908308
20.5,0.09456916902739923
21.0,0.10411984359965004
21.5,0.11455697899938055
22.0,0.12596334928210695
22.5,0.13836894907354486
23.0,0.1517658109525928
23.5,0.16617860109535498
24.0,0.18163872199989695
24.5,0.1981668561317721
25.0,0.21577509982919793
25.5,0.2344181486438193
26.0,0.25393553985105166
26.5,0.2743318632410224
27.0,0.29551265562971346
27.5,0.3174050738280053
28.0,0.33995590909973056
28.5,0.3629401165220815
29.0,0.3862139573787922
29.5,0.40957803464580667
30.0,0.4329328849825994
30.5,0.4562121016388884
31.0,0.4793876565909178
31.5,0.5022093368301263
32.0,0.524680725170678
32.5,0.5466138643405265
33.0,0.5679009574049673
33.5,0.5884984202977768
34.0,0.6083944313105457
34.5,0.6275263780036752
35.0,0.6458450606048641
35.5,0.6634078293940538
36.0,0.6801905201047896
36.5,0.6962248256482675
37.0,0.7115310307503185
37.5,0.7261344013532949
38.0,0.7401119379734121
38.5,0.7534894242459937
39.0,0.766201274153518
39.5,0.7782616200827801
40.0,0.7898164135718339
40.5,0.8009331314802138
41.0,0.8116331254863394
41.5,0.821953451674327
42.0,0.8318559207175185
42.5,0.8412930405990864
43.0,0.8503891775854954
43.5,0.8591886544024528
44.0,0.8676899085010502
44.5,0.8757791989474014
45.0,0.8835132131219107
45.5,0.8910131448432584
46.0,0.8982932622348117
46.5,0.9052588116994218
47.0,0.912034910789695
47.5,0.9186172096220032
48.0,0.9249290265032412
48.5,0.9309313797839708
49.0,0.9366812661977134
49.5,0.9421774388620068
50.0,0.9474352707327797
50.5,0.9524263802398563
51.0,0.9571464616929108
51.5,0.9616283191490299
52.0,0.9659007603280916
52.5,0.9699498801231418
53.0,0.9736836807051069
53.5,0.9771000029154953
54.0,0.9802638898255414
54.5,0.9832273190722725
55.0,0.9859372208127575
55.5,0.9883414564200816
56.0,0.9904144632254336
56.5,0.9922398454870829
57.0,0.9937871477063026
57.5,0.9950799438532931
58.0,0.9961242473738541
58.5,0.9969532537514653
59.0,0.9976280034068238
59.5,0.9981780742859363
60.0,0.9986187509581266
60.5,0.998956899168599
61.0,0.999225493434321
61.5,0.9994292750653142
62.0,0.9995759400095364
62.5,0.9996843051438441
63.0,0.9997673601424973
63.5,0.9998306638916135
64.0,0.9998743331877774
64.5,0.9999057262158496
65.0,0.9999297831557127
65.5,0.9999487073591609
66.0,0.9999662236902592
66.5,0.9999800183139571
67.0,0.9999880993749791
67.5,0.9999923766553248
68.0,0.9999954038965437
68.5,0.999997402065148
69.0,0.9999985195243675
69.5,0.9999991224472796
70.0,0.9999995233436663
70.5,0.9999997600935009
71.0,0.9999998642634281
71.5,0.9999999558066975
72.0,0.999999993686671
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_NCR_0_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,1.0603892902576247e-08
-11.5,3.181167870772874e-08
-11.0,9.543503612318622e-08
-10.5,2.72166584499457e-07
-10.0,8.907270038164047e-07
-9.5,2.7711506785399258e-06
-9.0,9.522295826513469e-06
-8.5,4.7851834038359074e-05
-8.0,0.00039015610082642285
-7.5,0.00228009853674549
-7.0,0.008159836973771123
-6.5,0.020402317634903768
-6.0,0.040946179566902094
-5.5,0.07014095182225177
-5.0,0.10576358127339223
-4.5,0.14637219297900275
-4.0,0.19206944322627315
-3.5,0.24107417491657193
-3.0,0.2929810082934955
-2.5,0.3469243263716208
-2.0,0.4015971074503001
-1.5,0.4558473905548001
-1.0,0.5079961835599747
-0.5,0.5577222485996022
0.0,0.60544763828436
0.5,0.6499149606670154
1.0,0.691049058889306
1.5,0.7290557403739468
2.0,0.763637541182604
2.5,0.7946593818582224
3.0,0.8226941165070779
3.5,0.8476124447937476
4.0,0.8695347986645571
4.5,0.8888125911302974
5.0,0.9061075970084947
5.5,0.9213473705028387
6.0,0.9344901534830787
6.5,0.9463909661109975
7.0,0.9560180602110671
7.5,0.963855952392423
8.0,0.9702689040494238
8.5,0.9755786408273643
9.0,0.9802770066253759
9.5,0.9843863367765423
10.0,0.9877466503486422
10.5,0.9905635462211638
11.0,0.9925950753697491
11.5,0.99418048814003
12.0,0.9953879322170606
12.5,0.9964593283481511
13.0,0.997236360412266
13.5,0.997881914808282
14.0,0.9984730606298148
14.5,0.9989803756086908
15.0,0.9992920416942525
15.5,0.9994534824290632
16.0,0.9995601222453534
16.5,0.9996642348005018
17.0,0.9997246557822608
17.5,0.9997771450521284
18.0,0.9998200059872407
18.5,0.9998723856835484
19.0,0.9999615220072875
19.5,0.9999999363766426
20.0,1.0
20.5,1.0
21.0,1.0
21.5,1.0
22.0,1.0
22.5,1.0
23.0,1.0
23.5,1.0
24.0,1.0
24.5,1.0
25.0,1.0
25.5,1.0
26.0,1.0
26.5,1.0
27.0,1.0
27.5,1.0
28.0,1.0
28.5,1.0
29.0,1.0
29.5,1.0
30.0,1.0
30.5,1.0
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_NCR_0_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,3.160713024871995e-09
-15.0,3.160713024871995e-09
-14.5,3.160713024871995e-09
-14.0,6.32142604974399e-09
-13.5,9.482139074615986e-09
-13.0,1.896427814923197e-08
-12.5,2.528570419897596e-08
-12.0,5.373212142282392e-08
-11.5,1.1694638192026383e-07
-11.0,2.1492848569129569e-07
-10.5,4.266962583577194e-07
-10.0,1.1252138368544303e-06
-9.5,2.680284645091452e-06
-9.0,7.035747193365062e-06
-8.5,2.0541473948643097e-05
-8.0,7.290816734472232e-05
-7.5,0.00027299078395819423
-7.0,0.000810052819718394
-6.5,0.0018572570984059585
-6.0,0.0035256552721497658
-5.5,0.005862082786552369
-5.0,0.00898179820277875
-4.5,0.013036493621031589
-4.0,0.018212306592058625
-3.5,0.02472763290373944
-3.0,0.03279447422150429
-2.5,0.042563214110363574
-2.0,0.054361732296665397
-1.5,0.06832381228061353
-1.0,0.08459187895182171
-0.5,0.10333696797420487
0.0,0.12456815375485739
0.5,0.14835575899786962
1.0,0.17459650424444093
1.5,0.2030494040907029
2.0,0.23361764905741675
2.5,0.2663114640512179
3.0,0.30085784248458314
3.5,0.33690252848097174
4.0,0.37413397371823504
4.5,0.4124240397296317
5.0,0.4513954669692261
5.5,0.4904091055312677
6.0,0.5289468197295892
6.5,0.5667331281383687
7.0,0.6035498277732214
7.5,0.6390438954356861
8.0,0.6730625169724364
8.5,0.7053890855591646
9.0,0.7357275435282572
9.5,0.7639852377381031
10.0,0.7901903712310232
10.5,0.8144873348601326
11.0,0.8367243638288292
11.5,0.8568357785204561
12.0,0.8749675027339456
12.5,0.8912712854623349
13.0,0.9057980110246113
13.5,0.9187093909812664
14.0,0.9300968489565444
14.5,0.9400718064059985
15.0,0.9488775086433096
15.5,0.9566423722779651
16.0,0.9634560161670724
16.5,0.9694558554701008
17.0,0.9746021821493188
17.5,0.9792068605981775
18.0,0.982938723948783
18.5,0.9859412116796299
19.0,0.9884022313407599
19.5,0.9904985142009588
20.0,0.9922864884698596
20.5,0.9938696264097574
21.0,0.99527558425962
21.5,0.9963671143777685
22.0,0.9972314366401239
22.5,0.9978196674590437
23.0,0.9982716683858786
23.5,0.9986525785553579
24.0,0.9989351621033467
24.5,0.9991887650736103
25.0,0.9994130650734203
25.5,0.9995822770059198
26.0,0.9996689563999139
26.5,0.9997385015686002
27.0,0.99978447730026
27.5,0.9998211352499224
28.0,0.9998456529008565
28.5,0.9998715644262344
29.0,0.9999027385387986
29.5,0.999947272985319
30.0,0.999994547770032
30.5,0.9999999810357219
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_NCR_1_2_backhaul_los_False_isDownlink_False.csv <==
x,y
-20.0,0.04863419716098071
-19.5,0.051104585868912276
-19.0,0.05360668874636168
-18.5,0.056374734627022714
-18.0,0.05910070223048034
-17.5,0.0621290944962028
-17.0,0.0648142275153793
-16.5,0.06745355117858559
-16.0,0.07004955287166623
-15.5,0.07260886562353995
-15.0,0.07525046939043709
-14.5,0.07786968668473337
-14.0,0.08052227640577721
-13.5,0.08277605526308043
-13.0,0.08487354337648534
-12.5,0.0866924442753022
-12.0,0.08849994465566496
-11.5,0.09019053790133452
-11.0,0.091767747808924
-10.5,0.09315923290678811
-10.0,0.09439878018598184
-9.5,0.09572041119804525
-9.0,0.0970026586009035
-8.5,0.09802663244023745
-8.0,0.09999975126141554
-7.5,0.10666076327092897
-7.0,0.12279622796227962
-6.5,0.15040952735108745
-6.0,0.1872332019579043
-5.5,0.23109845860844858
-5.0,0.2795759504612235
-4.5,0.3298789762417341
-4.0,0.38107062061520514
-3.5,0.43185744294247796
-3.0,0.481235990317436
-2.5,0.5290253054198893
-2.0,0.5751012262397649
-1.5,0.6196434664043303
-1.0,0.6580688102128747
-0.5,0.6932541266767571
0.0,0.7258830323389179
0.5,0.7574293033122445
1.0,0.793673002452977
1.5,0.8238157659635241
2.0,0.8464281761118926
2.5,0.8641597133868204
3.0,0.8791914006096583
3.5,0.8962990186019151
4.0,0.9105339132258865
4.5,0.9208383236511839
5.0,0.9304164174098768
5.5,0.93969851225307
6.0,0.9478745495240595
6.5,0.9572082576235267
7.0,0.9638101942192324
7.5,0.9679904534131287
8.0,0.9717804003115865
8.5,0.9753313508868152
9.0,0.9786826887480199
9.5,0.9820941384338009
10.0,0.9854720084106807
10.5,0.9897113430183847
11.0,0.9915791625054774
11.5,0.99329338591667
12.0,0.9948233354932133
12.5,0.9957894776116618
13.0,0.9964480130140028
13.5,0.9969682912198181
14.0,0.9974282503189036
14.5,0.9978222936931088
15.0,0.9981856593085647
15.5,0.9986016745910634
16.0,0.9991037119673523
16.5,0.9998279558124196
17.0,0.9999572998763354
17.5,0.9999844538384717
18.0,0.999997098049848
18.5,1.0
19.0,1.0
19.5,1.0
20.0,1.0
20.5,1.0
21.0,1.0
21.5,1.0
22.0,1.0
22.5,1.0
23.0,1.0
23.5,1.0
24.0,1.0
24.5,1.0
25.0,1.0
25.5,1.0
26.0,1.0
26.5,1.0
27.0,1.0
27.5,1.0
28.0,1.0
28.5,1.0
29.0,1.0
29.5,1.0
30.0,1.0
30.5,1.0
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_NCR_1_2_backhaul_los_False_isDownlink_True.csv <==
x,y
-20.0,0.0002796948869193427
-19.5,0.0003213784248681974
-19.0,0.00036999836796653714
-18.5,0.00042315076352717574
-18.0,0.0004828439136908666
-17.5,0.0005550426260626905
-17.0,0.0006387152042810631
-16.5,0.00071732445715205
-16.0,0.0007992491614374478
-15.5,0.0008872438462579905
-15.0,0.0009798310823580117
-14.5,0.0010769958450332167
-14.0,0.0011801805058959168
-13.5,0.0012901863825085077
-13.0,0.0014113305732383944
-12.5,0.001548085431730696
-12.0,0.0017015277284598816
-11.5,0.0018640249136441349
-11.0,0.0020427337547625998
-10.5,0.0022234458897870527
-10.0,0.002424837026156072
-9.5,0.0026615462340876675
-9.0,0.002956320915884338
-8.5,0.0033516309023530395
-8.0,0.00396912621593492
-7.5,0.005134427256344108
-7.0,0.007424527742618162
-6.5,0.011644230968548882
-6.0,0.018582003366124734
-5.5,0.02872503599681258
-5.0,0.04217522139690576
-4.5,0.058827692138660535
-4.0,0.07859479910545515
-3.5,0.10118058066385364
-3.0,0.12651090993109967
-2.5,0.15393669464047913
-2.0,0.18296268548078837
-1.5,0.213467172330769
-1.0,0.24495604274850902
-0.5,0.2772705407001936
0.0,0.31059637153090786
0.5,0.3445203859219502
1.0,0.37907727591553775
1.5,0.41419153736435366
2.0,0.44889080145583976
2.5,0.4829397011889815
3.0,0.516098206896198
3.5,0.5483928471970395
4.0,0.5799515724732813
4.5,0.6111175369545498
5.0,0.6412623273754755
5.5,0.6702345347826437
6.0,0.6981314040704859
6.5,0.7249085773036887
7.0,0.7503533647682534
7.5,0.7743339347004615
8.0,0.7961807662439928
8.5,0.8164581973086338
9.0,0.835356265362541
9.5,0.8528457273229221
10.0,0.8689862963728796
10.5,0.8836562373499816
11.0,0.8972157224655855
11.5,0.9093785411193428
12.0,0.9204112265572105
12.5,0.9305043721614046
13.0,0.9396091927170791
13.5,0.9476215870564095
14.0,0.954659904775127
14.5,0.9609130214309227
15.0,0.9663853042045117
15.5,0.9712532533054813
16.0,0.9754177808090063
16.5,0.9790269651923827
17.0,0.9822827835554472
17.5,0.9851275810995851
18.0,0.987800180507799
18.5,0.9900449314282763
19.0,0.9916691470366693
19.5,0.9930566734700698
20.0,0.9943512370497629
20.5,0.9954240410022979
21.0,0.9963111095603391
21.5,0.9970696567978415
22.0,0.99767603883848
22.5,0.998110933912531
23.0,0.9984314609374891
23.5,0.9987527291811925
24.0,0.999058056213639
24.5,0.9993059037356878
25.0,0.9994708148900289
25.5,0.9995976834930951
26.0,0.9997008982033664
26.5,0.9997919479113936
27.0,0.9998643619778603
27.5,0.9999120754304661
28.0,0.9999523165968027
28.5,0.9999903641563122
29.0,0.9999999949917653
29.5,1.0
30.0,1.0
30.5,1.0
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_NCR_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,7.719716008441471e-06
-19.5,9.254457334938776e-06
-19.0,1.1147414517085343e-05
-18.5,1.33755828669037e-05
-18.0,1.5866661936464632e-05
-17.5,1.8909853517484985e-05
-17.0,2.2626753817845693e-05
-16.5,2.7037081141527452e-05
-16.0,3.24859058081924e-05
-15.5,3.863144388217518e-05
-15.0,4.5969939346989915e-05
-14.5,5.4360077690774964e-05
-14.0,6.429810289704444e-05
-13.5,7.571500090186593e-05
-13.0,8.85023210333456e-05
-12.5,0.00010352109589864043
-12.0,0.00012163564448890411
-11.5,0.00014253704670843913
-11.0,0.00016661966863685935
-10.5,0.00019400510648204573
-10.0,0.00022524547275545764
-9.5,0.0002613299690401266
-9.0,0.0003043224444860318
-8.5,0.000355162804916253
-8.0,0.0004268125488140993
-7.5,0.0005631744799925846
-7.0,0.000819512431741599
-6.5,0.0011997010507933488
-6.0,0.0016710671074518248
-5.5,0.0022186937047556326
-5.0,0.0028364977459267283
-4.5,0.0035274271174102257
-4.0,0.004295938155905761
-3.5,0.005114044015296737
-3.0,0.0059919127676691985
-2.5,0.0069399096681489955
-2.0,0.007991969917886902
-1.5,0.00912750103475908
-1.0,0.010395473426701584
-0.5,0.011801510096732906
0.0,0.013346462218308212
0.5,0.015083089400111846
1.0,0.017075206646593323
1.5,0.019254174541595854
2.0,0.02172197615330758
2.5,0.024542748551809705
3.0,0.027733758398621324
3.5,0.031282924946170264
4.0,0.03527450122098203
4.5,0.03974054918532923
5.0,0.04479641763111493
5.5,0.05059463749878178
6.0,0.05721836744898435
6.5,0.06487680554142182
7.0,0.07356220248262978
7.5,0.08323079021053907
8.0,0.0937002664320802
8.5,0.105022878080034
9.0,0.11729678944438436
9.5,0.13077350091963705
10.0,0.14535534117340768
10.5,0.16100234448991138
11.0,0.17764321276833797
11.5,0.19547946378898615
12.0,0.2147712312771212
12.5,0.23533373500614002
13.0,0.256754067117919
13.5,0.27884249480517176
14.0,0.30141253549438496
14.5,0.3247122848862437
15.0,0.34862899043220236
15.5,0.3730705019249912
16.0,0.3980347390835402
16.5,0.42305595228144144
17.0,0.4480971072574352
17.5,0.4731113894714872
18.0,0.4978569276342023
18.5,0.522413935806174
19.0,0.5465852638114355
19.5,0.5701580722768188
20.0,0.593062131176313
20.5,0.6152490419327974
21.0,0.6368407063878645
21.5,0.6574865955380337
22.0,0.6769855728235499
22.5,0.6955310353698556
23.0,0.7131897427814616
23.5,0.7297998505056784
24.0,0.7453063083241757
24.5,0.7599605213263234
25.0,0.773755989044576
25.5,0.7865878758294361
26.0,0.7986913421741774
26.5,0.8103876748374772
27.0,0.8214613659023627
27.5,0.831958184838757
28.0,0.8417912593720893
28.5,0.8510919758481669
29.0,0.8599953487807294
29.5,0.8686502086418392
30.0,0.8769036629888141
30.5,0.8848667094411453
31.0,0.8924732193800496
31.5,0.8997511632197236
32.0,0.9069132521643591
32.5,0.9140039411302805
33.0,0.9209459442250354
33.5,0.9276987140428716
34.0,0.9341003994583316
34.5,0.9402418952799984
35.0,0.9460039057687887
35.5,0.9512604178167299
36.0,0.9561148539282008
36.5,0.9606385976499955
37.0,0.9648320039115856
37.5,0.9687324323262467
38.0,0.9723702129318849
38.5,0.9758539344285219
39.0,0.9790638311241631
39.5,0.9819754030261122
40.0,0.9846398257059674
40.5,0.9870305057444267
41.0,0.98908204081357
41.5,0.9908440487389808
42.0,0.9924138590691077
42.5,0.9937330694739441
43.0,0.9948644498878283
43.5,0.995833052415968
44.0,0.9966240324618495
44.5,0.9972859167715694
45.0,0.9978067199026914
45.5,0.9982398160177074
46.0,0.9985984755351962
46.5,0.9988923209875006
47.0,0.9991500983754401
47.5,0.9993509753108595
48.0,0.9995106377045752
48.5,0.9996425728765099
49.0,0.9997228198009434
49.5,0.9997828850412526
50.0,0.9998372286870234
50.5,0.9998925615343772
51.0,0.99992847185231
51.5,0.9999512333478717
52.0,0.9999622558797969
52.5,0.9999722596326832
53.0,0.9999788882692047
53.5,0.9999841957793595
54.0,0.9999882248861395
54.5,0.9999912943687925
55.0,0.9999933056357986
55.5,0.9999949816916369
56.0,0.9999963093907717
56.5,0.9999978014091061
57.0,0.9999994051644966
57.5,0.999999953990624
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_NCR_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,8.333607066105236e-06
-19.5,9.025441769470302e-06
-19.0,9.720435535407813e-06
-18.5,1.061760930598169e-05
-18.0,1.1559009952569771e-05
-17.5,1.2465660910860978e-05
-17.0,1.3549219373209004e-05
-16.5,1.4844435027910729e-05
-16.0,1.6145968807757337e-05
-15.5,1.771286384368918e-05
-15.0,1.9320826693062782e-05
-14.5,2.1083583608486104e-05
-14.0,2.3073793029125336e-05
-13.5,2.526934151697338e-05
-13.0,2.785345470123194e-05
-12.5,3.0488112886649593e-05
-12.0,3.3697720460251915e-05
-11.5,3.7204279915663895e-05
-11.0,4.11215175054935e-05
-10.5,4.558527292035578e-05
-10.0,5.079140803974222e-05
-9.5,5.656617442216844e-05
-9.0,6.31117520722708e-05
-8.5,7.094622725193001e-05
-8.0,8.089727435512618e-05
-7.5,9.40452927816349e-05
-7.0,0.00011271219352220193
-6.5,0.0001372138828340716
-6.0,0.00016752192915409195
-5.5,0.00020372794529686377
-5.0,0.00024575295469807603
-4.5,0.0002938844320518211
-4.0,0.0003497492945829071
-3.5,0.00041354340417082565
-3.0,0.0004871464030461804
-2.5,0.0005712943527883507
-2.0,0.0006685871618944573
-1.5,0.0007783361547237074
-1.0,0.0008991039578056395
-0.5,0.001035626005936346
0.0,0.001188957426015023
0.5,0.0013607188171413339
1.0,0.0015522622580962841
1.5,0.0017711126359274336
2.0,0.0020209976444702654
2.5,0.002310238254540595
3.0,0.002634967773549752
3.5,0.0030065683039462486
4.0,0.0034321856452689523
4.5,0.003917771471404346
5.0,0.004470199902510065
5.5,0.005098771218799384
6.0,0.005825068135767234
6.5,0.006661461542447304
7.0,0.007635368942905826
7.5,0.008744215701146262
8.0,0.009987155188399195
8.5,0.011388982886795731
9.0,0.012983067974288592
9.5,0.014800947372538476
10.0,0.016876944296394976
10.5,0.01921923124073301
11.0,0.021851396925781003
11.5,0.02483859069897046
12.0,0.028215985562982954
12.5,0.032022924483095704
13.0,0.036199540064498326
13.5,0.040750321335106275
14.0,0.045730463436185274
14.5,0.05117607445293834
15.0,0.05711327035565188
15.5,0.06367068817227577
16.0,0.07087589072375457
16.5,0.07887121905147744
17.0,0.08780405290163656
17.5,0.09769914352948705
18.0,0.10848456855744207
18.5,0.12009960132567155
19.0,0.13261950334090136
19.5,0.1459706021048796
20.0,0.16031469216631647
20.5,0.17570329467670598
21.0,0.1921743784091063
21.5,0.20966046894603266
22.0,0.22819272096257445
22.5,0.24763556328843528
23.0,0.26804380250018445
23.5,0.2894791161354864
24.0,0.31183009353459873
24.5,0.33488596520175057
25.0,0.3585996453092997
25.5,0.3827935439956737
26.0,0.4073481349693815
26.5,0.43207720096896535
27.0,0.4567676727011017
27.5,0.4812271443007532
28.0,0.5053510350014593
28.5,0.5290350673067661
29.0,0.5522814967873503
29.5,0.5750156684765
30.0,0.5972175033725047
30.5,0.6188923402911117
31.0,0.6401836133093606
31.5,0.6605403850736795
32.0,0.679768272145861
32.5,0.6980588685118612
33.0,0.715502722382194
33.5,0.7321009899737609
34.0,0.7479788365047447
34.5,0.762942718847582
35.0,0.7770628503270082
35.5,0.7903989909297059
36.0,0.8029075329559252
36.5,0.8146139637225006
37.0,0.8256097507271546
37.5,0.8359664751687162
38.0,0.8458712420052261
38.5,0.8554241808839804
39.0,0.8645245935264199
39.5,0.8732756043711595
40.0,0.8817110217058495
40.5,0.8897383829280568
41.0,0.897502600556105
41.5,0.9050220097891641
42.0,0.9123074714843584
42.5,0.9193510848261942
43.0,0.9260880511231854
43.5,0.932503816574061
44.0,0.93867793269252
44.5,0.9446692812458504
45.0,0.9504156318604374
45.5,0.9558170096830512
46.0,0.9607640068996202
46.5,0.9653281731183475
47.0,0.969593371973344
47.5,0.9734890489611167
48.0,0.9771035788571296
48.5,0.9804819151217887
49.0,0.983563293186513
49.5,0.9863269706464518
50.0,0.9888035398635566
50.5,0.9909238805487426
51.0,0.9926955649749956
51.5,0.9941487242811318
52.0,0.9953481982264505
52.5,0.9963555190317377
53.0,0.9972023973670957
53.5,0.9978855888752626
54.0,0.9984251283310728
54.5,0.9988395689090142
55.0,0.9991745464270083
55.5,0.9994365685539545
56.0,0.9996395857101725
56.5,0.9997859766697795
57.0,0.9998703331176515
57.5,0.9999246216079589
58.0,0.9999577096293427
58.5,0.999975558332877
59.0,0.9999856768102966
59.5,0.9999912051697983
60.0,0.9999952740423916
60.5,0.9999984646955898
61.0,0.9999994977090509
61.5,0.9999997441159316
62.0,0.9999998925918725
62.5,0.9999999620912491
63.0,0.9999999873637497
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_RIS_2_1616_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,7.397561504037649e-07
-19.5,7.501023902695517e-07
-19.0,9.311615879208229e-07
-18.5,1.0915283058405202e-06
-18.0,1.2725875034917913e-06
-17.5,1.7381682974522027e-06
-17.0,2.2968652502046964e-06
-16.5,3.786723790878013e-06
-16.0,9.446116997463459e-06
-15.5,1.110668849592226e-05
-15.0,1.3853615180288688e-05
-14.5,1.7857610008348225e-05
-14.0,2.2528937307751022e-05
-13.5,2.8209022994068042e-05
-13.0,4.00244289207967e-05
-12.5,5.7012954780418826e-05
-12.0,7.643802012843377e-05
-11.5,0.00010500916151780435
-11.0,0.0001362289403128164
-10.5,0.00018259044115140758
-10.0,0.00022551699035455752
-9.5,0.00029378665410895253
-9.0,0.0003665052010056359
-8.5,0.0004501959352799863
-8.0,0.0005642787491600858
-7.5,0.0008001885374598263
-7.0,0.0017133993992135088
-6.5,0.006832439536328501
-6.0,0.02528289426210625
-5.5,0.05495553773254797
-5.0,0.08922874539483044
-4.5,0.12477599420730584
-4.0,0.16267695568492851
-3.5,0.20001772517813807
-3.0,0.23671143565702138
-2.5,0.27271549682517093
-2.0,0.3071438256617611
-1.5,0.34105404584459237
-1.0,0.37311384102742756
-0.5,0.4032656395585336
0.0,0.4332686746797294
0.5,0.4619482136241739
1.0,0.4881859158054142
1.5,0.5131611284132718
2.0,0.5369784829715092
2.5,0.5585318164179959
3.0,0.5779858150257955
3.5,0.5963925982730998
4.0,0.6127397141653624
4.5,0.6273124809593621
5.0,0.6412395958276573
5.5,0.6533872660745559
6.0,0.6641352918192908
6.5,0.6737390130886297
7.0,0.6820546895721175
7.5,0.6889738926759604
8.0,0.6952712867638696
8.5,0.7008709149158704
9.0,0.7055891572399445
9.5,0.7096335127497205
10.0,0.7133631046040597
10.5,0.716950533949523
11.0,0.7201171403346852
11.5,0.722988459860958
12.0,0.7256036220075137
12.5,0.7280928859342626
13.0,0.7301507064854882
13.5,0.7319686908503851
14.0,0.7337512962480608
14.5,0.73537174502832
15.0,0.7369154971324543
15.5,0.7386752373400266
16.0,0.7403775300507442
16.5,0.741920702765446
17.0,0.7436206106678744
17.5,0.7457432297193795
18.0,0.7482210869166763
18.5,0.7510168116413698
19.0,0.75447882386718
19.5,0.758935135609692
20.0,0.7648114946393829
20.5,0.771313796007834
21.0,0.7782637740021578
21.5,0.7858336262655604
22.0,0.7935473067824573
22.5,0.8018069118189924
23.0,0.8101640508587423
23.5,0.8183848937076202
24.0,0.8267456849700427
24.5,0.8353601918995739
25.0,0.8441798182075644
25.5,0.8528601841269612
26.0,0.8617506356199529
26.5,0.8705618452618125
27.0,0.8791657524686012
27.5,0.8881539035046455
28.0,0.8976859511973142
28.5,0.9069474912755721
29.0,0.9159451867178925
29.5,0.9243611027463199
30.0,0.93265501074113
30.5,0.9405520111090888
31.0,0.9477941876097021
31.5,0.954472659577468
32.0,0.9606037585520143
32.5,0.966272696164876
33.0,0.9713987769182196
33.5,0.9760897620733674
34.0,0.9801963295234564
34.5,0.983686524906661
35.0,0.98657741434564
35.5,0.9888687960887158
36.0,0.990776482353249
36.5,0.9925781351785177
37.0,0.9940695456551708
37.5,0.9952322250525684
38.0,0.9962825649775031
38.5,0.9970586829879152
39.0,0.9976287918432397
39.5,0.9982025011900374
40.0,0.998631145907677
40.5,0.9989505757172933
41.0,0.9991288155645811
41.5,0.9992813656982822
42.0,0.9994395597058301
42.5,0.9996038735142586
43.0,0.9997379038786
43.5,0.9998285110742245
44.0,0.9999151297943809
44.5,0.9999718789200448
45.0,0.9999969737248393
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_RIS_2_1616_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,3.9193038523845506e-05
-19.5,4.369201866344809e-05
-19.0,5.0033850283310944e-05
-18.5,5.718895908225581e-05
-18.0,6.430080845678142e-05
-17.5,7.345017672145397e-05
-17.0,8.426070688382592e-05
-16.5,9.80215297915911e-05
-16.0,0.00011494029068196195
-15.5,0.00013343369462119368
-15.0,0.00015049521161214805
-14.5,0.00017465560015030227
-14.0,0.00019840502415647356
-13.5,0.00022753592056040024
-13.0,0.00025592708080675764
-12.5,0.00029229095297358384
-12.0,0.0003275690135874867
-11.5,0.000371537892567218
-11.0,0.0004224672129360076
-10.5,0.0004900643895335363
-10.0,0.0005671959432730689
-9.5,0.0006629247235704394
-9.0,0.0007730113068325609
-8.5,0.0009066959061153863
-8.0,0.001079114994023213
-7.5,0.0013287781101740624
-7.0,0.0017160018700357025
-6.5,0.002442660703603031
-6.0,0.0037248527396199975
-5.5,0.005568409348498317
-5.0,0.007994834790116801
-4.5,0.010944041723957106
-4.0,0.014426036054887402
-3.5,0.01855613010463966
-3.0,0.02339278465937406
-2.5,0.028675292471885515
-2.0,0.034760552445517776
-1.5,0.041617690329062804
-1.0,0.04902610036175218
-0.5,0.05702451703221089
0.0,0.06574123481543914
0.5,0.07515803284187152
1.0,0.08532034215903314
1.5,0.09623696173385088
2.0,0.10806524339670734
2.5,0.12086440064774759
3.0,0.1342727068318627
3.5,0.14819091617755
4.0,0.16301895341168068
4.5,0.17843738661840045
5.0,0.19409507904969825
5.5,0.21045441338942172
6.0,0.22704736159883648
6.5,0.24396913334514692
7.0,0.26076874047689735
7.5,0.2776500170760089
8.0,0.2941985767900271
8.5,0.3104007193592383
9.0,0.3264832323161605
9.5,0.3423803872913311
10.0,0.3580784667212667
10.5,0.3733453794680156
11.0,0.38790706410005443
11.5,0.4020656790450669
12.0,0.41551144356478664
12.5,0.4283439105726297
13.0,0.44084601400806783
13.5,0.4529282977073444
14.0,0.46417170762611004
14.5,0.47455486063087443
15.0,0.48416807374793996
15.5,0.4932008146043782
16.0,0.5019471823971035
16.5,0.5099987043369792
17.0,0.5179511016317407
17.5,0.5253953737272736
18.0,0.532479567351768
18.5,0.5387814661969494
19.0,0.5450507474361188
19.5,0.5521957465075769
20.0,0.5610011504368071
20.5,0.5701986923965129
21.0,0.5796816470607097
21.5,0.5889440738311019
22.0,0.5977427076604105
22.5,0.6065230081456501
23.0,0.6151146023696881
23.5,0.6236635860606732
24.0,0.6320336357944328
24.5,0.6404662083743056
25.0,0.649004770869948
25.5,0.6576796827454175
26.0,0.6664939462047688
26.5,0.6753383095716309
27.0,0.6844120171029942
27.5,0.6933624136450504
28.0,0.7028241019762026
28.5,0.7124661474996435
29.0,0.7219705501864674
29.5,0.7316073440157839
30.0,0.741666592080209
30.5,0.7516817112057842
31.0,0.762187111018015
31.5,0.7729964688499851
32.0,0.783971999108977
32.5,0.7949581668604335
33.0,0.8062087751474226
33.5,0.8175565224719451
34.0,0.8288146319431284
34.5,0.8402918157914557
35.0,0.851567964442622
35.5,0.8623167936879447
36.0,0.8724116961699763
36.5,0.8822235479120901
37.0,0.8917563158035057
37.5,0.9007940920569463
38.0,0.9096865988372447
38.5,0.9183459805793476
39.0,0.9263443323606697
39.5,0.9334866233921592
40.0,0.9401512784667507
40.5,0.9466374581340157
41.0,0.9526415504496101
41.5,0.9584131968999725
42.0,0.9635991237215256
42.5,0.9684372966820571
43.0,0.9727751657472951
43.5,0.9765744290228586
44.0,0.9801946155850962
44.5,0.9835203092896573
45.0,0.9863389203471183
45.5,0.9887046701200464
46.0,0.9908293437725707
46.5,0.9927322350079825
47.0,0.9943437956496428
47.5,0.9956361666282256
48.0,0.9967422581993167
48.5,0.9976415783735686
49.0,0.9982934070547755
49.5,0.9987294404232093
50.0,0.9990275584206523
50.5,0.9992230088261209
51.0,0.9994352828217462
51.5,0.9995932359581282
52.0,0.999720323495187
52.5,0.9998266508344672
53.0,0.9998972934745438
53.5,0.999944398661794
54.0,0.9999701985825176
54.5,0.9999854215739707
55.0,0.9999907943944836
55.5,0.9999940907626244
56.0,0.9999980403480738
56.5,0.9999998312882448
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_RIS_2_88_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,6.755739041889865e-08
-19.5,1.29918058497882e-07
-19.0,3.170000627348321e-07
-18.5,5.612460127108502e-07
-18.0,9.198198541650045e-07
-17.5,1.2368199168998368e-06
-17.0,1.3667379753977186e-06
-16.5,1.4966560338956006e-06
-16.0,2.1098692700056036e-06
-15.5,2.281361107222808e-06
-15.0,2.723082506115607e-06
-14.5,3.409049854984424e-06
-14.0,5.321443676073247e-06
-13.5,6.802509542949102e-06
-13.0,8.460263969382076e-06
-12.5,1.2591658229614723e-05
-12.0,1.7928692072707717e-05
-11.5,2.4346644162503087e-05
-11.0,3.1393399655428207e-05
-10.5,4.266509041070445e-05
-10.0,5.360938765856603e-05
-9.5,7.133540756001705e-05
-9.0,9.851946212011389e-05
-8.5,0.00013549933829095102
-8.0,0.000192975087370414
-7.5,0.00033799482098808984
-7.0,0.0011302871089315734
-6.5,0.006934251650988294
-6.0,0.02957703606645868
-5.5,0.06708730530947458
-5.0,0.10848523733825877
-4.5,0.1521237310071751
-4.0,0.19613683040596422
-3.5,0.24012820750537248
-3.0,0.2834085794476782
-2.5,0.3251698663024693
-2.0,0.36545921273481335
-1.5,0.4044360697762661
-1.0,0.4417389897979194
-0.5,0.47577723530463584
0.0,0.5078687470490412
0.5,0.537765906408361
1.0,0.5650209378021764
1.5,0.5897706969133091
2.0,0.6130435215518261
2.5,0.6356446594344644
3.0,0.6553440982674419
3.5,0.6736289892794944
4.0,0.6897815975580893
4.5,0.7037345268112001
5.0,0.7161282834606661
5.5,0.7272010904552716
6.0,0.7372173362407817
6.5,0.7463676625762364
7.0,0.7547630714508163
7.5,0.7625246309048745
8.0,0.7706878138482506
8.5,0.7781735052968943
9.0,0.784737417727051
9.5,0.7911223550398209
10.0,0.7976494123151427
10.5,0.8042620336237913
11.0,0.811239968922769
11.5,0.8183995244708042
12.0,0.8260074376321604
12.5,0.8330133364940492
13.0,0.8399772926099324
13.5,0.8471081206768727
14.0,0.854912168532782
14.5,0.8626188246153189
15.0,0.8702270703669048
15.5,0.8777400342143884
16.0,0.8861213028074815
16.5,0.8943188568724137
17.0,0.9018550760523685
17.5,0.9096395010847222
18.0,0.9174904337695823
18.5,0.924994074697188
19.0,0.9318497051358957
19.5,0.9390769064186297
20.0,0.9464296916934302
20.5,0.9527922207394703
21.0,0.9587275636190025
21.5,0.9639856332661404
22.0,0.9686619298473249
22.5,0.9730609501113409
23.0,0.9770332155368029
23.5,0.9806948468843966
24.0,0.9837706673127786
24.5,0.9865602574714004
25.0,0.9887867204038244
25.5,0.9908760886041991
26.0,0.992713862689209
26.5,0.9941577044339641
27.0,0.9952617532918014
27.5,0.996252030307451
28.0,0.9971287589399734
28.5,0.997764349262479
29.0,0.9981452586165502
29.5,0.9984568073175505
30.0,0.9986871780188789
30.5,0.9989371455601511
31.0,0.9991874456916532
31.5,0.9994274615096446
32.0,0.9996536124724329
32.5,0.9997744778406147
33.0,0.999842347034374
33.5,0.9998958628810304
34.0,0.9999738500931855
34.5,0.9999975367536109
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_RIS_2_88_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,1.679850353828048e-05
-19.5,1.929941443938063e-05
-19.0,2.188656364741527e-05
-18.5,2.3751467034873574e-05
-18.0,2.7621411058558725e-05
-17.5,3.1045790496415686e-05
-17.0,3.553018245700906e-05
-16.5,4.0176271243104606e-05
-16.0,4.5673963310178216e-05
-15.5,5.206637781169714e-05
-15.0,5.9331955170927756e-05
-14.5,6.730181203679002e-05
-14.0,7.765759539450646e-05
-13.5,9.015855663721828e-05
-13.0,0.00010315538814480342
-12.5,0.00012070488360597173
-12.0,0.00014561697452167196
-11.5,0.00017431277115412285
-11.0,0.00020615985925247148
-10.5,0.00024512879419849327
-10.0,0.0002937097071049215
-9.5,0.0003529158980782365
-9.0,0.0004270952150930519
-8.5,0.0005308794242259193
-8.0,0.0006843979836204637
-7.5,0.0009431380572634503
-7.0,0.0014539958212294126
-6.5,0.002559754172531785
-6.0,0.004735561029540074
-5.5,0.007970884539019904
-5.0,0.012160725969015749
-4.5,0.017254118480129324
-4.0,0.02349370432870918
-3.5,0.03072420784985698
-3.0,0.039084084645356044
-2.5,0.048704715182558284
-2.0,0.0595249061961681
-1.5,0.07153283585160987
-1.0,0.08469942027986997
-0.5,0.09893999142985266
0.0,0.11446978933587805
0.5,0.13093120529866556
1.0,0.1485533780930029
1.5,0.16699845837168587
2.0,0.18708390623267204
2.5,0.20794693975444697
3.0,0.22923267033766132
3.5,0.2510085974238052
4.0,0.27333817803373134
4.5,0.295799638574537
5.0,0.318032776011208
5.5,0.34042584957461464
6.0,0.3625985555177013
6.5,0.38395842589203977
7.0,0.4046328167106583
7.5,0.4246652711320333
8.0,0.4443177703528432
8.5,0.46343614543312883
9.0,0.48197201668269984
9.5,0.4994350259018013
10.0,0.5155751754251555
10.5,0.5306104253870139
11.0,0.5449774003353858
11.5,0.5588237294719547
12.0,0.5719119592118392
12.5,0.5845890011109973
13.0,0.5966939524550032
13.5,0.6084336773826159
14.0,0.6194465930459103
14.5,0.6300126828881377
15.0,0.6399817952371366
15.5,0.6493873941492605
16.0,0.6588273338738583
16.5,0.6680566652798708
17.0,0.6770804404947794
17.5,0.6859737443378219
18.0,0.6950353817627375
18.5,0.7046879923387613
19.0,0.7151089107710528
19.5,0.7259803201524561
20.0,0.7378160642483148
20.5,0.7501712504129423
21.0,0.7626735483494116
21.5,0.7753275394677787
22.0,0.7878517347476838
22.5,0.8003918805211089
23.0,0.8128141529020058
23.5,0.8250746206595169
24.0,0.837040645684314
24.5,0.8486691950612371
25.0,0.8601474418489616
25.5,0.8711868147061711
26.0,0.8818861894450284
26.5,0.8920828487533996
27.0,0.9019009147078028
27.5,0.9115691056712794
28.0,0.9209423688115655
28.5,0.9296564155538563
29.0,0.937643408689959
29.5,0.9454118056842967
30.0,0.9525232967486121
30.5,0.9588171336787793
31.0,0.9646899587877552
31.5,0.970166195482716
32.0,0.975110291518212
32.5,0.9793192419197194
33.0,0.9828548903330987
33.5,0.9858091919463813
34.0,0.9884215946052965
34.5,0.9906200569841891
35.0,0.9925445869743671
35.5,0.9941702473320752
36.0,0.9954474510308261
36.5,0.9964559181988552
37.0,0.997207438331373
37.5,0.9978142469915919
38.0,0.9982883097445991
38.5,0.998666888725516
39.0,0.9989519961615042
39.5,0.9991851234579876
40.0,0.9993764287688707
40.5,0.9995266451197622
41.0,0.9996462792110571
41.5,0.999731403606527
42.0,0.999792726229283
42.5,0.9998395105107949
43.0,0.9998837795083546
43.5,0.9999116524478084
44.0,0.9999501291057523
44.5,0.999978005638469
45.0,0.9999943262380563
45.5,0.9999990765314632
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVIAB_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,4.396287587134727e-06
-19.5,5.483228447530068e-06
-19.0,6.867784067319372e-06
-18.5,8.766695629974327e-06
-18.0,1.1186433021568717e-05
-17.5,1.419493004587725e-05
-17.0,1.8063921917998763e-05
-16.5,2.2722239891121653e-05
-16.0,2.8884806376398807e-05
-15.5,3.640281399413325e-05
-15.0,4.540566046580061e-05
-14.5,5.7261726696005745e-05
-14.0,7.177691610253519e-05
-13.5,8.964027155224672e-05
-13.0,0.00011271835517742637
-12.5,0.00014203340897773166
-12.0,0.00018046453225599552
-11.5,0.00022909543092957635
-11.0,0.00029229974798435066
-10.5,0.0003751692837603847
-10.0,0.00048638662536869373
-9.5,0.0006352004749517488
-9.0,0.0008357410636946892
-8.5,0.0011072660074961265
-8.0,0.0014742541203162142
-7.5,0.001972050389776022
-7.0,0.002637332600027819
-6.5,0.0035095152970330843
-6.0,0.004640102008882157
-5.5,0.006069542463308322
-5.0,0.007849728381566345
-4.5,0.010010333896133627
-4.0,0.012600876280075855
-3.5,0.01565888087262097
-3.0,0.01923323089799942
-2.5,0.023359960386699137
-2.0,0.028069503682811196
-1.5,0.033393026227553
-1.0,0.03936316859616677
-0.5,0.046008178311250654
0.0,0.05331927573740251
0.5,0.061358196527538385
1.0,0.07013065359106142
1.5,0.07964663319712649
2.0,0.08988721092896779
2.5,0.10087606980455839
3.0,0.1125817467679215
3.5,0.12498143870559007
4.0,0.13806279137010624
4.5,0.1517970622925872
5.0,0.1661611345700913
5.5,0.1811271488731849
6.0,0.19670360016228286
6.5,0.2128856683722602
7.0,0.2296532548020287
7.5,0.24696536948836795
8.0,0.264825612922878
8.5,0.2831738054602435
9.0,0.3019885673619338
9.5,0.321214503463385
10.0,0.3408110475789146
10.5,0.36073687007628324
11.0,0.38095214557176377
11.5,0.40141907699091317
12.0,0.42208590201019813
12.5,0.4429030451275783
13.0,0.4638169809755653
13.5,0.4848338138916697
14.0,0.5058554571680699
14.5,0.5268481865236064
15.0,0.5477746901252918
15.5,0.5685380361399685
16.0,0.5890969984535743
16.5,0.609425403141998
17.0,0.6294532039836616
17.5,0.6491255234048873
18.0,0.6684277232884333
18.5,0.6873545403819783
19.0,0.7058340651367556
19.5,0.7238414531902416
20.0,0.7413582750719553
20.5,0.7583272302358842
21.0,0.7747388661784745
21.5,0.7905431318610594
22.0,0.8057247971718213
22.5,0.8202681111731135
23.0,0.8341888927363864
23.5,0.8474288093687987
24.0,0.8600169367383662
24.5,0.8719343439584368
25.0,0.8831793650333467
25.5,0.8937509874259252
26.0,0.9036681032035078
26.5,0.9129343355022957
27.0,0.9215627179077848
27.5,0.929579126729327
28.0,0.9370064750684526
28.5,0.9438449893711741
29.0,0.9501345403104213
29.5,0.9558911958482585
30.0,0.9611522484080149
30.5,0.9659311165334076
31.0,0.9702389413682555
31.5,0.974110560014123
32.0,0.9775661552806172
32.5,0.980644125941586
33.0,0.983370561812622
33.5,0.9857791968797137
34.0,0.987879823315434
34.5,0.9897102349592828
35.0,0.9913004326729842
35.5,0.9926735333594798
36.0,0.9938596802179875
36.5,0.9948772574297858
37.0,0.9957502391577212
37.5,0.9964907823177264
38.0,0.9971223046624451
38.5,0.9976548862743806
39.0,0.9981011143168893
39.5,0.9984714700054108
40.0,0.9987775312010742
40.5,0.9990316489163941
41.0,0.99923946812697
41.5,0.9994088335696664
42.0,0.9995441932911591
42.5,0.9996528065036226
43.0,0.9997389627415242
43.5,0.9998066086353686
44.0,0.9998580215850539
44.5,0.9998967147387181
45.0,0.9999246646465569
45.5,0.9999459149873662
46.0,0.9999616303406395
46.5,0.9999734184730659
47.0,0.999981496125829
47.5,0.9999866170406564
48.0,0.9999898099294338
48.5,0.9999922878958001
49.0,0.9999940897590716
49.5,0.999995532543666
50.0,0.9999966194845264
50.5,0.9999975220336338
51.0,0.9999982078415576
51.5,0.9999987901313042
52.0,0.9999992042040129
52.5,0.9999995859272913
53.0,0.9999997767889305
53.5,0.999999909421595
54.0,0.9999999708855126
54.5,0.9999999902951708
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVIAB_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,3.1205939837181384e-05
-19.5,3.568890080331521e-05
-19.0,4.082569434357108e-05
-18.5,4.68752640516607e-05
-18.0,5.347185210146628e-05
-17.5,6.130813260616664e-05
-17.0,7.00960308177575e-05
-16.5,8.013656866392871e-05
-16.0,9.176313602158409e-05
-15.5,0.00010446431929314303
-15.0,0.00011879684720508569
-14.5,0.00013540484194676992
-14.0,0.00015410704300259753
-13.5,0.00017509442127293091
-13.0,0.000198742444968652
-12.5,0.00022615162436303557
-12.0,0.0002569853327842564
-11.5,0.00029227287101731843
-11.0,0.0003336099789584701
-10.5,0.00038131709930492967
-10.0,0.0004372748099060283
-9.5,0.0005043444374722803
-9.0,0.000584872658321698
-8.5,0.0006842357888187205
-8.0,0.0008078101453277871
-7.5,0.0009653028758181651
-7.0,0.0011619964296015733
-6.5,0.0014092778512114837
-6.0,0.0017167118696406222
-5.5,0.002089535619071808
-5.0,0.002534174137424013
-4.5,0.00305719488159275
-4.0,0.003662922209593004
-3.5,0.004365805173953888
-3.0,0.00516970850781155
-2.5,0.006086012782109618
-2.0,0.007125023951877819
-1.5,0.008300779996690247
-1.0,0.009619333723049916
-0.5,0.011091379501377115
0.0,0.012731906928952834
0.5,0.01455248107403122
1.0,0.01656765132978395
1.5,0.018797133014077243
2.0,0.021256456268943968
2.5,0.023964080535820845
3.0,0.02694222317504833
3.5,0.030204190650548295
4.0,0.03377530440899081
4.5,0.037679866306645736
5.0,0.04194429506366149
5.5,0.0465833116233406
6.0,0.05161367610978604
6.5,0.05709271216105574
7.0,0.06304684173409307
7.5,0.06949562478060801
8.0,0.07646970727491637
8.5,0.08395649484797896
9.0,0.09199175084688231
9.5,0.10060247985165562
10.0,0.10981510381924225
10.5,0.11966320773374661
11.0,0.13016327335490846
11.5,0.14135067561442372
12.0,0.15319267433166245
12.5,0.1657069391701006
13.0,0.17888720693156526
13.5,0.19274447300840436
14.0,0.2072746104870932
14.5,0.22247001613636136
15.0,0.23828636528655525
15.5,0.2547087751546263
16.0,0.27171913910978424
16.5,0.2892744466211135
17.0,0.30737822579507845
17.5,0.32595861654762914
18.0,0.34502352313196366
18.5,0.36454599923036135
19.0,0.3844870382272245
19.5,0.4047906532807977
20.0,0.42543445871740454
20.5,0.44638536478256363
21.0,0.4675367061364353
21.5,0.48882820718399317
22.0,0.5102060303153099
22.5,0.5316182249718968
23.0,0.5529747208614764
23.5,0.5742057423959279
24.0,0.5952554613364475
24.5,0.6160712765287671
25.0,0.6366123946464927
25.5,0.6568374947656576
26.0,0.6766744837529775
26.5,0.6960958876931597
27.0,0.7150389451326782
27.5,0.7334490772355685
28.0,0.7513101841838916
28.5,0.7685948600350481
29.0,0.7852614051600655
29.5,0.8012801122551552
30.0,0.8166068605687438
30.5,0.8312603199339378
31.0,0.8451978779455971
31.5,0.8584247361331603
32.0,0.8709249209136903
32.5,0.8827107774230175
33.0,0.893781509409591
33.5,0.9041547509321427
34.0,0.9138436110101043
34.5,0.9228500220100436
35.0,0.9311825549649128
35.5,0.9388711405173498
36.0,0.9459022132598391
36.5,0.9523040304120447
37.0,0.9581160096625191
37.5,0.9633855473992963
38.0,0.9681349742705392
38.5,0.9723896505644567
39.0,0.9761869450784166
39.5,0.9795542249134791
40.0,0.982530043533953
40.5,0.9851491123285754
41.0,0.9874318813676597
41.5,0.9894236690169003
42.0,0.9911440028600579
42.5,0.9926238654981202
43.0,0.9938871671351717
43.5,0.9949604074112337
44.0,0.9958666290693515
44.5,0.9966302116488734
45.0,0.9972696404855952
45.5,0.9978024816655555
46.0,0.9982426048549924
46.5,0.9986059545056886
47.0,0.9989058306079763
47.5,0.9991510728487857
48.0,0.9993507280699222
48.5,0.9995122117685507
49.0,0.9996402690860259
49.5,0.99973810444932
50.0,0.9998121720275063
50.5,0.9998671522260412
51.0,0.9999081429969257
51.5,0.9999381772170013
52.0,0.9999588829941135
52.5,0.9999729695256114
53.0,0.9999819581051081
53.5,0.9999880238587908
54.0,0.9999917332257707
54.5,0.9999941770059364
55.0,0.9999959410591686
55.5,0.9999972325403422
56.0,0.9999980352654827
56.5,0.9999986955716467
57.0,0.999999174617295
57.5,0.9999994788760177
58.0,0.9999997183988418
58.5,0.9999998770017929
59.0,0.9999999643952558
59.5,0.9999999870528203
60.0,0.9999999967632051
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVIAB_1_3_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.02047217660715586
-19.5,0.020988548146590194
-19.0,0.021496156200368335
-18.5,0.02199702311133402
-18.0,0.02249451945089347
-17.5,0.023016958018859023
-17.0,0.023509061444168505
-16.5,0.02399037904097806
-16.0,0.024502705894724922
-15.5,0.025031211491221683
-15.0,0.025550953602062252
-14.5,0.02607136982718406
-14.0,0.02665313045189925
-13.5,0.02721466764817706
-13.0,0.02780249530142346
-12.5,0.0284408815257633
-12.0,0.02911229934988419
-11.5,0.029890901344723168
-11.0,0.030687030310874542
-10.5,0.03163753144743122
-10.0,0.032699261440393465
-9.5,0.03395311400351079
-9.0,0.03548739810762639
-8.5,0.037372221637989846
-8.0,0.03968038893697571
-7.5,0.042570990974958
-7.0,0.04613435906562368
-6.5,0.05075001954931416
-6.0,0.056234613341530564
-5.5,0.06293733163995825
-5.0,0.07080087473069134
-4.5,0.08043059723828862
-4.0,0.09216153396052926
-3.5,0.1059175099836325
-3.0,0.12156100599422419
-2.5,0.13929695273380305
-2.0,0.15858336232024742
-1.5,0.17960291972377493
-1.0,0.20210418031748087
-0.5,0.2255593126191497
0.0,0.2507630973663703
0.5,0.277718905130549
1.0,0.30572296060206494
1.5,0.3347024594385437
2.0,0.3643938229560181
2.5,0.39486513669689394
3.0,0.4257240661494862
3.5,0.45672725605826503
4.0,0.48739743351210846
4.5,0.5172222716572695
5.0,0.5460649252946553
5.5,0.5737952903679855
6.0,0.6006371728186336
6.5,0.6268204456165045
7.0,0.652312077161817
7.5,0.6770722947119779
8.0,0.7006150618702087
8.5,0.7230799202927274
9.0,0.7447594355775946
9.5,0.7650994857856263
10.0,0.7844876866285387
10.5,0.8027231520505208
11.0,0.8196784744524169
11.5,0.835514767147445
12.0,0.8501100154506993
12.5,0.8634210760481803
13.0,0.875596254081762
13.5,0.8866281342943506
14.0,0.896787036512726
14.5,0.9059179144522013
15.0,0.914457594167024
15.5,0.9220831749164773
16.0,0.9292065405264024
16.5,0.9357319667688624
17.0,0.9418037141000439
17.5,0.9473388664633537
18.0,0.9523603437443543
18.5,0.9569672407423886
19.0,0.9611204588291444
19.5,0.9649972900605894
20.0,0.9684339246663809
20.5,0.9716305745880488
21.0,0.9745023014261561
21.5,0.977142132951515
22.0,0.9796093912208749
22.5,0.9818191378347989
23.0,0.9838333913071615
23.5,0.9856063118668381
24.0,0.9872909234556716
24.5,0.9888245334455059
25.0,0.9902651156645284
25.5,0.9915533480559893
26.0,0.9927573161622943
26.5,0.9938001709553818
27.0,0.9948066235772818
27.5,0.9957085884855887
28.0,0.9964689893948341
28.5,0.9971161391048302
29.0,0.9976992479581078
29.5,0.9982021372119173
30.0,0.9986025610949774
30.5,0.9989214171500066
31.0,0.9991667947483801
31.5,0.9993939712611599
32.0,0.9995773303456589
32.5,0.9997141755447517
33.0,0.9998119221155324
33.5,0.9998867488007507
34.0,0.9999319144575942
34.5,0.9999635978288127
35.0,0.9999791024572814
35.5,0.9999885400572188
36.0,0.9999966294285938
36.5,0.9999986517714375
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVIAB_1_3_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,2.131453236534867e-05
-19.5,2.265718007340213e-05
-19.0,2.4170655726453463e-05
-18.5,2.5711104212925512e-05
-18.0,2.723057382895923e-05
-17.5,2.8875916667622952e-05
-17.0,3.052425648777787e-05
-16.5,3.225651178968613e-05
-16.0,3.4060694647382966e-05
-15.5,3.587986241253575e-05
-15.0,3.794777964145738e-05
-14.5,4.0015696870379004e-05
-14.0,4.227542091473683e-05
-13.5,4.478689140435469e-05
-13.0,4.767298458037139e-05
-12.5,5.1476154092692456e-05
-12.0,5.6481113182981024e-05
-11.5,6.337417061271977e-05
-11.0,7.368378694241598e-05
-10.5,8.895640462152408e-05
-10.0,0.00011278840143947299
-9.5,0.00014995996287471195
-9.0,0.00020633318472401013
-8.5,0.0002976332288716454
-8.0,0.00044811166954433334
-7.5,0.0007345301936759429
-7.0,0.0012809668319832626
-6.5,0.0021954537762792457
-6.0,0.003531589043552348
-5.5,0.005327488244407533
-5.0,0.007653472552554101
-4.5,0.010580951045982653
-4.0,0.014192412643256727
-3.5,0.018578788759800537
-3.0,0.023829269564791925
-2.5,0.030030231061788495
-2.0,0.037267764541106196
-1.5,0.04563707511377568
-1.0,0.055203856614083856
-0.5,0.06605474578297807
0.0,0.07827416159510216
0.5,0.09187142765987524
1.0,0.10689840074803938
1.5,0.12340332626763978
2.0,0.14136032528349998
2.5,0.1607772678690159
3.0,0.18161750693451317
3.5,0.20382791798607902
4.0,0.22738545123906467
4.5,0.25217869390653513
5.0,0.27810953979937625
5.5,0.3050713443282055
6.0,0.3329396548396197
6.5,0.3615541987574329
7.0,0.39070081777824767
7.5,0.4202281343669439
8.0,0.44993528782700054
8.5,0.4797015597439524
9.0,0.5094138500302849
9.5,0.5388925226123977
10.0,0.5679491872337543
10.5,0.5964448289078861
11.0,0.6242704624028657
11.5,0.6512808360137412
12.0,0.6773704200282447
12.5,0.7024349644452051
13.0,0.7264273537185997
13.5,0.74929079504917
14.0,0.7709625825931761
14.5,0.791409153154898
15.0,0.8106312290068751
15.5,0.8286019512009836
16.0,0.8453068173437872
16.5,0.8607948400705931
17.0,0.8751008413093475
17.5,0.8882720684732589
18.0,0.9003567699673539
18.5,0.9113806509018827
19.0,0.9214286607172129
19.5,0.9305407461796406
20.0,0.9387726841116983
20.5,0.9461647329657573
21.0,0.9527547925697553
21.5,0.9586218213980588
22.0,0.9638474722113957
22.5,0.9684795708404023
23.0,0.9725826812573432
23.5,0.9762015963475859
24.0,0.979396603390807
24.5,0.9821970038750462
25.0,0.9846522809617041
25.5,0.9867950687822387
26.0,0.9886623261123991
26.5,0.9902830577390572
27.0,0.9916856690527864
27.5,0.992899674327312
28.0,0.9939452012903288
28.5,0.9948472447674733
29.0,0.99562132912287
29.5,0.9962825951070123
30.0,0.9968483622759379
30.5,0.9973314307375954
31.0,0.9977448193795828
31.5,0.9980966620096671
32.0,0.9983976458638459
32.5,0.9986540406273988
33.0,0.9988741479390563
33.5,0.9990598888639544
34.0,0.9992174581628351
34.5,0.9993508118512672
35.0,0.9994631596964275
35.5,0.9995569112714349
36.0,0.9996350425789102
36.5,0.9996994567021004
37.0,0.9997532615108118
37.5,0.9997981023478829
38.0,0.9998361010762098
38.5,0.9998667631938462
39.0,0.9998922794942622
39.5,0.9999133063164043
40.0,0.9999303561441077
40.5,0.9999451462477668
41.0,0.9999568045057675
41.5,0.9999660531906492
42.0,0.9999738093787485
42.5,0.9999798722723051
43.0,0.9999847873219507
43.5,0.9999886863948707
44.0,0.9999918122465661
44.5,0.9999942457955369
45.0,0.9999961249029319
45.5,0.9999975005174363
46.0,0.9999983696420688
46.5,0.9999989840232745
47.0,0.9999994335704981
47.5,0.9999996973048694
48.0,0.9999998741267774
48.5,0.9999999640362222
49.0,0.999999994006037
49.5,0.9999999970030186
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVNCR_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,1.1698863783153357e-05
-19.5,1.5384173961969986e-05
-19.0,2.0078006880713626e-05
-18.5,2.6574574197076808e-05
-18.0,3.477302363706682e-05
-17.5,4.582475199543368e-05
-17.0,6.0086944409234864e-05
-16.5,7.937073963225596e-05
-16.0,0.00010474769307566944
-15.5,0.0001369952076848357
-15.0,0.00017926071484394363
-14.5,0.0002342588215946301
-14.0,0.00030372082530710315
-13.5,0.0003952652748458948
-13.0,0.0005120984320883563
-12.5,0.0006589435451998124
-12.0,0.0008468271294701321
-11.5,0.001085254511723127
-11.0,0.001386197697317348
-10.5,0.0017650198493243494
-10.0,0.0022428579235017686
-9.5,0.002841420371826534
-9.0,0.0035956735181275324
-8.5,0.004552954898510087
-8.0,0.0058035104894853355
-7.5,0.007525773176814863
-7.0,0.009962965027944401
-6.5,0.013196994898068354
-6.0,0.017222786556062426
-5.5,0.02197964374169534
-5.0,0.027403651326324222
-4.5,0.033471256101793696
-4.0,0.04012212739736571
-3.5,0.047448603874236744
-3.0,0.0554774281937272
-2.5,0.06417130602535019
-2.0,0.0735741921518542
-1.5,0.08369535237591233
-1.0,0.09456720229925704
-0.5,0.10612573434532763
0.0,0.11852448769692184
0.5,0.13183868554390396
1.0,0.14625439612961244
1.5,0.16158050859700923
2.0,0.17788098429869606
2.5,0.19512783672864
3.0,0.21332380150477306
3.5,0.23251177446096688
4.0,0.2525919076437905
4.5,0.27352409546561957
5.0,0.2953029927559324
5.5,0.31778576748168696
6.0,0.34091570704747454
6.5,0.36464452422494315
7.0,0.3889195573183562
7.5,0.4136350291010077
8.0,0.43871834274433524
8.5,0.4640947667133103
9.0,0.4896630621335564
9.5,0.5152941170834726
10.0,0.5408632613436914
10.5,0.5661917678759857
11.0,0.5912235712203715
11.5,0.6159139980216481
12.0,0.6401164384886769
12.5,0.6636986542793628
13.0,0.6866089039749697
13.5,0.7087964252642543
14.0,0.7301841628077085
14.5,0.7507020494879755
15.0,0.7703361172651075
15.5,0.7890272372912982
16.0,0.8067557139578724
16.5,0.8235261108302282
17.0,0.8393650445043436
17.5,0.8542237781188116
18.0,0.8681522881775737
18.5,0.881164349420386
19.0,0.8932381819582442
19.5,0.9043943386441524
20.0,0.9146588897909378
20.5,0.9240864090853645
21.0,0.9326877549555992
21.5,0.9405170934771321
22.0,0.9476049660802707
22.5,0.953981187218514
23.0,0.9597075793358195
23.5,0.9648244119047571
24.0,0.9693880067181734
24.5,0.973439738421474
25.0,0.9770309660351897
25.5,0.9801941934067927
26.0,0.9829672653520988
26.5,0.9854006122102823
27.0,0.9875266495830759
27.5,0.989382402861569
28.0,0.9909888157013275
28.5,0.9923647222645194
29.0,0.9935373358564107
29.5,0.9945424968538713
30.0,0.9954051199707555
30.5,0.9961496198617258
31.0,0.9967860271258664
31.5,0.9973361174500034
32.0,0.9978090599867141
32.5,0.998210855446301
33.0,0.9985484542313134
33.5,0.9988316180014384
34.0,0.9990670156132935
34.5,0.9992597989372086
35.0,0.9994201750637475
35.5,0.9995471396723481
36.0,0.9996471935325051
36.5,0.9997278753516992
37.0,0.999791025683931
37.5,0.999842195606448
38.0,0.9998827130075246
38.5,0.9999146411565994
39.0,0.9999397449684675
39.5,0.9999587934417178
40.0,0.999974240648351
40.5,0.9999845485911887
41.0,0.9999915368133407
41.5,0.999995444838958
42.0,0.9999976089606708
42.5,0.9999988275923148
43.0,0.99999949573863
43.5,0.999999743667137
44.0,0.9999998739346575
44.5,0.9999999621803972
45.0,0.9999999915956438
45.5,0.9999999915956438
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVNCR_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,8.912013257141064e-06
-19.5,1.0423579891262488e-05
-19.0,1.231221846231225e-05
-18.5,1.4374638012989854e-05
-18.0,1.660100188407108e-05
-17.5,1.9325756489179332e-05
-17.0,2.2450535236072426e-05
-16.5,2.6168792422826647e-05
-16.0,3.0293631524181856e-05
-15.5,3.497916020131746e-05
-15.0,4.024833065908997e-05
-14.5,4.6501167039284234e-05
-14.0,5.37081593642276e-05
-13.5,6.179717213294247e-05
-13.0,7.119118169207018e-05
-12.5,8.233939547951669e-05
-12.0,9.462210396415628e-05
-11.5,0.0001088590287480071
-11.0,0.00012581415036415
-10.5,0.0001456907597698855
-10.0,0.00017052504542462666
-9.5,0.00020282863431695696
-9.0,0.0002471001585987519
-8.5,0.000313133651970924
-8.0,0.00043280644809275424
-7.5,0.0006901465689439166
-7.0,0.0012017085896721643
-6.5,0.0020242992172973535
-6.0,0.0031551182828269903
-5.5,0.004601362941926794
-5.0,0.006391133251113945
-4.5,0.008569674563933437
-4.0,0.011192206606383618
-3.5,0.014333074848881126
-3.0,0.018065755856944456
-2.5,0.02240710638559751
-2.0,0.0274053063917205
-1.5,0.03315443368413385
-1.0,0.03969051994557586
-0.5,0.04706952265148671
0.0,0.055402592772213634
0.5,0.0646229787382611
1.0,0.07461338166726672
1.5,0.08549163162119099
2.0,0.0972376585363301
2.5,0.10995345545329353
3.0,0.1234570048297964
3.5,0.13793237023324223
4.0,0.1532040623841846
4.5,0.1690199677067068
5.0,0.18541059623883596
5.5,0.20215718395831186
6.0,0.21925582899030893
6.5,0.23681860367225507
7.0,0.2544171051005036
7.5,0.2723430164521437
8.0,0.2903679173844436
8.5,0.3085295413221873
9.0,0.3262298587311792
9.5,0.343984772877752
10.0,0.36169636637710134
10.5,0.3793269844977169
11.0,0.39723125519906377
11.5,0.4150184696556425
12.0,0.4326108461240807
12.5,0.45012346695952893
13.0,0.46760403340145185
13.5,0.4848732624988289
14.0,0.5023103082814575
14.5,0.5199944509437985
15.0,0.5379748573875408
15.5,0.5562416450490506
16.0,0.5744226176954883
16.5,0.5924928984156759
17.0,0.6106527779858505
17.5,0.6288361934026622
18.0,0.6470262518433366
18.5,0.6650478640525692
19.0,0.683007334806596
19.5,0.7007396967724541
20.0,0.7184589431926798
20.5,0.7358159448003145
21.0,0.7527932054574847
21.5,0.769442410250641
22.0,0.7857738089786946
22.5,0.8016961928584326
23.0,0.8171379411740433
23.5,0.8320175768771724
24.0,0.8463094754705409
24.5,0.8599967933146706
25.0,0.8730323669074678
25.5,0.8853800235740784
26.0,0.897016873408488
26.5,0.9079400801739533
27.0,0.9181148778378897
27.5,0.9274706719759314
28.0,0.936052376774096
28.5,0.9439387215739279
29.0,0.9511263815846093
29.5,0.9576421190770028
30.0,0.9635123881066487
30.5,0.9688280400581422
31.0,0.9735773004503915
31.5,0.9777335611201952
32.0,0.9813346997633395
32.5,0.9844315587924678
33.0,0.9870567926373183
33.5,0.9892755560497056
34.0,0.9911294580981482
34.5,0.9926792762211062
35.0,0.993985099290894
35.5,0.9950754864081256
36.0,0.9959780884218806
36.5,0.9967348685204094
37.0,0.9973764285505584
37.5,0.997907116315705
38.0,0.9983326042893349
38.5,0.9986594338498324
39.0,0.9989201807336615
39.5,0.9991307377032423
40.0,0.9993008200990019
40.5,0.9994377201643116
41.0,0.999549385919825
41.5,0.9996387683633091
42.0,0.9997129695627237
42.5,0.9997724944665759
43.0,0.999821572838332
43.5,0.9998625753128648
44.0,0.9998968593491476
44.5,0.9999251003977804
45.0,0.9999474624030834
45.5,0.9999642371859472
46.0,0.9999760510136755
46.5,0.9999840613331703
47.0,0.9999902420340496
47.5,0.9999942586698994
48.0,0.9999969014523443
48.5,0.9999986261465951
49.0,0.9999995704658805
49.5,0.9999999049122942
50.0,0.9999999803266816
50.5,0.9999999934422272
51.0,0.9999999967211136
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVNCR_1_3_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0004229124421456629
-19.5,0.0004964785979321164
-19.0,0.0005822969269566508
-18.5,0.0006795706838497377
-18.0,0.0007923721227222997
-17.5,0.0009194618618884041
-17.0,0.0010660275989763132
-16.5,0.0012277137926326052
-16.0,0.0014098851950121048
-15.5,0.001614365467738399
-15.0,0.0018384102656497788
-14.5,0.0020924835112660503
-14.0,0.0023778954080837713
-13.5,0.0027067741911724298
-13.0,0.003081333042114048
-12.5,0.003516834061098259
-12.0,0.004019722032891915
-11.5,0.004615191816624768
-11.0,0.005312698124015223
-10.5,0.006136497425202253
-10.0,0.007122018330950887
-9.5,0.00828085791275093
-9.0,0.00964010551316634
-8.5,0.011249867563214132
-8.0,0.013320095320491356
-7.5,0.01665015456151951
-7.0,0.022393927341354893
-6.5,0.03174994886665273
-6.0,0.048446385481415506
-5.5,0.07426065216689244
-5.0,0.10553448370616768
-4.5,0.1400804776562853
-4.0,0.17404298841411836
-3.5,0.20948974726811947
-3.0,0.24498259341538464
-2.5,0.28091283506506826
-2.0,0.315259323974656
-1.5,0.347359592927564
-1.0,0.3806920020362687
-0.5,0.411196974293949
0.0,0.4430278901955985
0.5,0.47348843947256447
1.0,0.5038336023145701
1.5,0.5328040429905387
2.0,0.5617191718324095
2.5,0.5894614560794292
3.0,0.6178651275104208
3.5,0.6457233293559804
4.0,0.6692458907769039
4.5,0.6917973966468989
5.0,0.7127390519395828
5.5,0.7344355615008105
6.0,0.7521577635152094
6.5,0.7696650567452675
7.0,0.7875514237166946
7.5,0.8040622540712626
8.0,0.8197149719573958
8.5,0.833112634865974
9.0,0.8463932647324947
9.5,0.8589432082733472
10.0,0.8710150691815775
10.5,0.8820198224582194
11.0,0.8924995028308894
11.5,0.9026515969185147
12.0,0.9125662254751152
12.5,0.9218533550841278
13.0,0.9299154267184062
13.5,0.9373952014257281
14.0,0.944386925330582
14.5,0.9508697414097393
15.0,0.9569508738844856
15.5,0.9628237725305426
16.0,0.9681700933091519
16.5,0.97230330729357
17.0,0.9759919904781492
17.5,0.979258929780458
18.0,0.9821567103948854
18.5,0.9846974782619534
19.0,0.986916254767016
19.5,0.9888572681308084
20.0,0.9905510425537098
20.5,0.9920110341797389
21.0,0.9932722112778918
21.5,0.9943595739473188
22.0,0.9952852327176368
22.5,0.9960824738398396
23.0,0.9967463751980886
23.5,0.9973063809601511
24.0,0.9977779833971013
24.5,0.9981692384898977
25.0,0.998495302106014
25.5,0.9987626367356698
26.0,0.9989848755774102
26.5,0.9991669407470738
27.0,0.9993149760367321
27.5,0.9994353022929836
28.0,0.9995354089223016
28.5,0.9996160041427926
29.0,0.9996846658881933
29.5,0.9997416597402936
30.0,0.9997896769278972
30.5,0.9998285758073828
31.0,0.9998609590802909
31.5,0.9998874641429173
32.0,0.9999108176349708
32.5,0.9999307716801143
33.0,0.999945980663946
33.5,0.9999584275971632
34.0,0.9999687675815145
34.5,0.9999772307878841
35.0,0.9999840296817041
35.5,0.9999891465575218
36.0,0.9999931656952747
36.5,0.9999958215131731
37.0,0.9999975035311754
37.5,0.9999987252074087
38.0,0.9999993626037044
38.5,0.9999999114727367
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SINR/sinr_cdf_UAVNCR_1_3_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,1.1632897522679287e-05
-19.5,1.3897776018362641e-05
-19.0,1.672699300964816e-05
-18.5,1.975560960271311e-05
-18.0,2.2946003231184014e-05
-17.5,2.737794154997968e-05
-17.0,3.192650982453313e-05
-16.5,3.714099752389713e-05
-16.0,4.301011787815964e-05
-15.5,5.003048876345057e-05
-15.0,5.813438956029766e-05
-14.5,6.746102376428276e-05
-14.0,7.858977889755744e-05
-13.5,9.08885958450473e-05
-13.0,0.0001056027815537144
-12.5,0.00012314994651030437
-12.0,0.00014416214982989164
-11.5,0.0001697981665567793
-11.0,0.00020156289934590647
-10.5,0.00024256773443635975
-10.0,0.00029862535833284143
-9.5,0.00037941229510660997
-9.0,0.0005054817527674962
-8.5,0.0007254232757868466
-8.0,0.0011935307711189301
-7.5,0.002337847463164714
-7.0,0.004749785046288718
-6.5,0.008740561151788985
-6.0,0.014299415725682703
-5.5,0.02144166491474051
-5.0,0.030260345563347387
-4.5,0.04095666315646868
-4.0,0.05333794876944919
-3.5,0.06756339852964163
-3.0,0.08385357097015389
-2.5,0.10210223501257382
-2.0,0.12247436184819246
-1.5,0.14491870577935254
-1.0,0.16964428649805513
-0.5,0.1961246401462663
0.0,0.22443659952903394
0.5,0.2537226146797242
1.0,0.28416954183648757
1.5,0.31614510772531507
2.0,0.3490116738045391
2.5,0.3826105179911432
3.0,0.41652152413546134
3.5,0.45053310292420906
4.0,0.4843956399162683
4.5,0.5175911777158619
5.0,0.550035438012057
5.5,0.5816549966043189
6.0,0.6122909733948523
6.5,0.6419301478138337
7.0,0.6702602826584164
7.5,0.6973258365152838
8.0,0.722691836083309
8.5,0.7468651927727817
9.0,0.7688055259935195
9.5,0.7891748537102
10.0,0.8084584204971383
10.5,0.8259019729059358
11.0,0.8426361631125312
11.5,0.8580439622171163
12.0,0.8719351354750804
12.5,0.8841694410080096
13.0,0.8954310150873527
13.5,0.9057121149889497
14.0,0.9153368892201614
14.5,0.9238284830389739
15.0,0.9313917287457509
15.5,0.9385516266806946
16.0,0.9450213386355167
16.5,0.9509898690969079
17.0,0.9563372058403933
17.5,0.9612989601878867
18.0,0.9658258051926162
18.5,0.9698664048627649
19.0,0.9735148043274966
19.5,0.9765140113604274
20.0,0.9792676107555588
20.5,0.9816630357943015
21.0,0.9837099479517001
21.5,0.9854939460907676
22.0,0.9871251928481021
22.5,0.988598330770252
23.0,0.9899833152571323
23.5,0.9912479075316175
24.0,0.9923389280961387
24.5,0.9932959935130871
25.0,0.9941545555267564
25.5,0.9949365368065725
26.0,0.995642968210854
26.5,0.996285426203274
27.0,0.9968464840110883
27.5,0.9972877365185431
28.0,0.9976733490125881
28.5,0.9980116586539316
29.0,0.9983041214358925
29.5,0.9985577276313028
30.0,0.9987751371556053
30.5,0.9989614027194637
31.0,0.9991224950241616
31.5,0.9992629964982834
32.0,0.9993838364192184
32.5,0.9994879305358605
33.0,0.999578119351971
33.5,0.9996533494356914
34.0,0.9997171535460042
34.5,0.9997709801517147
35.0,0.9998164658344603
35.5,0.9998533020891965
36.0,0.999882707887074
36.5,0.9999065116848186
37.0,0.9999255035563239
37.5,0.9999405450583599
38.0,0.9999522419142455
38.5,0.9999609364893344
39.0,0.9999677386493347
39.5,0.9999733368872111
40.0,0.9999778365461494
40.5,0.9999817568175655
41.0,0.999985154135309
41.5,0.9999882617592915
42.0,0.9999907185128757
42.5,0.9999927990407961
43.0,0.9999947215539378
43.5,0.9999963656600883
44.0,0.9999975996802654
44.5,0.9999985966782743
45.0,0.9999991647790265
45.5,0.9999995823895133
46.0,0.9999997404042921
46.5,0.9999998532719911
47.0,0.999999905943584
47.5,0.999999958615177
48.0,0.999999969901947
48.5,0.9999999849509734
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_IAB_1_2_backhaul_los_False_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,0.0
-8.5,3.156629516535895e-09
-8.0,3.156629516535895e-09
-7.5,3.156629516535895e-09
-7.0,6.31325903307179e-09
-6.5,9.469888549607685e-09
-6.0,1.893977709921537e-08
-5.5,3.787955419843074e-08
-5.0,6.31325903307179e-08
-4.5,1.0101214452914864e-07
-4.0,1.5151821679372295e-07
-3.5,2.2727732519058442e-07
-3.0,3.4722924681894844e-07
-2.5,4.79807686513456e-07
-2.0,6.818319755717533e-07
-1.5,9.027960417292659e-07
-1.0,1.2563385475812862e-06
-0.5,1.7266763455451345e-06
0.0,2.335905842236562e-06
0.5,3.1629427755689665e-06
1.0,4.185690738926597e-06
1.5,5.508318506355137e-06
2.0,7.342320255462491e-06
2.5,9.697165874798269e-06
3.0,1.2913771352148346e-05
3.5,1.7471944374026176e-05
4.0,2.3715757557734177e-05
4.5,3.255747683355122e-05
5.0,4.420859637908521e-05
5.5,6.019376825082298e-05
6.0,9.133076180193304e-05
6.5,0.00013532470737389382
7.0,0.00020774725837177684
7.5,0.0003072631605100875
8.0,0.0004328117862712696
8.5,0.0005989294145789711
9.0,0.0008234478455721032
9.5,0.0011234539148236747
10.0,0.0015364420677310988
10.5,0.0021270285104978653
11.0,0.0029274045509336075
11.5,0.0039532428545879265
12.0,0.005214306876555466
12.5,0.006812830376988277
13.0,0.00881493843099875
13.5,0.011273997017193444
14.0,0.014494554594698224
14.5,0.018551723162859062
15.0,0.02347494144854717
15.5,0.029314513499738067
16.0,0.036172849847836724
16.5,0.04411899545025834
17.0,0.05326392793091575
17.5,0.06382935316390287
18.0,0.07566231982262545
18.5,0.0889778133169367
19.0,0.10398507399096972
19.5,0.12043187767646474
20.0,0.1382464584013633
20.5,0.15739874295626138
21.0,0.1777040211649989
21.5,0.19923297943233959
22.0,0.22158415761637046
22.5,0.24445243590802315
23.0,0.2678012794772733
23.5,0.2914503753328772
24.0,0.31559425708205063
24.5,0.3399580706795296
25.0,0.3642750051720586
25.5,0.3886105795618826
26.0,0.41281479397100557
26.5,0.4365765467774252
27.0,0.4595335200452335
27.5,0.4815851119917385
28.0,0.5030493341009541
28.5,0.5237691566809507
29.0,0.5437168487414255
29.5,0.5631265595900266
30.0,0.5819100330221011
30.5,0.5999423138582372
31.0,0.6171789157186579
31.5,0.633457057532455
32.0,0.6490896181040481
32.5,0.664188020142112
33.0,0.678810907509805
33.5,0.693017539613041
34.0,0.706727665459621
34.5,0.7197337934781641
35.0,0.7323468390495311
35.5,0.7447238792150943
36.0,0.7568053610023948
36.5,0.7685681368471877
37.0,0.7797884048733802
37.5,0.7906993263635816
38.0,0.801566894704003
38.5,0.8121873178930568
39.0,0.8226691618897051
39.5,0.833140358574994
40.0,0.8434222963809896
40.5,0.8534407471646104
41.0,0.863192671091632
41.5,0.8728213949252528
42.0,0.8822425419584956
42.5,0.891468293624665
43.0,0.900472484621698
43.5,0.9092562923724047
44.0,0.9178893489672902
44.5,0.9263395167612466
45.0,0.934516033185785
45.5,0.9421382612503673
46.0,0.9492349515366301
46.5,0.9559335466480444
47.0,0.9622685201355604
47.5,0.9680861472983524
48.0,0.9733913114422823
48.5,0.9780293093113743
49.0,0.982072238323786
49.5,0.9855834962267277
50.0,0.9884499999243987
50.5,0.9908209127879737
51.0,0.992770024189031
51.5,0.9943725471390613
52.0,0.9957217916065733
52.5,0.996749612273564
53.0,0.9975683883074515
53.5,0.9982006043802825
54.0,0.998663258942003
54.5,0.9990171834000265
55.0,0.9992783218900411
55.5,0.9994757248734871
56.0,0.9996275366568259
56.5,0.9997242305321764
57.0,0.9997940993698954
57.5,0.999848541759167
58.0,0.9999022234007253
58.5,0.999939768352195
59.0,0.9999679854634433
59.5,0.9999791409921547
60.0,0.9999859466853924
60.5,0.9999910193890255
61.0,0.999994090789545
61.5,0.9999960258034387
62.0,0.9999973515878356
62.5,0.9999983617092809
63.0,0.9999990056617023
63.5,0.999999431806687
64.0,0.9999996843370483
64.5,0.999999823228747
65.0,0.9999999400240391
65.5,0.9999999779035934
66.0,0.9999999905301115
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_IAB_1_2_backhaul_los_False_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,0.0
-8.5,0.0
-8.0,0.0
-7.5,0.0
-7.0,0.0
-6.5,0.0
-6.0,0.0
-5.5,0.0
-5.0,0.0
-4.5,0.0
-4.0,0.0
-3.5,0.0
-3.0,0.0
-2.5,0.0
-2.0,5.631964733988507e-09
-1.5,5.631964733988507e-09
-1.0,1.1263929467977014e-08
-0.5,1.1263929467977014e-08
0.0,3.942375313791955e-08
0.5,3.942375313791955e-08
1.0,4.505571787190806e-08
1.5,6.758357680786208e-08
2.0,9.011143574381611e-08
2.5,1.1263929467977015e-07
3.0,1.4079911834971269e-07
3.5,2.0275073042358626e-07
4.0,3.041260956353794e-07
4.5,4.2239735504913803e-07
5.0,5.631964733988507e-07
5.5,6.870996975465979e-07
6.0,9.968577579159659e-07
6.5,1.3967272540291499e-06
7.0,1.864180326950196e-06
7.5,2.455536624018989e-06
8.0,3.4580263466689437e-06
8.5,4.606947152402599e-06
9.0,6.3078005020671285e-06
9.5,8.442315136248773e-06
10.0,1.1128762314361291e-05
10.5,1.4772643497251855e-05
11.0,1.920499974290081e-05
11.5,2.513545860779071e-05
12.0,3.337502301361589e-05
12.5,4.466711230526285e-05
13.0,6.030707837154894e-05
13.5,8.338686985143383e-05
14.0,0.00013759453041607323
14.5,0.0002044966394911227
15.0,0.0003228016906932853
15.5,0.0004908482544260344
16.0,0.0007033817075925586
16.5,0.000981628925275261
17.0,0.0013543692472648223
17.5,0.0018530065089179628
18.0,0.002490854674865831
18.5,0.0033237152516927856
19.0,0.004383234249239107
19.5,0.005709483096587125
20.0,0.00739474153590324
20.5,0.00958858328659272
21.0,0.012296972599308856
21.5,0.015547889074850108
22.0,0.019704785925359684
22.5,0.024973066536650882
23.0,0.03129621977458286
23.5,0.03875722700754621
24.0,0.04751806354129044
24.5,0.05765416954342732
25.0,0.0692559774716905
25.5,0.08251157805230101
26.0,0.0971715146712963
26.5,0.11349801160669085
27.0,0.13152691068205177
27.5,0.15091807501923457
28.0,0.17175944211559574
28.5,0.19403034266056154
29.0,0.21751798413058768
29.5,0.24224322732304887
30.0,0.267638308241147
30.5,0.2933707213189521
31.0,0.31913158145062853
31.5,0.34466723057652227
32.0,0.3702031781965469
32.5,0.39553497272692917
33.0,0.42046899285207934
33.5,0.4451525257137206
34.0,0.4693640605069005
34.5,0.4926363863331815
35.0,0.5147777798490892
35.5,0.5358895882600118
36.0,0.556150102673533
36.5,0.575453932133586
37.0,0.5939392906867071
37.5,0.6118697092267296
38.0,0.6293678237857357
38.5,0.6460437503410859
39.0,0.6620444493805486
39.5,0.6771764629155116
40.0,0.6915242197293019
40.5,0.7053750570306829
41.0,0.718732078032223
41.5,0.7315871220170228
42.0,0.7439553164423577
42.5,0.7556043427629506
43.0,0.766793423419613
43.5,0.7776487763739981
44.0,0.7880821656346185
44.5,0.7983178222453934
45.0,0.8081885162774763
45.5,0.817830158303828
46.0,0.827476998633629
46.5,0.8369532073278845
47.0,0.8462774261898638
47.5,0.8555357961201733
48.0,0.8646021273169833
48.5,0.8734466717425687
49.0,0.8820606322680153
49.5,0.8905103815977129
50.0,0.8987465048730856
50.5,0.9068178875480245
51.0,0.9147753862640773
51.5,0.9225747168825408
52.0,0.9302156372289314
52.5,0.9377940483987395
53.0,0.9449071297463313
53.5,0.9514734824854063
54.0,0.9574934839576019
54.5,0.9631223961667046
55.0,0.9683606415100694
55.5,0.9731384512085718
56.0,0.9775494285160905
56.5,0.9813492869622888
57.0,0.9847609171834792
57.5,0.987782849236866
58.0,0.9903116802499331
58.5,0.9924157315868686
59.0,0.9940555231748872
59.5,0.9953880967186315
60.0,0.9964804106468238
60.5,0.9973027169217393
61.0,0.9979885212673971
61.5,0.9985454155722586
62.0,0.9989117354544514
62.5,0.9991853869889111
63.0,0.9993861102120305
63.5,0.9995388659915105
64.0,0.9996502099343014
64.5,0.9997311412675288
65.0,0.9997927662256482
65.5,0.9998439044654328
66.0,0.9998946372037566
66.5,0.9999317743792124
67.0,0.9999651043465082
67.5,0.9999756642803844
68.0,0.9999818650735566
68.5,0.9999866635075099
69.0,0.9999900032625971
69.5,0.9999929600440826
70.0,0.9999951903021171
70.5,0.9999969756349378
71.0,0.9999980795000257
71.5,0.9999988003915117
72.0,0.9999993410601261
72.5,0.9999996564501512
73.0,0.9999998760967759
73.5,0.9999999436803526
74.0,0.9999999831041058
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_IAB_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,0.0
-8.5,0.0
-8.0,0.0
-7.5,0.0
-7.0,0.0
-6.5,0.0
-6.0,0.0
-5.5,3.1658729833650282e-09
-5.0,9.497618950095085e-09
-4.5,2.5326983866920226e-08
-4.0,4.432222176711039e-08
-3.5,6.964920563403061e-08
-3.0,1.1397142740114101e-07
-2.5,1.8362063303517163e-07
-2.0,2.690992035860274e-07
-1.5,3.5774364712024815e-07
-1.0,5.255349152385947e-07
-0.5,7.471460240741466e-07
0.0,1.117553163127855e-06
0.5,1.6684150622333698e-06
1.0,2.3142531508398354e-06
1.5,3.298839648666359e-06
2.0,4.682326142396877e-06
2.5,6.433053902197737e-06
3.0,9.09238720822436e-06
3.5,1.2796458598761443e-05
4.0,1.745978950325813e-05
4.5,2.3538265631318984e-05
5.0,3.229507030330665e-05
5.5,4.4581823351746325e-05
6.0,6.959221992033004e-05
6.5,0.00010196327117523746
7.0,0.0001524114571651592
7.5,0.00022338399770623638
8.0,0.0003164891562740185
8.5,0.00044971225728700226
9.0,0.0006223853015456976
9.5,0.0008548236959843579
10.0,0.0012018920194046992
10.5,0.0016818668565396879
11.0,0.0023428568132445385
11.5,0.003219227440753679
12.0,0.004317845517568027
12.5,0.005723689406307068
13.0,0.007459094340868442
13.5,0.009584446182536854
14.0,0.012383283681575458
14.5,0.015941056915678257
15.0,0.020309420268441843
15.5,0.025524420369654802
16.0,0.03171990083143486
16.5,0.0388628257692006
17.0,0.04717869714968414
17.5,0.05693694975900773
18.0,0.06794340794360967
18.5,0.08041888817820668
19.0,0.09459304922075804
19.5,0.1102983815658409
20.0,0.12748477577587458
20.5,0.1460678391747415
21.0,0.16583431539240923
21.5,0.18699077447516935
22.0,0.20911994803206835
22.5,0.23199827161063996
23.0,0.2556843265245684
23.5,0.27981499030853463
24.0,0.30441366826150473
24.5,0.32923153859635107
25.0,0.35401310269982417
25.5,0.3788544986368099
26.0,0.4035475480975411
26.5,0.42787389765648215
27.0,0.45131131440391603
27.5,0.47387050848814555
28.0,0.4957689690513818
28.5,0.5170128442189585
29.0,0.537438243078273
29.5,0.5572575133938114
30.0,0.5763665296031507
30.5,0.5946820450761934
31.0,0.6122600989306182
31.5,0.6289054042914459
32.0,0.6448090754130636
32.5,0.6601766217743134
33.0,0.6750250092885131
33.5,0.6894187014613499
34.0,0.7034570275576769
34.5,0.7167198635691099
35.0,0.7294728673953016
35.5,0.741977590798646
36.0,0.7542097926897093
36.5,0.7661687955716732
37.0,0.7775727987585421
37.5,0.788627796107725
38.0,0.7996021681696406
38.5,0.8103566545234965
39.0,0.8209666820931215
39.5,0.8315417520932641
40.0,0.8419283323477232
40.5,0.8519713710612654
41.0,0.861763109109134
41.5,0.8713823007476633
42.0,0.880859639115427
42.5,0.8901200487004974
43.0,0.8992368447894236
43.5,0.908123488244205
44.0,0.9168795109455657
44.5,0.9254763028993552
45.0,0.9337278342431978
45.5,0.9414476603853573
46.0,0.9486633940699944
46.5,0.9555239896209767
47.0,0.9619585314834767
47.5,0.9678789007488752
48.0,0.9732460147151929
48.5,0.9779756579951991
49.0,0.9820791549165555
49.5,0.9855807718956794
50.0,0.9884293642545245
50.5,0.99077281625189
51.0,0.992723345421544
51.5,0.9943431200112609
52.0,0.9957098178805606
52.5,0.9967529097111197
53.0,0.997573120917777
53.5,0.9982049056962102
54.0,0.9986744394842462
54.5,0.9990242431219241
55.0,0.9992795486169216
55.5,0.9994716664530441
56.0,0.9996147860730031
56.5,0.9997094994950464
57.0,0.9997801079601945
57.5,0.9998369448778648
58.0,0.9998899384257333
58.5,0.9999308858269002
59.0,0.9999628136559374
59.5,0.9999764997248445
60.0,0.9999861936279195
60.5,0.9999926773357894
61.0,0.999996014165914
61.5,0.9999976857468491
62.0,0.9999986988262038
62.5,0.999999256019849
63.0,0.9999995884365122
63.5,0.9999997878865101
64.0,0.9999999145214294
64.5,0.9999999841706351
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_IAB_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,0.0
-8.5,0.0
-8.0,0.0
-7.5,0.0
-7.0,0.0
-6.5,0.0
-6.0,0.0
-5.5,0.0
-5.0,0.0
-4.5,0.0
-4.0,0.0
-3.5,3.1566644617575844e-09
-3.0,3.1566644617575844e-09
-2.5,3.1566644617575844e-09
-2.0,3.1566644617575844e-09
-1.5,6.313328923515169e-09
-1.0,1.8939986770545507e-08
-0.5,2.840998015581826e-08
0.0,3.1566644617575844e-08
0.5,5.050663138812135e-08
1.0,5.997662477339411e-08
1.5,9.154326939096996e-08
2.0,1.010132627762427e-07
2.5,1.420499007790913e-07
3.0,2.1465318339951575e-07
3.5,2.904131304816978e-07
4.0,3.851130643344253e-07
4.5,4.798129981871529e-07
5.0,6.502728791220625e-07
5.5,8.428294112892751e-07
6.0,1.0574825946887909e-06
6.5,1.3763057053263068e-06
7.0,1.808768736587096e-06
7.5,2.43063163555334e-06
8.0,3.2608343889955847e-06
8.5,4.258340358910982e-06
9.0,5.521006143614015e-06
9.5,7.2729549198894745e-06
10.0,9.577319976972512e-06
10.5,1.2923384306435551e-05
11.0,1.722591796781114e-05
11.5,2.2494390954484547e-05
12.0,2.9647392624827235e-05
12.5,3.922155593733799e-05
13.0,5.223332684870275e-05
13.5,7.082608052845492e-05
14.0,0.00010588715270519641
14.5,0.00015338863952572455
15.0,0.00022736507118701355
15.5,0.00033093207551281815
16.0,0.00045931046250803734
16.5,0.0006335772807838266
17.0,0.0008678396638197804
17.5,0.0011838407164284851
18.0,0.0016313200005338552
18.5,0.0022551589714531594
19.0,0.003084035925821466
19.5,0.004143557725752553
20.0,0.00545294530115406
20.5,0.007101415459708644
21.0,0.009138900319872386
21.5,0.011616733559122388
22.0,0.01483433111498528
22.5,0.018882437620743205
23.0,0.02382812272621513
23.5,0.0297004214311203
24.0,0.03659747759023922
24.5,0.044499795643856074
25.0,0.05360144416641526
25.5,0.06419557942981574
26.0,0.07605141138192949
26.5,0.0893394851336319
27.0,0.10430272811190643
27.5,0.12074829021479094
28.0,0.13866850706097228
28.5,0.1579220516258331
29.0,0.17819314066661254
29.5,0.1996628278301792
30.0,0.22189908886163243
30.5,0.24464978203042492
31.0,0.2680017818992087
31.5,0.2916710517997148
32.0,0.31583601587731513
32.5,0.34016756345189136
33.0,0.36444015400431534
33.5,0.3887705778063432
34.0,0.412929152795073
34.5,0.43668737118678247
35.0,0.4596224861634242
35.5,0.4816807744525236
36.0,0.5031617245948898
36.5,0.5239808168995592
37.0,0.5439858559461729
37.5,0.5633917221979713
38.0,0.5821108245294698
38.5,0.6000653038117191
39.0,0.6172944983972415
39.5,0.6335959713941046
40.0,0.649149046597052
40.5,0.6642056416134541
41.0,0.6787492534015048
41.5,0.6928842696982902
42.0,0.7066903142081935
42.5,0.7197457765123734
43.0,0.7323231051638599
43.5,0.7446595140269605
44.0,0.7567411106213792
44.5,0.7685704739419811
45.0,0.77984745254842
45.5,0.7907838112761131
46.0,0.801646427165315
46.5,0.812305558149983
47.0,0.8228216101612574
47.5,0.8333069320439966
48.0,0.8436120431092786
48.5,0.8535774402585151
49.0,0.8632822768530848
49.5,0.8728413134294949
50.0,0.8822367053635429
50.5,0.8914190603263958
51.0,0.9004538128156815
51.5,0.9092407008547654
52.0,0.9178927551280298
52.5,0.9264025985106277
53.0,0.9345523201414347
53.5,0.9421696482141152
54.0,0.9492882422418247
54.5,0.9560469386409204
55.0,0.9624048522932934
55.5,0.9682546439805862
56.0,0.9735579917962331
56.5,0.9782366988481874
57.0,0.9822917973657281
57.5,0.985748490157918
58.0,0.9885668170093355
58.5,0.9908851629333196
59.0,0.9928097054957061
59.5,0.9944104563575923
60.0,0.9957582415995067
60.5,0.9967884285165945
61.0,0.9976001048063108
61.5,0.9982263933488524
62.0,0.9986889804290717
62.5,0.99903589154009
63.0,0.9992872093812128
63.5,0.9994762493891697
64.0,0.9996181004200877
64.5,0.999711916487891
65.0,0.9997819313056528
65.5,0.9998383629962357
66.0,0.9998912813192726
66.5,0.9999319707241847
67.0,0.9999629376025545
67.5,0.9999763029198856
68.0,0.9999861959063088
68.5,0.9999927302017446
69.0,0.9999960888927318
69.5,0.9999977745515545
70.0,0.9999987436475443
70.5,0.9999992929071606
71.0,0.9999996432969158
71.5,0.9999998737334216
72.0,0.9999999652766909
72.5,0.999999993686671
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_NCR_0_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,2.4742416772677908e-08
-8.5,7.5004869130889316e-06
-8.0,0.00019301205861269283
-7.5,0.0015769049135421136
-7.0,0.006480304050086909
-6.5,0.017332115968725387
-6.0,0.03612310138446335
-5.5,0.06379366653936576
-5.0,0.09797011586866705
-4.5,0.13736803517138785
-4.0,0.1820721106708791
-3.5,0.23043158840879419
-3.0,0.28168359251804304
-2.5,0.33525716698917934
-2.0,0.3897472147160995
-1.5,0.44407916546910425
-1.0,0.49646936670009884
-0.5,0.5466654280848472
0.0,0.5948934635009729
0.5,0.6402946141774628
1.0,0.6820917702883205
1.5,0.7206754908823028
2.0,0.755997089952463
2.5,0.7876407429078884
3.0,0.8164852120265705
3.5,0.8421705410946694
4.0,0.8647009999463938
4.5,0.8846155879926126
5.0,0.9021836617862061
5.5,0.9180676217743815
6.0,0.9314698749446857
6.5,0.9438651824449612
7.0,0.9539279339503022
7.5,0.9620317222808213
8.0,0.9687854300362463
8.5,0.9743372855008313
9.0,0.9791667684345833
9.5,0.9834598817229061
10.0,0.9869620683127805
10.5,0.990006368203229
11.0,0.9921782646167966
11.5,0.9939050272794688
12.0,0.9951658584226329
12.5,0.9962782774807325
13.0,0.9970925928322929
13.5,0.9977463864530942
14.0,0.9983667848805142
14.5,0.9988461126513893
15.0,0.999250184594335
15.5,0.9994124276903753
16.0,0.9995396107818488
16.5,0.9996469999399042
17.0,0.9997083363910837
17.5,0.9997607090181295
18.0,0.9998032730442404
18.5,0.9998479225026222
19.0,0.999941226156272
19.5,0.9999999116342259
20.0,0.9999999964653691
20.5,1.0
21.0,1.0
21.5,1.0
22.0,1.0
22.5,1.0
23.0,1.0
23.5,1.0
24.0,1.0
24.5,1.0
25.0,1.0
25.5,1.0
26.0,1.0
26.5,1.0
27.0,1.0
27.5,1.0
28.0,1.0
28.5,1.0
29.0,1.0
29.5,1.0
30.0,1.0
30.5,1.0
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_NCR_0_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,0.0
-8.5,2.9710702433796757e-07
-8.0,9.09021065953186e-06
-7.5,8.648342978654753e-05
-7.0,0.0003871083277211976
-6.5,0.0010941282242548144
-6.0,0.002337827710272621
-5.5,0.004163676803350427
-5.0,0.006632165229358231
-4.5,0.009840782020835187
-4.0,0.013949361274736045
-3.5,0.019102944951059155
-3.0,0.0255353942065148
-2.5,0.03330189825123027
-2.0,0.04268300513400622
-1.5,0.05390380503290892
-1.0,0.06702596978047966
-0.5,0.0822077436350217
0.0,0.0994641589476813
0.5,0.11899357258576039
1.0,0.1408537118119452
1.5,0.16469495751570257
2.0,0.19042815230402688
2.5,0.21836743312303414
3.0,0.24833645431092763
3.5,0.28008325014679064
4.0,0.3131662721817615
4.5,0.3479012788077381
5.0,0.3840856019448525
5.5,0.42121983313160977
6.0,0.458709745676482
6.5,0.4960228858632992
7.0,0.5332794935369535
7.5,0.5699338873972659
8.0,0.605705048449195
8.5,0.6405777863059434
9.0,0.6741221618175898
9.5,0.7060469595288745
10.0,0.7359227270396822
10.5,0.764043562375551
11.0,0.7904146016951467
11.5,0.8147174284469173
12.0,0.8368209615402954
12.5,0.857048241649988
13.0,0.8754161469835481
13.5,0.8917321964391869
14.0,0.9064652280620227
14.5,0.9194645453764557
15.0,0.9308508022807844
15.5,0.9408678066956083
16.0,0.9497526152585059
16.5,0.9576659028160964
17.0,0.9643348050129427
17.5,0.9705532771573275
18.0,0.9757469165498148
18.5,0.9799221615628363
19.0,0.983389726090302
19.5,0.9862721193690558
20.0,0.9887849936880719
20.5,0.991014860923554
21.0,0.9928911044251003
21.5,0.994562290347732
22.0,0.9958035624061468
22.5,0.9967522978312575
23.0,0.9974363930762217
23.5,0.9980304870178027
24.0,0.9984640989162589
24.5,0.9988011067818228
25.0,0.9991275041337623
25.5,0.9993800071758933
26.0,0.9995885763069785
26.5,0.9996684664893951
27.0,0.9997313804821552
27.5,0.9997839273361937
28.0,0.9998139825563472
28.5,0.9998410098134229
29.0,0.9998649490538732
29.5,0.9998920458466355
30.0,0.9999532846614924
30.5,0.9999999241428874
31.0,0.999999996839287
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_NCR_1_2_backhaul_los_False_isDownlink_False.csv <==
x,y
-20.0,0.04856931784686907
-19.5,0.05103804829757094
-19.0,0.05353621281409983
-18.5,0.056305087823375705
-18.0,0.059038724866520655
-17.5,0.062040792298721774
-17.0,0.06475266471572703
-16.5,0.06738576991432199
-16.0,0.06997534586063757
-15.5,0.07254294989865975
-15.0,0.07517709150802326
-14.5,0.07780086900970122
-14.0,0.08046941945658082
-13.5,0.08272630754618972
-13.0,0.08483395248512647
-12.5,0.08665513348763416
-12.0,0.08845537899261702
-11.5,0.09015219070289793
-11.0,0.09173333897140791
-10.5,0.09313062796957595
-10.0,0.09437473545615133
-9.5,0.09569304995375535
-9.0,0.09697177356000052
-8.5,0.09797916482703756
-8.0,0.09990523059932319
-7.5,0.10644332429168579
-7.0,0.12242560747144378
-6.5,0.14991350115725627
-6.0,0.1866982067191754
-5.5,0.23056180511248994
-5.0,0.279011935720975
-4.5,0.3293278129950157
-4.0,0.3805097151072623
-3.5,0.43130254861699274
-3.0,0.4806734265522635
-2.5,0.5284818116128583
-2.0,0.5746319394437625
-1.5,0.6191998825953882
-1.0,0.6577707384758378
-0.5,0.6930207269716782
0.0,0.7256836269070477
0.5,0.7572325925483724
1.0,0.7935003364189355
1.5,0.8236555368587053
2.0,0.8461771574237481
2.5,0.8640320275801342
3.0,0.8790545943882088
3.5,0.8961862571102961
4.0,0.9103208271718713
4.5,0.920796659938288
5.0,0.9302727708773548
5.5,0.9396829660915416
6.0,0.9478505047942289
6.5,0.9571674230392455
7.0,0.9637832475392499
7.5,0.9679475460073105
8.0,0.9717005966824077
8.5,0.975221698627502
9.0,0.9785603922773303
9.5,0.9819231306569891
10.0,0.9853430789110722
10.5,0.9896584860691883
11.0,0.9915360478175055
11.5,0.9932243609594842
12.0,0.9948055092279942
12.5,0.9957882339187396
13.0,0.9964471838853879
13.5,0.9969674620912033
14.0,0.9974278357545961
14.5,0.9978216718466477
15.0,0.9981852447442574
15.5,0.9986014673089096
16.0,0.9991026755565837
16.5,0.9998262975551899
17.0,0.9999570925941818
17.5,0.9999844538384717
18.0,0.9999968907676944
18.5,1.0
19.0,1.0
19.5,1.0
20.0,1.0
20.5,1.0
21.0,1.0
21.5,1.0
22.0,1.0
22.5,1.0
23.0,1.0
23.5,1.0
24.0,1.0
24.5,1.0
25.0,1.0
25.5,1.0
26.0,1.0
26.5,1.0
27.0,1.0
27.5,1.0
28.0,1.0
28.5,1.0
29.0,1.0
29.5,1.0
30.0,1.0
30.5,1.0
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_NCR_1_2_backhaul_los_False_isDownlink_True.csv <==
x,y
-20.0,0.000243039616674519
-19.5,0.00028088684679340584
-19.0,0.0003243683410228852
-18.5,0.0003712504266577799
-18.0,0.0004251189997898094
-17.5,0.0004906918175675764
-17.0,0.0005743443628468892
-16.5,0.0006545712755469617
-16.0,0.000733270676643718
-15.5,0.0008167930078191416
-15.0,0.0009037960621562201
-14.5,0.0009965686029425453
-14.0,0.0010973893769961791
-13.5,0.001201325273073625
-13.0,0.001314416222301438
-12.5,0.0014407890101259546
-12.0,0.0015832482480155584
-11.5,0.0017370260964739968
-11.0,0.001907867000776692
-10.5,0.0020767647099905785
-10.0,0.002255373386413744
-9.5,0.002458156812047425
-9.0,0.0026989627560167666
-8.5,0.0030041846155331674
-8.0,0.00344168897989675
-7.5,0.004239170234462164
-7.0,0.00584352318377731
-6.5,0.008967129157281213
-6.0,0.014365695723364665
-5.5,0.022559663614099165
-5.0,0.03382034893964226
-4.5,0.04821612912924011
-4.0,0.06575589880783529
-3.5,0.08625569048780612
-3.0,0.10957258417366462
-2.5,0.13530618151242088
-2.0,0.1628166855210846
-1.5,0.1919397209264347
-1.0,0.22232174641994226
-0.5,0.2534791418115279
0.0,0.285565409496738
0.5,0.31834933430117807
1.0,0.35151178148915463
1.5,0.38555936405655317
2.0,0.41937326238981815
2.5,0.45279669870786693
3.0,0.48546005526857505
3.5,0.5172260513488
4.0,0.5481876898681273
4.5,0.578913936345266
5.0,0.6087285288399024
5.5,0.6375401071334537
6.0,0.6657120386910576
6.5,0.6932668104868089
7.0,0.7198379098841374
7.5,0.7450279534873818
8.0,0.768559179588242
8.5,0.79076290294936
9.0,0.8113028706886154
9.5,0.8301054717714328
10.0,0.8478772228843414
10.5,0.8642339423385204
11.0,0.8798362613735822
11.5,0.8938435377677569
12.0,0.9063140974231175
12.5,0.917945762730641
13.0,0.9285894635825482
13.5,0.9379117517081874
14.0,0.9461125758723151
14.5,0.9532419983896422
15.0,0.9593745718428798
15.5,0.964796391642977
16.0,0.9694255581268222
16.5,0.9736907611655927
17.0,0.9776101205526682
17.5,0.9811187245572597
18.0,0.9843446337423076
18.5,0.98717015959907
19.0,0.9893421909507598
19.5,0.9912066465725937
20.0,0.9929395158342128
20.5,0.9943725921628007
21.0,0.9955310619709905
21.5,0.99649147111893
22.0,0.9972217268382452
22.5,0.99773431966644
23.0,0.9981002513477774
23.5,0.9984454890030658
24.0,0.9988148863828605
24.5,0.9991294235590399
25.0,0.9993331585492788
25.5,0.9994736545591406
26.0,0.9996111656610824
26.5,0.9997450858586977
27.0,0.9998466728926704
27.5,0.9999077132579859
28.0,0.9999506388381565
28.5,0.999989898390479
29.0,0.9999999949917653
29.5,1.0
30.0,1.0
30.5,1.0
31.0,1.0
31.5,1.0
32.0,1.0
32.5,1.0
33.0,1.0
33.5,1.0
34.0,1.0
34.5,1.0
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_NCR_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,6.033801018092185e-06
-19.5,7.272767784879087e-06
-19.0,8.833800183350649e-06
-18.5,1.0608447541613057e-05
-18.0,1.2619714547643786e-05
-17.5,1.5163375761153235e-05
-17.0,1.810797582227012e-05
-16.5,2.1752575674701618e-05
-16.0,2.6258208134290064e-05
-15.5,3.11549202894956e-05
-15.0,3.7261021755516985e-05
-14.5,4.414270984477899e-05
-14.0,5.243097028466379e-05
-13.5,6.226383120303623e-05
-13.0,7.302345240850128e-05
-12.5,8.542297922836065e-05
-12.0,0.00010004081524604804
-11.5,0.00011674879148568892
-11.0,0.00013592484210691328
-10.5,0.0001581375115411644
-10.0,0.0001835971283642364
-9.5,0.00021240228409603269
-9.0,0.00024582152295931123
-8.5,0.0002849985065849523
-8.0,0.0003385994295724705
-7.5,0.0004454956418358063
-7.0,0.0006608129485369848
-6.5,0.000994936323105838
-6.0,0.0014114723491619992
-5.5,0.0018859801889213991
-5.0,0.002413625571524771
-4.5,0.002998585491032025
-4.0,0.0036483890531797893
-3.5,0.004336952228185603
-3.0,0.00507374966111219
-2.5,0.005863701068802733
-2.0,0.006740064657304668
-1.5,0.007679135738849205
-1.0,0.008741814295280715
-0.5,0.009932582954370809
0.0,0.011254475048548518
0.5,0.012742986811363087
1.0,0.014476758125473516
1.5,0.016406066001008492
2.0,0.018593036241043186
2.5,0.02113099557831822
3.0,0.02405233132712188
3.5,0.02733273739141397
4.0,0.031010158360821334
4.5,0.03515393036490808
5.0,0.03984299234727693
5.5,0.04525062219054221
6.0,0.05148797854701109
6.5,0.05868864963976877
7.0,0.06695579834885824
7.5,0.07616827212823812
8.0,0.08619751749510629
8.5,0.09706786355019091
9.0,0.10881431685582572
9.5,0.12178768247174725
10.0,0.13592361299929848
10.5,0.15110387420142718
11.0,0.16729076468092227
11.5,0.18458951773974472
12.0,0.20336897082662136
12.5,0.22355700753112687
13.0,0.24467183410018092
13.5,0.2665108515331499
14.0,0.28883226084108654
14.5,0.31174618546533905
15.0,0.33541381596818165
15.5,0.3596550092108306
16.0,0.38452575531743916
16.5,0.4095624605295012
17.0,0.4345988995444595
17.5,0.4596606404298091
18.0,0.4845276203403573
18.5,0.5092528782274284
19.0,0.5337632591832537
19.5,0.5576774933684469
20.0,0.5809724282077503
20.5,0.6035275158497782
21.0,0.6256438055005556
21.5,0.646892151278631
22.0,0.6669704556214839
22.5,0.6859731692051819
23.0,0.7041126910274372
23.5,0.7212994835562573
24.0,0.7373996397893092
24.5,0.7525715765807741
25.0,0.7668561042471238
25.5,0.7801661138941397
26.0,0.7926481848208463
26.5,0.8046958746563941
27.0,0.8161479665474372
27.5,0.8270010886639947
28.0,0.8372113907843975
28.5,0.8468612296916053
29.0,0.8560316574741302
29.5,0.8648892806550736
30.0,0.87339857342343
30.5,0.8815555592545633
31.0,0.8893620062230638
31.5,0.896728698862571
32.0,0.9039767563261782
32.5,0.9111562368149247
33.0,0.9182381347036547
33.5,0.9251356828820851
34.0,0.9316310762508294
34.5,0.9379396189710526
35.0,0.9439033674278693
35.5,0.9493907479515845
36.0,0.9544222840102581
36.5,0.9590982661843197
37.0,0.963390566313141
37.5,0.9673874566708756
38.0,0.9711186560280063
38.5,0.9746973441629984
39.0,0.9780805220276378
39.5,0.9811177323897841
40.0,0.9838714099726078
40.5,0.9863658280083095
41.0,0.9885173381650189
41.5,0.9903653014638655
42.0,0.9920026634170463
42.5,0.9933875390605224
43.0,0.9945826687511762
43.5,0.9956039191509443
44.0,0.9964354827528021
44.5,0.9971269149410371
45.0,0.997675448580324
45.5,0.9981282268490967
46.0,0.9985108243876181
46.5,0.9988226299284648
47.0,0.9990959847765492
47.5,0.9993118837732178
48.0,0.9994848494493523
48.5,0.9996252667783829
49.0,0.999708921683021
49.5,0.9997710803499361
50.0,0.9998263146057701
50.5,0.9998840070768336
51.0,0.999923417393723
51.5,0.9999494751324335
52.0,0.9999609643308862
52.5,0.999971424891148
53.0,0.9999782934337013
53.5,0.999983742258368
54.0,0.9999877910834519
54.5,0.9999911530542807
55.0,0.9999931610349027
55.5,0.999994860095429
56.0,0.9999962305175557
56.5,0.9999976502354423
57.0,0.9999992967138247
57.5,0.9999999244131681
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_NCR_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,2.091299422957417e-06
-19.5,2.315592865600886e-06
-19.0,2.644135373134982e-06
-18.5,2.909496629220213e-06
-18.0,3.2601525747614113e-06
-17.5,3.7055803974759064e-06
-17.0,4.128894782183299e-06
-16.5,4.754389171527058e-06
-16.0,5.275634495980191e-06
-15.5,5.942196698765712e-06
-15.0,6.728803279304076e-06
-14.5,7.64177236274017e-06
-14.0,8.561059571321148e-06
-13.5,9.53089178106122e-06
-13.0,1.067763149485811e-05
-12.5,1.2026551213291368e-05
-12.0,1.358396906150588e-05
-11.5,1.538463472779852e-05
-11.0,1.7292708521554232e-05
-10.5,1.9358735443932103e-05
-10.0,2.1923894252756002e-05
-9.5,2.4817595569114e-05
-9.0,2.7742887511196428e-05
-8.5,3.13947638449408e-05
-8.0,3.555524925284853e-05
-7.5,4.024329811035428e-05
-7.0,4.656774138038563e-05
-6.5,5.5621614713007915e-05
-6.0,6.695317216036178e-05
-5.5,8.086884279197419e-05
-5.0,9.74065353587145e-05
-4.5,0.00011783619301470485
-4.0,0.00014208199825820663
-3.5,0.00017026399546697267
-3.0,0.0002046946184440314
-2.5,0.00024362374652424931
-2.0,0.0002893985631989517
-1.5,0.0003436270313175121
-1.0,0.0004042241695821181
-0.5,0.00047253257958605803
0.0,0.0005522610007893802
0.5,0.0006421616034759696
1.0,0.0007424744764013319
1.5,0.0008583267781205424
2.0,0.0009870269873218794
2.5,0.0011391548045604557
3.0,0.0013052804280575276
3.5,0.0014976389071561682
4.0,0.001721708056356994
4.5,0.001988727820292758
5.0,0.002300217708060805
5.5,0.0026375266142334305
6.0,0.003024394894042546
6.5,0.0034886033437502156
7.0,0.004020766388453712
7.5,0.004640770327046565
8.0,0.005337150921453378
8.5,0.00618853408003969
9.0,0.007139945795919845
9.5,0.008203832775629269
10.0,0.009442693913101177
10.5,0.010894794933275576
11.0,0.012547682811491894
11.5,0.014445445425011149
12.0,0.01658697394287041
12.5,0.01905360159005981
13.0,0.021828234678999848
13.5,0.02491665113513553
14.0,0.028478513139940702
14.5,0.03240990333009485
15.0,0.03654126218108466
15.5,0.04121080525004103
16.0,0.04634638586593453
16.5,0.052082030417463614
17.0,0.05841828858151589
17.5,0.06561337581463773
18.0,0.07382461343293681
18.5,0.08297423795212985
19.0,0.0930166419858585
19.5,0.10376686242050621
20.0,0.11532229947330655
20.5,0.12773856212272225
21.0,0.14124566487371543
21.5,0.15569516021694446
22.0,0.17124579104667456
22.5,0.1877940506777197
23.0,0.20521521300159462
23.5,0.22359228870551542
24.0,0.24314462098107456
24.5,0.26380205336666324
25.0,0.2852085310788039
25.5,0.30729928701663634
26.0,0.3299466445072327
26.5,0.35341025006248467
27.0,0.3772941878473757
27.5,0.4014067817403226
28.0,0.42562078470090764
28.5,0.44976301060078416
29.0,0.47403678302523977
29.5,0.49810144762083763
30.0,0.5218256505658155
30.5,0.5452306586694113
31.0,0.5680428686812881
31.5,0.5905202054242356
32.0,0.6124736811389199
32.5,0.6339321886116287
33.0,0.6546673244593118
33.5,0.6743783174935093
34.0,0.6932507531631646
34.5,0.7113636396232146
35.0,0.7285202746835234
35.5,0.744556453430638
36.0,0.7596177865357101
36.5,0.7738102289574195
37.0,0.7871507922477186
37.5,0.7995274750021641
38.0,0.8112043558974369
38.5,0.8223650743999356
39.0,0.8329149312909261
39.5,0.8428992433230101
40.0,0.8525965324069497
40.5,0.8617878660292866
41.0,0.8704746878816167
41.5,0.8787610069400751
42.0,0.886725028957705
42.5,0.8945426631747906
43.0,0.9021257717455604
43.5,0.9094712651068189
44.0,0.9166088163333088
44.5,0.9235086259877844
45.0,0.9301796247401379
45.5,0.9366890974640998
46.0,0.9429269603062082
46.5,0.9486305308954393
47.0,0.9539182582829467
47.5,0.9588337722819187
48.0,0.9633974835956357
48.5,0.9676479959687329
49.0,0.9717916151415663
49.5,0.9756060189265378
50.0,0.9790795029968162
50.5,0.9823228398815046
51.0,0.9852436901816102
51.5,0.9877695439339077
52.0,0.9898859989721295
52.5,0.9917017017762669
53.0,0.9933424051501414
53.5,0.994761396035494
54.0,0.9959222314864892
54.5,0.9969075968068979
55.0,0.9976283558871762
55.5,0.9982474279023102
56.0,0.9987520028535686
56.5,0.999148392547971
57.0,0.9994468007576266
57.5,0.9996506329519883
58.0,0.9997855786278954
58.5,0.999865755635984
59.0,0.9999223091741559
59.5,0.9999543673411411
60.0,0.999972329770928
60.5,0.999983146401176
61.0,0.9999923455913869
61.5,0.9999979908362039
62.0,0.9999988311468482
62.5,0.9999994187324867
63.0,0.9999998388878089
63.5,0.9999999968409374
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_RIS_2_1616_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,3.6211839530254224e-08
-16.5,4.138495946314768e-08
-16.0,2.0692479731573843e-07
-15.5,1.0294508666457986e-06
-15.0,2.5451750069835827e-06
-14.5,4.1436690662476615e-06
-14.0,8.494262929811062e-06
-13.5,1.0429009784713216e-05
-13.0,1.4448523972571435e-05
-12.5,2.294796002231539e-05
-12.0,3.433917011454679e-05
-11.5,5.46643583308852e-05
-11.0,7.662942556595083e-05
-10.5,0.00011476566571124143
-10.0,0.00015336231353055952
-9.5,0.00020969241647983641
-9.0,0.0002741857026832192
-8.5,0.00034220188356090243
-8.0,0.000434526555003252
-7.5,0.0006135941014803591
-7.0,0.0013579336361446675
-6.5,0.005684203489783603
-6.0,0.0221560019186688
-5.5,0.050066913530363986
-5.0,0.08358822372976019
-4.5,0.11877271268006137
-4.0,0.15581215828341977
-3.5,0.19268472938398287
-3.0,0.22841242179283752
-2.5,0.26413999004681377
-2.0,0.29823775134657216
-1.5,0.3318532071556271
-1.0,0.36373825434712914
-0.5,0.39378017581086056
0.0,0.42356124787509575
0.5,0.4519502850965886
1.0,0.4780662120346086
1.5,0.5033595404796195
2.0,0.5269668198105021
2.5,0.5485834567256076
3.0,0.5685116493720559
3.5,0.5875128447921294
4.0,0.604255497434461
4.5,0.6191137325057176
5.0,0.6332705908033526
5.5,0.6462176736197209
6.0,0.6576271603446753
6.5,0.6678016164168505
7.0,0.6766458978144412
7.5,0.6842229769263901
8.0,0.6909883314434289
8.5,0.6967697119911518
9.0,0.7018400420309787
9.5,0.7062154565239801
10.0,0.7099140355243215
10.5,0.713789530053248
11.0,0.7170485387066516
11.5,0.7199570426190021
12.0,0.7227124739125381
12.5,0.7252029793880709
13.0,0.7274517449691396
13.5,0.7293042392171087
14.0,0.7311206250879463
14.5,0.7327418963942749
15.0,0.7342715620928318
15.5,0.7359975011347627
16.0,0.7375658721166575
16.5,0.7389475452001742
17.0,0.7403914923014431
17.5,0.7421802744043188
18.0,0.7441713358428104
18.5,0.746357046265017
19.0,0.7489326650828056
19.5,0.752161628255639
20.0,0.7565068369013522
20.5,0.7617982867795907
21.0,0.7675440193578562
21.5,0.7739959604037605
22.0,0.7806154381118117
22.5,0.7879095010053518
23.0,0.7956490833337528
23.5,0.8030729035945698
24.0,0.810546044380827
24.5,0.8182461351116602
25.0,0.8263393674380335
25.5,0.8349471700041318
26.0,0.8434645826456425
26.5,0.8521915738949946
27.0,0.8608411183658313
27.5,0.8700177520266306
28.0,0.8796248823820053
28.5,0.889620772700337
29.0,0.8995833015682215
29.5,0.9090761783967584
30.0,0.918351680725715
30.5,0.9268143048540165
31.0,0.934572350047458
31.5,0.9423302814322608
32.0,0.9494686385889409
32.5,0.9558860490592932
33.0,0.9618024945953442
33.5,0.9675109082864137
34.0,0.9726661913017786
34.5,0.9771896708334993
35.0,0.9809591060575615
35.5,0.9840962670440657
36.0,0.9868655260871825
36.5,0.9894639066326759
37.0,0.9914983291624451
37.5,0.9931637633936408
38.0,0.9945992058857399
38.5,0.9956986076801183
39.0,0.9965417693248607
39.5,0.9973187512463015
40.0,0.9980156791367809
40.5,0.9984727708409314
41.0,0.9987778866276934
41.5,0.9990322799735134
42.0,0.999216091270969
42.5,0.9994105902342059
43.0,0.999607546429411
43.5,0.9997605983557456
44.0,0.9998493846131538
44.5,0.9999381191393627
45.0,0.9999916247188286
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_RIS_2_1616_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,5.1911309303106634e-08
-15.0,9.084479128043661e-08
-14.5,1.211263883739155e-07
-14.0,1.5140798546739434e-07
-13.5,1.5140798546739434e-07
-13.0,3.7203105000559754e-07
-12.5,4.325942441925553e-07
-12.0,4.84505553495662e-07
-11.5,5.753503447760985e-07
-11.0,1.8428514802602855e-06
-10.5,3.923629794826477e-06
-10.0,7.912148726281836e-06
-9.5,9.010938106530927e-06
-9.0,1.0897049011210467e-05
-8.5,1.6962020314790094e-05
-8.0,2.4856865271304226e-05
-7.5,4.511092778439967e-05
-7.0,8.42390771716163e-05
-6.5,0.00017360872207935628
-6.0,0.00037832529625859924
-5.5,0.0007657047900481486
-5.0,0.0013505981638511349
-4.5,0.0021362628523263283
-4.0,0.0031382376407251248
-3.5,0.004485258250176787
-3.0,0.006256095766606338
-2.5,0.008239812910603045
-2.0,0.01063613411876817
-1.5,0.013609644197247212
-1.0,0.017176738467895067
-0.5,0.02125526728373957
0.0,0.025929378877161062
0.5,0.03127670661122233
1.0,0.03724086615213532
1.5,0.0438638797047809
2.0,0.05091743700490157
2.5,0.05887979694510683
3.0,0.0679182999568777
3.5,0.07779007032775473
4.0,0.08867399442959639
4.5,0.10068862038908123
5.0,0.11375911372790638
5.5,0.1273477511486556
6.0,0.14170650582074373
6.5,0.15699712040613192
7.0,0.17334705447292909
7.5,0.18994362349616775
8.0,0.20615770999246114
8.5,0.22283674878241266
9.0,0.23934171164850113
9.5,0.2561365905251625
10.0,0.2731763956110009
10.5,0.2904940603058266
11.0,0.3080538653028966
11.5,0.3247467427827198
12.0,0.3412187506192857
12.5,0.3573546976172506
13.0,0.3734743487900367
13.5,0.38884363063873134
14.0,0.4037646367018814
14.5,0.41850865115596253
15.0,0.4324576655377788
15.5,0.44525844501723477
16.0,0.45843252737377427
16.5,0.4704174211308558
17.0,0.48186218636652334
17.5,0.49271566881140116
18.0,0.5031383393003726
18.5,0.5124132810222493
19.0,0.5213756128395027
19.5,0.5304495366679881
20.0,0.5406090860338718
20.5,0.5508987424446388
21.0,0.5608815467801727
21.5,0.5711705283439188
22.0,0.5806634153719622
22.5,0.5899412684531024
23.0,0.599029437610049
23.5,0.6080014379086601
24.0,0.6168227656320191
24.5,0.6255089898469741
25.0,0.6338994493771748
25.5,0.6420713752730367
26.0,0.6503882808038973
26.5,0.6586003687493901
27.0,0.6666661316917847
27.5,0.6745446289118108
28.0,0.683123020359516
28.5,0.691872009673361
29.0,0.700693592627324
29.5,0.7097907164851254
30.0,0.7194666600935413
30.5,0.7293105800469772
31.0,0.7394616808472718
31.5,0.7498732725976494
32.0,0.760882679311904
32.5,0.7722290942461544
33.0,0.7837604129382
33.5,0.7955998728363264
34.0,0.8075077129066323
34.5,0.8192947380564201
35.0,0.8307311239415777
35.5,0.8420499653187031
36.0,0.8531354913161658
36.5,0.8640233217440326
37.0,0.8743021806024646
37.5,0.8839441006735748
38.0,0.8932233380562964
38.5,0.9023044386232929
39.0,0.9111302783046187
39.5,0.919399235089453
40.0,0.9273045142191371
40.5,0.9347862446502746
41.0,0.9418521092566425
41.5,0.9484353154869375
42.0,0.9544847739609205
42.5,0.9599572858173662
43.0,0.965033723035714
43.5,0.9694108024432456
44.0,0.9736310275037754
44.5,0.9775630799085363
45.0,0.9811293176425806
45.5,0.9841936681863976
46.0,0.9869639325111277
46.5,0.9893664614466969
47.0,0.9915254787562678
47.5,0.9934188702220771
48.0,0.9949769405854431
48.5,0.9962354653903602
49.0,0.997165746334669
49.5,0.9978120940468019
50.0,0.9982655090519675
50.5,0.9986327729134021
51.0,0.9989530873215144
51.5,0.9992049653201956
52.0,0.9994065282823347
52.5,0.9996038215392836
53.0,0.9997402401341897
53.5,0.9998191236946182
54.0,0.9998680327998666
54.5,0.9999078531000446
55.0,0.9999385413357276
55.5,0.9999546511453813
56.0,0.9999683211234978
56.5,0.9999909155208719
57.0,0.9999977721396424
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_RIS_2_88_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,5.1967223399152805e-09
-18.5,5.1967223399152805e-09
-18.0,1.0393444679830561e-08
-17.5,1.0393444679830561e-08
-17.0,1.0393444679830561e-08
-16.5,1.0393444679830561e-08
-16.0,2.0786889359661122e-08
-15.5,2.59836116995764e-08
-15.0,6.236066807898336e-08
-14.5,1.9747544891678065e-07
-14.0,2.1046725476656883e-06
-13.5,2.7698530071748444e-06
-13.0,3.606525303901204e-06
-12.5,4.843345220801041e-06
-12.0,6.340001254696641e-06
-11.5,8.92796897997445e-06
-11.0,1.2690395954073113e-05
-10.5,1.9092757876848738e-05
-10.0,2.8124661303621496e-05
-9.5,3.9068958551483074e-05
-9.0,5.57088634838918e-05
-8.5,7.734281858495911e-05
-8.0,0.00012063671239879332
-7.5,0.0002100775005910752
-7.0,0.0008027480932913931
-6.5,0.005542267998463267
-6.0,0.02538442441706183
-5.5,0.05986044701041502
-5.0,0.09959520962808804
-4.5,0.14121754132423212
-4.0,0.18338932767009777
-3.5,0.22666988669440774
-3.0,0.2702789617181578
-2.5,0.3119930727275471
-2.0,0.35217230581023073
-1.5,0.39129475422475857
-1.0,0.42800959235953767
-0.5,0.46217977225301987
0.0,0.4944074329260087
0.5,0.5248317581929342
1.0,0.5525174991310041
1.5,0.5777394480241085
2.0,0.6014031077563659
2.5,0.6239823258641743
3.0,0.6442524687445214
3.5,0.6632027013144756
4.0,0.6805607049299808
4.5,0.6950168951679337
5.0,0.7078811474678888
5.5,0.7194602815135167
6.0,0.7300048936494931
6.5,0.7394450048127885
7.0,0.7479582909402047
7.5,0.7556032151580658
8.0,0.7640508874692182
8.5,0.7720010203868248
9.0,0.7786710550838849
9.5,0.7849024032678985
10.0,0.7911884053807612
10.5,0.7976620715307627
11.0,0.8044411386592365
11.5,0.8117189092470602
12.0,0.8194347947084728
12.5,0.8266291579027409
13.0,0.8337337996858103
13.5,0.8407831899169618
14.0,0.8485674642443677
14.5,0.8563277505014525
15.0,0.8641612014123611
15.5,0.8716993589697486
16.0,0.879779087749068
16.5,0.8882159612711981
17.0,0.8963744203939673
17.5,0.9043250781805302
18.0,0.9123375042088254
18.5,0.9202887752086245
19.0,0.9273336442913402
19.5,0.9344713164416022
20.0,0.9417793215599995
20.5,0.9484953888235464
21.0,0.9549434351324123
21.5,0.960693156286685
22.0,0.9656708731570292
22.5,0.9704088808160002
23.0,0.9747987860290319
23.5,0.978710816245852
24.0,0.9820623020074772
24.5,0.984998169506523
25.0,0.9874846036707235
25.5,0.9898047583102139
26.0,0.9918813789506886
26.5,0.9936086343416957
27.0,0.9948879998243924
27.5,0.9959582751837426
28.0,0.9968900578927341
28.5,0.9976471112064906
29.0,0.9980720627823925
29.5,0.9984026834543802
30.0,0.9986547037009768
30.5,0.9989113802107898
31.0,0.9991668874580765
31.5,0.9994139812118947
32.0,0.9996357357475837
32.5,0.9997624630185649
33.0,0.9998337828359578
33.5,0.9998927656345159
34.0,0.9999652443209907
34.5,0.9999974743929428
35.0,1.0
35.5,1.0
36.0,1.0
36.5,1.0
37.0,1.0
37.5,1.0
38.0,1.0
38.5,1.0
39.0,1.0
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_RIS_2_88_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,7.905178135661401e-08
-14.5,7.905178135661401e-08
-14.0,1.1498440924598403e-07
-13.5,3.593262788937001e-07
-13.0,6.072614113303531e-07
-12.5,1.0420462087917302e-06
-12.0,1.3762196481628713e-06
-11.5,1.9655147455485395e-06
-11.0,3.1153588380083795e-06
-10.5,4.028047586398378e-06
-10.0,5.389894183405501e-06
-9.5,7.409307870788096e-06
-9.0,1.0503107132062854e-05
-8.5,1.6478703150065087e-05
-8.0,2.6191292468561797e-05
-7.5,4.2695148458149444e-05
-7.0,8.052142583728926e-05
-6.5,0.0001868568515503019
-6.0,0.0005087808580739567
-5.5,0.0011648818972315417
-5.0,0.0023743130665203243
-4.5,0.003999114634421857
-4.0,0.006126538207977109
-3.5,0.00903647380560475
-3.0,0.012483824972471386
-2.5,0.016714482274486766
-2.0,0.021558491568259744
-1.5,0.027287108261727182
-1.0,0.03422640657993395
-0.5,0.04243811159106841
0.0,0.05197851175671926
0.5,0.06253359902828688
1.0,0.07476518413950047
1.5,0.08758783223339188
2.0,0.10200779343484945
2.5,0.11792458574324335
3.0,0.13530066674895477
3.5,0.15377092501999984
4.0,0.17323639850590838
4.5,0.19372321382041885
5.0,0.21482433693458874
5.5,0.23665160815272376
6.0,0.2592267523416458
6.5,0.28235377138926954
7.0,0.3046406604440003
7.5,0.32715958085006386
8.0,0.34966861619019507
8.5,0.3718054398110714
9.0,0.3938140558156385
9.5,0.4158880799827526
10.0,0.43646458313647496
10.5,0.4561525802003768
11.0,0.47478498804803543
11.5,0.4929955827769007
12.0,0.5106074393137711
12.5,0.5273443040221701
13.0,0.5439062055788502
13.5,0.559696489884234
14.0,0.5743856763001527
14.5,0.588367956534341
15.0,0.6022131501998685
15.5,0.6149085824179805
16.0,0.6267855951369701
16.5,0.6376652726160508
17.0,0.6480084005022246
17.5,0.6582335651643004
18.0,0.6681529467563004
18.5,0.6777579609734219
19.0,0.6881986100116875
19.5,0.6991500844745538
20.0,0.7103348910498827
20.5,0.7216908878510021
21.0,0.7335942535592858
21.5,0.7460521567339978
22.0,0.7590926751305708
22.5,0.7721519791050044
23.0,0.7854468897272459
23.5,0.7984808791653313
24.0,0.8110037988369464
24.5,0.823317288780171
25.0,0.8355372748391019
25.5,0.8472414480246808
26.0,0.8583087081943952
26.5,0.8693292523545906
27.0,0.8802000544745825
27.5,0.8908521131290352
28.0,0.9011356862777451
28.5,0.9110489269836389
29.0,0.9204115756256466
29.5,0.9291855292451544
30.0,0.9373607015535137
30.5,0.9449190974906776
31.0,0.9516797603425952
31.5,0.9579792961875456
32.0,0.9638751073985823
32.5,0.9692113110493955
33.0,0.9739219204621292
33.5,0.9780738601562273
34.0,0.9817592577963355
34.5,0.9850386778267611
35.0,0.9878668451363638
35.5,0.9903566780082856
36.0,0.9924350930706626
36.5,0.9941295356646764
37.0,0.9954254746356089
37.5,0.9964136183093039
38.0,0.9971839132398939
38.5,0.997784282773195
39.0,0.9982265954561992
39.5,0.9986312794912776
40.0,0.9989297430850523
40.5,0.9991317275729441
41.0,0.9993071362892488
41.5,0.9994516860647221
42.0,0.9995598540544576
42.5,0.9996459594106688
43.0,0.9997176737494105
43.5,0.9997913176702697
44.0,0.9998492195068506
44.5,0.9998959714489974
45.0,0.9999458243769312
45.5,0.9999812252019278
46.0,0.9999997700311815
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVIAB_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,3.2349430368908956e-09
-11.5,3.2349430368908956e-09
-11.0,3.2349430368908956e-09
-10.5,1.2939772147563582e-08
-10.0,4.2054259479581644e-08
-9.5,9.704829110672687e-08
-9.0,1.423374936231994e-07
-8.5,2.4909061384059895e-07
-8.0,4.820065124967434e-07
-7.5,1.7856885563637745e-06
-7.0,8.194110712444639e-06
-6.5,2.5484881244626478e-05
-6.0,6.018611520135512e-05
-5.5,0.00011939204266253229
-5.0,0.0002120537510112351
-4.5,0.0003470479239406922
-4.0,0.0005356030487319518
-3.5,0.0007939747141453907
-3.0,0.0011305252479313721
-2.5,0.0015637779339191327
-2.0,0.0021190720809166393
-1.5,0.0028130676455638804
-1.0,0.0036508014341692942
-0.5,0.0046777696856037145
0.0,0.005894460876265713
0.5,0.007331532561315903
1.0,0.009052971914023987
1.5,0.011086515335988268
2.0,0.013451850690531264
2.5,0.01618053808192088
3.0,0.019299890134217592
3.5,0.022819022916899353
4.0,0.026741326650268828
4.5,0.03110613500671157
5.0,0.03594828508779186
5.5,0.041282094751390976
6.0,0.047185322323286656
6.5,0.053679020812763004
7.0,0.060802637115211854
7.5,0.06858907383626144
8.0,0.07707029544805925
8.5,0.08630913424921084
9.0,0.09633099424738491
9.5,0.10720963214382256
10.0,0.11893599333296356
10.5,0.1315175052440206
11.0,0.14494324994424415
11.5,0.15924332210870643
12.0,0.17438340869661512
12.5,0.19033360265959418
13.0,0.20711847662495184
13.5,0.22474041151076324
14.0,0.24317138624044282
14.5,0.26242897949445304
15.0,0.2824720525021938
15.5,0.3032469019743097
16.0,0.3246754752052065
16.5,0.34670549228046516
17.0,0.36926441283742634
17.5,0.39232077058517023
18.0,0.4157555454994835
18.5,0.43950329468273
19.0,0.4634069551805824
19.5,0.4873729303861544
20.0,0.511358599924935
20.5,0.5352660970652293
21.0,0.559024832115029
21.5,0.5825775401126952
22.0,0.6058367384936812
22.5,0.6287232843765896
23.0,0.6511582613260354
23.5,0.6731225734732718
24.0,0.694528210958037
24.5,0.7153208202674254
25.0,0.7354380187599134
25.5,0.7548376001336989
26.0,0.7734931381391134
26.5,0.7913539929778574
27.0,0.8083947056482306
27.5,0.8246037532831356
28.0,0.8399961427833206
28.5,0.8545790621922134
29.0,0.8683462163106643
29.5,0.8812955347751298
30.0,0.8934195254575362
30.5,0.9047089623003426
31.0,0.9151365391493744
31.5,0.9247238880687194
32.0,0.9334988877974695
32.5,0.9414971906428341
33.0,0.9487633094210011
33.5,0.9553312336784588
34.0,0.961228887443502
34.5,0.9665121640619218
35.0,0.9712105500394996
35.5,0.9753715763942764
36.0,0.9790392157069527
36.5,0.9822540632776985
37.0,0.9850563747376647
37.5,0.9874825043767
38.0,0.9895672892963686
38.5,0.9913543268239788
39.0,0.9928682381109842
39.5,0.9941491073365551
40.0,0.9952273785496116
40.5,0.9961203942797745
41.0,0.9968684392726821
41.5,0.9974915248859606
42.0,0.9980061363893262
42.5,0.9984290566672541
43.0,0.9987806464512187
43.5,0.9990680711400464
44.0,0.9993010905568798
44.5,0.9994837774950021
45.0,0.99962319060012
45.5,0.9997273978201673
46.0,0.9998049005854451
46.5,0.9998621234928247
47.0,0.9999049347289749
47.5,0.9999353949526103
48.0,0.9999560209494135
48.5,0.9999696012402823
49.0,0.9999789243461147
49.5,0.9999852551296379
50.0,0.999989389386839
50.5,0.9999925240466417
51.0,0.9999947529223941
51.5,0.9999963833336848
52.0,0.9999976190819249
52.5,0.9999984860466588
53.0,0.9999991039207787
53.5,0.9999995276983166
54.0,0.9999997961985887
54.5,0.9999999353011393
55.0,0.9999999967650569
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVIAB_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,9.710384764188793e-09
-11.5,1.9420769528377586e-08
-11.0,3.560474413535891e-08
-10.5,7.444628319211407e-08
-10.0,1.4241897654143563e-07
-9.5,2.1362846481215343e-07
-9.0,3.495738515107965e-07
-8.5,6.117542401438939e-07
-8.0,1.0454847596109933e-06
-7.5,2.2948875992699514e-06
-7.0,5.865072397570031e-06
-6.5,1.4128609831894693e-05
-6.0,2.987238032956612e-05
-5.5,5.3714611720571e-05
-5.0,8.713451928398743e-05
-4.5,0.00013170842214653539
-4.0,0.00019267992808087681
-3.5,0.00027149264762195446
-3.0,0.00037304385148584086
-2.5,0.0005049950332514809
-2.0,0.0006726512997950432
-1.5,0.0008870889633375458
-1.0,0.0011580313558228628
-0.5,0.001494583581364882
0.0,0.0019085955461708355
0.5,0.0024180444092341577
1.0,0.0030334076757154087
1.5,0.003776653472746104
2.0,0.004662104617853423
2.5,0.005723556486811664
3.0,0.006972043313507867
3.5,0.00843312930423122
4.0,0.010132805922200533
4.5,0.012104175869076928
5.0,0.014385705215706276
5.5,0.016979798900715177
6.0,0.01991698961059716
6.5,0.023242890259384544
7.0,0.0269991745816903
7.5,0.031226878663527895
8.0,0.03594586347853501
8.5,0.041165823227501244
9.0,0.04692124919710897
9.5,0.053241279015240624
10.0,0.060182741090331136
10.5,0.06776054086299355
11.0,0.07603128987640308
11.5,0.0850365841820946
12.0,0.09476380027987465
12.5,0.10523333645133788
13.0,0.11645044277784679
13.5,0.12843580561574403
14.0,0.1411898069068303
14.5,0.15472714170004878
15.0,0.16900503898730812
15.5,0.18404004850104141
16.0,0.19977542598948164
16.5,0.2161978034896035
17.0,0.23327978800598714
17.5,0.250941230022789
18.0,0.2692138922085727
18.5,0.2880619788483026
19.0,0.30747584429311287
19.5,0.3274051013564621
20.0,0.3478332229634817
20.5,0.36874161372734826
21.0,0.39002938922395164
21.5,0.41162593877208165
22.0,0.4334858760333504
22.5,0.45555741228901564
23.0,0.4777544067158342
23.5,0.5000100615770131
24.0,0.5222545753900727
24.5,0.5444283684708947
25.0,0.5664932498762015
25.5,0.5884145761899495
26.0,0.6100878086465623
26.5,0.6314804077466951
27.0,0.652515777975328
27.5,0.6731251600979458
28.0,0.693267767261744
28.5,0.7129202686489291
29.0,0.7320172583445245
29.5,0.7505110292281837
30.0,0.7683599043284989
30.5,0.7855568986420296
31.0,0.8020572764261672
31.5,0.8178596458590955
32.0,0.8329009768333103
32.5,0.8471865971132522
33.0,0.8607011707645834
33.5,0.8734720195732355
34.0,0.8854907375827977
34.5,0.896776020520736
35.0,0.9073281823561578
35.5,0.9171538844130112
36.0,0.9262264166596048
36.5,0.934548488293288
37.0,0.9421794718433039
37.5,0.9491357584391343
38.0,0.9554623006886479
38.5,0.9611754088014532
39.0,0.9663206536132489
39.5,0.9709187603219165
40.0,0.9750177985688336
40.5,0.9786414875871844
41.0,0.9818325563067261
41.5,0.9846289334903476
42.0,0.9870609414328727
42.5,0.989168412132604
43.0,0.9909803440352423
43.5,0.9925247613112169
44.0,0.9938357474110504
44.5,0.9949468840820521
45.0,0.9958818096375329
45.5,0.9966606957834431
46.0,0.9973100259758295
46.5,0.9978482175777948
47.0,0.9982964457017148
47.5,0.9986654565067287
48.0,0.9989686924021447
48.5,0.9992168833631275
49.0,0.9994145932705163
49.5,0.9995699400059738
50.0,0.9996882934122746
50.5,0.9997763471813162
51.0,0.9998416236244961
51.5,0.9998902694153697
52.0,0.9999246927293588
52.5,0.999949308554736
53.0,0.9999655313708821
53.5,0.9999766432878472
54.0,0.9999841105737308
54.5,0.9999889075038044
55.0,0.9999921960874445
55.5,0.9999945977892762
56.0,0.9999963424217388
56.5,0.999997611245348
57.0,0.9999984819431819
57.5,0.9999990354351134
58.0,0.9999994432712735
58.5,0.9999997183988418
59.0,0.9999999287905117
59.5,0.9999999773424355
60.0,0.9999999967632051
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVIAB_1_3_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,0.0
-8.5,0.0
-8.0,6.741142812458711e-07
-7.5,4.718799968721097e-06
-7.0,0.00010044302790563478
-6.5,0.0004536789112784712
-6.0,0.0009626351936191038
-5.5,0.0016967456458958574
-5.0,0.002519839183297066
-4.5,0.0036617887757275716
-4.0,0.005262810193686515
-3.5,0.0074941284646103485
-3.0,0.010537754444435457
-2.5,0.014766473330690805
-2.0,0.020112199580970564
-1.5,0.02582868868593555
-1.0,0.03166854070436853
-0.5,0.03617364644593469
0.0,0.04024327436181601
0.5,0.044620298389945454
1.0,0.04914562755994898
1.5,0.05365477798720261
2.0,0.058021690301113364
2.5,0.0625321889569295
3.0,0.06715593881199491
3.5,0.0716907055819359
4.0,0.07571381961241125
4.5,0.07924078553188965
5.0,0.08275359505146189
5.5,0.08688524148121783
6.0,0.09033670660119669
6.5,0.0929482253267432
7.0,0.09509999811248002
7.5,0.09746007221112181
8.0,0.10017944922166765
8.5,0.10322914223002397
9.0,0.1067507152352524
9.5,0.11090595566485195
10.0,0.11558228643385456
10.5,0.1209704818838528
11.0,0.12704694801500307
11.5,0.13390538671239857
12.0,0.14168196906085095
12.5,0.15008817414798695
13.0,0.1594044335148049
13.5,0.1696078272757424
14.0,0.18089047800095454
14.5,0.1933683333468156
15.0,0.2071923949123247
15.5,0.22232828286913825
16.0,0.2388076805884748
16.5,0.2568463046403331
17.0,0.2761239507411212
17.5,0.2969190280889939
18.0,0.31871516514451664
18.5,0.34174897602040677
19.0,0.365386119178012
19.5,0.38986118638720585
20.0,0.4154795514173927
20.5,0.44128194964635964
21.0,0.468034174897602
21.5,0.4948841467196251
22.0,0.5223637412803318
22.5,0.5507985557775639
23.0,0.57898664444786
23.5,0.607095187632969
24.0,0.6352293471607655
24.5,0.6634592309164988
25.0,0.6907190642215193
25.5,0.7173661276448874
26.0,0.7429865150179179
26.5,0.7679004306242029
27.0,0.7915679089244642
27.5,0.8139774899759207
28.0,0.8351183879500724
28.5,0.8549231914187948
29.0,0.8736864883229924
29.5,0.8909404433514805
30.0,0.9069324564454763
30.5,0.9214663603491373
31.0,0.9341545393507471
31.5,0.945110244649555
32.0,0.9543098822457173
32.5,0.9621424160795131
33.0,0.9689118716917842
33.5,0.9746438654252179
34.0,0.9794590637361571
34.5,0.9836250899942566
35.0,0.987234297856047
35.5,0.9901896148650289
36.0,0.9925308137637957
36.5,0.9944001326656905
37.0,0.9958555453989004
37.5,0.9969934503056435
38.0,0.9978603612713256
38.5,0.9984643676673219
39.0,0.9989450111498502
39.5,0.9992773494905044
40.0,0.9995382317173466
40.5,0.9997128273161893
41.0,0.9998294490868448
41.5,0.9999042757720631
42.0,0.9999494414289065
42.5,0.9999750577715939
43.0,0.999991910628625
43.5,0.9999979776571563
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVIAB_1_3_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,0.0
-19.5,0.0
-19.0,0.0
-18.5,0.0
-18.0,0.0
-17.5,0.0
-17.0,0.0
-16.5,0.0
-16.0,0.0
-15.5,0.0
-15.0,0.0
-14.5,0.0
-14.0,0.0
-13.5,0.0
-13.0,0.0
-12.5,0.0
-12.0,0.0
-11.5,0.0
-11.0,0.0
-10.5,0.0
-10.0,0.0
-9.5,0.0
-9.0,2.996981491190758e-09
-8.5,1.5884001903311017e-07
-8.0,4.579387718539478e-06
-7.5,4.542524846197832e-05
-7.0,0.00020939609980800706
-6.5,0.0005957489717633725
-6.0,0.001261237702826754
-5.5,0.0022340818707192035
-5.0,0.0035657875993483257
-4.5,0.005317004803151348
-4.0,0.007548317462972691
-3.5,0.010337745997972525
-3.0,0.01376900509214428
-2.5,0.017924697549348154
-2.0,0.02288944014500643
-1.5,0.02874530821423686
-1.0,0.03558494744587662
-0.5,0.043484274378079064
0.0,0.05255225026691941
0.5,0.06284376183142734
1.0,0.07442419721377763
1.5,0.0873609225639293
2.0,0.10170008540288367
2.5,0.11746780742131797
3.0,0.13467779681257291
3.5,0.15335655588397512
4.0,0.17349798877517145
4.5,0.19505168625748012
5.0,0.217991331836427
5.5,0.242243958003646
6.0,0.26773666917832695
6.5,0.29434886083130135
7.0,0.32189145340028996
7.5,0.3502593367504337
8.0,0.3791998893178771
8.5,0.40864769299063064
9.0,0.43847183662017736
9.5,0.4684851527184296
10.0,0.49845878878173844
10.5,0.5282127550926875
11.0,0.5576316888427363
11.5,0.5865547899869565
12.0,0.6148160257507364
12.5,0.6422562893836896
13.0,0.6688009200829081
13.5,0.694371729598268
14.0,0.7188647136810805
14.5,0.7422278717054921
15.0,0.7644325435375022
15.5,0.7854206686546824
16.0,0.8051172565861597
16.5,0.8235289006912151
17.0,0.8406847615997577
17.5,0.856621732153944
18.0,0.8713466934232779
18.5,0.88488798486474
19.0,0.8973183402221401
19.5,0.9086941806690312
20.0,0.9190833129116517
20.5,0.928467509308572
21.0,0.936909979196423
21.5,0.94449152719017
22.0,0.9512793486118271
22.5,0.9573346807842037
23.0,0.9627273503790632
23.5,0.9675226616230984
24.0,0.9717611636758854
24.5,0.9754976953047498
25.0,0.9787822131941685
25.5,0.9816730116311263
26.0,0.9841955619613171
26.5,0.9863997489416617
27.0,0.9883112327276876
27.5,0.9899791997796283
28.0,0.9914260914948899
28.5,0.992677349249351
29.0,0.993760065755692
29.5,0.994697482605377
30.0,0.9955003409800707
30.5,0.9961925777709429
31.0,0.9967820360785563
31.5,0.9972856578392805
32.0,0.9977180683227924
32.5,0.9980867150280979
33.0,0.9984000254671499
33.5,0.998665713870307
34.0,0.9988909490172959
34.5,0.999083780800402
35.0,0.9992471792282833
35.5,0.9993838445812631
36.0,0.9994971274846486
36.5,0.9995902017418391
37.0,0.9996661812166037
37.5,0.9997284644859536
38.0,0.9997806419337153
38.5,0.9998229922791673
39.0,0.9998580899294106
39.5,0.9998866391750957
40.0,0.9999099017454304
40.5,0.9999293911160676
41.0,0.9999447806160248
41.5,0.9999571941133614
42.0,0.9999669432941521
42.5,0.9999746934882884
43.0,0.999980615523715
43.5,0.9999855995039348
44.0,0.9999894356402436
44.5,0.9999925165372165
45.0,0.9999948122250387
45.5,0.9999966553686558
46.0,0.9999978691461597
46.5,0.9999987172919218
47.0,0.9999992357697197
47.5,0.9999996073954247
48.0,0.9999998261750735
48.5,0.9999999310694258
49.0,0.9999999850150926
49.5,0.999999994006037
50.0,0.9999999970030186
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVNCR_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,8.22366250848819e-06
-19.5,1.1131569741944413e-05
-19.0,1.4959753975584034e-05
-18.5,2.0136837373876038e-05
-18.0,2.7104048635538488e-05
-17.5,3.630261645928946e-05
-17.0,4.850994379048935e-05
-16.5,6.46925315882349e-05
-16.0,8.683801008579889e-05
-15.5,0.00011489175096810199
-15.0,0.0001523205511536433
-14.5,0.00020073384484822296
-14.0,0.0002637665160936613
-13.5,0.0003456669669319009
-13.0,0.0004507172168295484
-12.5,0.0005837077488012573
-12.0,0.0007552658712190084
-11.5,0.0009735690226323764
-11.0,0.0012491856809201801
-10.5,0.0015964830929482963
-10.0,0.0020371108802004914
-9.5,0.002587923978967796
-9.0,0.0032848594162162756
-8.5,0.00416745128335107
-8.0,0.005316419219169086
-7.5,0.00690192622296451
-7.0,0.00916817346967642
-6.5,0.012219047205873461
-6.0,0.016058400828857775
-5.5,0.020620810628054678
-5.0,0.025857535539879115
-4.5,0.031719712637581624
-4.0,0.03816704723552403
-3.5,0.045271110830816495
-3.0,0.05305122924046287
-2.5,0.06151752971364325
-2.0,0.07065943536812265
-1.5,0.08051230333029169
-1.0,0.09112651771536587
-0.5,0.10241023571916252
0.0,0.1145048522298194
0.5,0.12749236434827066
1.0,0.14157264447285753
1.5,0.15656941123299686
2.0,0.1725375997027682
2.5,0.18946327125747003
3.0,0.2073680461033396
3.5,0.22627235523021658
4.0,0.24606235322947556
4.5,0.26673671641502034
5.0,0.28828151456650575
5.5,0.3105782252510999
6.0,0.3335314464197838
6.5,0.3571142925371822
7.0,0.3812712948525991
7.5,0.40588793560891584
8.0,0.43088899161626815
8.5,0.4561954072983799
9.0,0.4817268664255502
9.5,0.5073680150072217
10.0,0.532982773910532
10.5,0.5584024929202964
11.0,0.5835541507879664
11.5,0.6084037182754254
12.0,0.6327845664151472
12.5,0.656586879687288
13.0,0.6797139953894038
13.5,0.7021522648470809
14.0,0.7237997810396279
14.5,0.744590263012141
15.0,0.7645063221517129
15.5,0.7834864217624954
16.0,0.8015149213376636
16.5,0.8185749785474606
17.0,0.8346946765480155
17.5,0.849852138800228
18.0,0.8640782176955837
18.5,0.8773691774977667
19.0,0.8897442977998219
19.5,0.9011999689307761
20.0,0.9117388256562874
20.5,0.9214329017130549
21.0,0.9302897484150939
21.5,0.9383654858507033
22.0,0.9456763470338178
22.5,0.9522644756084321
23.0,0.9581749189235963
23.5,0.9634663982158426
24.0,0.9681874066202492
24.5,0.9723836260147567
25.0,0.9761056716343751
25.5,0.9793918421301533
26.0,0.9822740236293852
26.5,0.9848090842080686
27.0,0.9870224974697425
27.5,0.988950696298387
28.0,0.9906193433955552
28.5,0.9920519667563339
29.0,0.9932718170320565
29.5,0.9943157893462918
30.0,0.9952115130199362
30.5,0.9959829488724187
31.0,0.9966439262718106
31.5,0.9972144643944997
32.0,0.9977048879920357
32.5,0.9981234795574205
33.0,0.9984752018629701
33.5,0.9987688542695903
34.0,0.9990138202409404
34.5,0.9992152684560628
35.0,0.9993828050940551
35.5,0.999517022662027
36.0,0.9996233839914865
36.5,0.999708835282805
37.0,0.999777112272298
37.5,0.9998313539869937
38.0,0.9998744137058105
38.5,0.9999080773544338
39.0,0.999934408202302
39.5,0.9999546584984841
40.0,0.9999709251298435
40.5,0.9999822584041335
41.0,0.9999899231769569
41.5,0.999994486742355
42.0,0.9999969576230678
42.5,0.9999984872158901
43.0,0.9999992310014109
43.5,0.999999642814863
44.0,0.9999998403172329
44.5,0.9999999243607945
45.0,0.9999999831912877
45.5,0.9999999915956438
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVNCR_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,5.180640524754555e-07
-19.5,5.770840078207605e-07
-19.0,6.951239185113706e-07
-18.5,8.164427156100532e-07
-18.0,9.312037398925908e-07
-17.5,1.075474741847781e-06
-17.0,1.2295824030271886e-06
-16.5,1.4886144292649163e-06
-16.0,1.701742045789629e-06
-15.5,1.9837262768838642e-06
-15.0,2.3378460089556945e-06
-14.5,2.7018024002517424e-06
-14.0,3.1608464973818927e-06
-13.5,3.675631663449276e-06
-13.0,4.341245604287994e-06
-12.5,5.0953894781446695e-06
-12.0,5.901995534530505e-06
-11.5,6.964354730745996e-06
-11.0,8.282467066791142e-06
-10.5,9.712061540710754e-06
-10.0,1.1466265769029542e-05
-9.5,1.3686071867294628e-05
-9.0,1.634524874424143e-05
-8.5,1.9820868336798282e-05
-8.0,2.9683758652280368e-05
-7.5,8.479856028557107e-05
-7.0,0.00027959064401634234
-6.5,0.000696363337573622
-6.0,0.0013572196142342269
-5.5,0.0022636644828594624
-5.0,0.0034367746252804182
-4.5,0.004911535759471228
-4.0,0.006744370962742004
-3.5,0.008964642662877035
-3.0,0.011701191422395122
-2.5,0.014930861745482455
-2.0,0.018664503467263352
-1.5,0.023101217128208784
-1.0,0.028206236695733963
-0.5,0.03405958011374149
0.0,0.04087709319558836
0.5,0.04857511843345903
1.0,0.057007368310257336
1.5,0.06634491544543805
2.0,0.07656155497882786
2.5,0.08793488399150699
3.0,0.10004348688676434
3.5,0.11296508310913046
4.0,0.12705008069126322
4.5,0.14189422244902497
5.0,0.15737668797605106
5.5,0.17359773906092751
6.0,0.19002895364901579
6.5,0.20763466534847563
7.0,0.2250927812551625
7.5,0.24301595145776553
8.0,0.26091211675191167
8.5,0.2790860004459351
9.0,0.2969361268960255
9.5,0.31491155926908676
10.0,0.3328202171204477
10.5,0.3505520020022979
11.0,0.36887873098623364
11.5,0.38706411701377663
12.0,0.4051441950465515
12.5,0.42284854548582546
13.0,0.4404223864093988
13.5,0.4577188007539852
14.0,0.4751154047516566
14.5,0.49244202747672056
15.0,0.5096797858223528
15.5,0.5273490882448109
16.0,0.5449057805924701
16.5,0.5624732604764118
17.0,0.5797291018805847
17.5,0.597341197571881
18.0,0.6146495995251753
18.5,0.6320059978177109
19.0,0.6493147637273965
19.5,0.6661897788697038
20.0,0.6831655738646496
20.5,0.6998537252705609
21.0,0.7162494524710545
21.5,0.7322393486219347
22.0,0.7479405453823569
22.5,0.763327667450409
23.0,0.7783534136107683
23.5,0.7929981236605319
24.0,0.8071317799169604
24.5,0.8207910206567778
25.0,0.8339167767413426
25.5,0.8464692293741151
26.0,0.8584887514834378
26.5,0.869992055553333
27.0,0.8809357094544391
27.5,0.8911930202948346
28.0,0.9008443929270183
28.5,0.9099047036586237
29.0,0.9183965046703655
29.5,0.9263391151609599
30.0,0.9337358992678617
30.5,0.9405641244716038
31.0,0.9468627898471237
31.5,0.9526637891225127
32.0,0.9579791656475478
32.5,0.9628277795768481
33.0,0.9672123556650187
33.5,0.9711766145834251
34.0,0.9747495744767783
34.5,0.9779544564186207
35.0,0.9808249935923182
35.5,0.9833743867945499
36.0,0.985630808217334
36.5,0.9876252695683179
37.0,0.9893800935061677
37.5,0.9909146943173059
38.0,0.9922616477381965
38.5,0.9934343414620436
39.0,0.9944531963933968
39.5,0.9953300853799396
40.0,0.9960843997558896
40.5,0.9967283959986398
41.0,0.9972796817282019
41.5,0.9977514020001856
42.0,0.9981526360510551
42.5,0.9984902957733583
43.0,0.998775617910816
43.5,0.9990158160135257
44.0,0.9992153821558667
44.5,0.9993778772084779
45.0,0.9995116000328583
45.5,0.9996213509187094
46.0,0.999710520234577
46.5,0.9997812753243767
47.0,0.9998389378207491
47.5,0.9998842126842717
48.0,0.9999193492310207
48.5,0.9999466033348445
49.0,0.9999662176333376
49.5,0.9999793102267651
50.0,0.999987714012629
50.5,0.9999928979320402
51.0,0.9999960620574239
51.5,0.9999978621660619
52.0,0.9999988687841892
52.5,0.9999995212825844
53.0,0.9999998426134524
53.5,0.9999999540955903
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVNCR_1_3_backhaul_los_True_isDownlink_False.csv <==
x,y
-20.0,0.0004161312537783436
-19.5,0.0004888652532899564
-19.0,0.0005735858442498073
-18.5,0.0006704877866371142
-18.0,0.0007819259056551499
-17.5,0.0009077762631353213
-17.0,0.0010527308040315173
-16.5,0.00121292973966469
-16.0,0.0013934545349471642
-15.5,0.001595349811585655
-15.0,0.0018169689624831374
-14.5,0.0020678021102633268
-14.0,0.0023480086040001294
-13.5,0.0026715757512919313
-13.0,0.00303852125759139
-12.5,0.0034657892410904748
-12.0,0.0039568145596044855
-11.5,0.004541997475344095
-11.0,0.005223197060838201
-10.5,0.0060286889239787355
-10.0,0.006994592188184315
-9.5,0.008127227700053202
-9.0,0.009458925616135589
-8.5,0.011026513277956344
-8.0,0.013033373220177077
-7.5,0.016250825782311885
-7.0,0.02183909157146799
-6.5,0.031009931767434773
-6.0,0.04738179202410434
-5.5,0.07308520487050091
-5.0,0.10409997022651081
-4.5,0.1385618986874169
-4.0,0.17250629676718265
-3.5,0.2081301632641036
-3.0,0.24351513008833464
-2.5,0.2795401844369921
-2.0,0.31384379074024654
-1.5,0.34599866330914625
-1.0,0.3792450770342998
-0.5,0.40964050565639637
0.0,0.4414194737599526
0.5,0.4719433200301644
1.0,0.5022238756754276
1.5,0.53087165218219
2.0,0.5598366395787405
2.5,0.5875532155085035
3.0,0.6158918725173415
3.5,0.643821303398937
4.0,0.6674225655569173
4.5,0.6900931760069303
5.0,0.7110222604282284
5.5,0.7327658841989741
6.0,0.750536032579166
6.5,0.7680302237742586
7.0,0.7859388287942218
7.5,0.8025016777686937
8.0,0.8181854510187859
8.5,0.8316294490969652
9.0,0.8449785459489074
9.5,0.8575868643671675
10.0,0.8697337786892073
10.5,0.8808168962993055
11.0,0.8913716654966903
11.5,0.9015878887338363
12.0,0.9115727902320292
12.5,0.9209518642566854
13.0,0.9290895912901638
13.5,0.9366170113705833
14.0,0.9436857362890391
14.5,0.9502246609476638
15.0,0.9563584494386097
15.5,0.962260013212517
16.0,0.9677239159022161
16.5,0.9719056074160067
17.0,0.9756377928977622
17.5,0.9789432946759562
18.0,0.981878593144562
18.5,0.9844507704846421
19.0,0.98670131057177
19.5,0.9886667220493226
20.0,0.9903870900621136
20.5,0.991872967059926
21.0,0.9931500790654694
21.5,0.9942538192786033
22.0,0.9951951650799749
22.5,0.996003401288277
23.0,0.9966787757798473
23.5,0.9972489090608292
24.0,0.9977272572752414
24.5,0.9981246030437515
25.0,0.9984572707937085
25.5,0.9987277746993898
26.0,0.9989535015153035
26.5,0.9991382756192234
27.0,0.9992890375485909
27.5,0.9994112051719185
28.0,0.9995130115246916
28.5,0.9995941733196676
29.0,0.9996649243084816
29.5,0.9997224139132563
30.0,0.9997717235989038
30.5,0.9998128179545188
31.0,0.9998470248890505
31.5,0.999874397518857
32.0,0.999899273679839
32.5,0.9999196703612989
33.0,0.9999369508830913
33.5,0.9999505840816366
34.0,0.9999622873858424
34.5,0.9999718660357293
35.0,0.9999794970858241
35.5,0.9999858710487803
36.0,0.9999907400482608
36.5,0.9999939978515495
37.0,0.9999965120258267
37.5,0.9999979107565866
38.0,0.9999990616110093
38.5,0.9999997344182101
39.0,0.9999999291781894
39.5,1.0
40.0,1.0
40.5,1.0
41.0,1.0
41.5,1.0
42.0,1.0
42.5,1.0
43.0,1.0
43.5,1.0
44.0,1.0
44.5,1.0
45.0,1.0
45.5,1.0
46.0,1.0
46.5,1.0
47.0,1.0
47.5,1.0
48.0,1.0
48.5,1.0
49.0,1.0
49.5,1.0
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/SNR/snr_cdf_UAVNCR_1_3_backhaul_los_True_isDownlink_True.csv <==
x,y
-20.0,3.386030973612988e-08
-19.5,5.26715929228687e-08
-19.0,6.3958362834912e-08
-18.5,8.276964602165082e-08
-18.0,1.1286769912043293e-07
-17.5,1.4296575221921505e-07
-17.0,1.7306380531799716e-07
-16.5,2.4078442479025693e-07
-16.0,3.3107858408660327e-07
-15.5,4.47708539844384e-07
-15.0,6.207723451623811e-07
-14.5,8.389832301285514e-07
-14.0,1.181348584127198e-06
-13.5,1.56509876113667e-06
-13.0,2.0203318142557493e-06
-12.5,2.6411041594181306e-06
-12.0,3.389793230250336e-06
-11.5,4.413127035608928e-06
-11.0,5.808924248064948e-06
-10.5,7.400358805663052e-06
-10.0,9.443264159742889e-06
-9.5,1.1900017743930978e-05
-9.0,1.4732996991853845e-05
-8.5,1.9793232169086587e-05
-8.0,6.597117013589305e-05
-7.5,0.00040237710962098074
-7.0,0.0015658587369774143
-6.5,0.003989259916075416
-6.0,0.007777355732008486
-5.5,0.012955078659512325
-5.0,0.01961773042146759
-4.5,0.027944010683635025
-4.0,0.03785952458326772
-3.5,0.04937309084992361
-3.0,0.0627922664391926
-2.5,0.07807297651456817
-2.0,0.09530705399831134
-1.5,0.11460509042427694
-1.0,0.13649290630461397
-0.5,0.16023569529548204
0.0,0.1861706835083132
0.5,0.2131373238759281
1.0,0.2414322853832082
1.5,0.2712541737957824
2.0,0.30288747967379714
2.5,0.3355443601415952
3.0,0.36858440763662403
3.5,0.4021883647299983
4.0,0.43592834997435254
4.5,0.4696278194769791
5.0,0.5028412618559099
5.5,0.5356673197179197
6.0,0.5676862644257759
6.5,0.5993101985225069
7.0,0.6293715244719952
7.5,0.6588465892564556
8.0,0.6860019820395662
8.5,0.7127987264219517
9.0,0.7368681319605346
9.5,0.7593938911253268
10.0,0.7809628294198522
10.5,0.8003342373747593
11.0,0.8192996639781869
11.5,0.836896520820443
12.0,0.8528527026902313
12.5,0.8670138554844915
13.0,0.8801062790848069
13.5,0.8917785110006295
14.0,0.90276922893788
14.5,0.9127239568384438
15.0,0.9213212324461993
15.5,0.9294860216044653
16.0,0.9366518751916658
16.5,0.9436579833620445
17.0,0.9496054000391869
17.5,0.95541242434765
18.0,0.960576347317808
18.5,0.9653423514524604
19.0,0.9695835207862027
19.5,0.972872880575519
20.0,0.9760450009235023
20.5,0.9788067155062006
21.0,0.9812520205434412
21.5,0.9832232436218097
22.0,0.9849743709246366
22.5,0.9865950984124131
23.0,0.9881182668233265
23.5,0.9895503096162268
24.0,0.9907937354348701
24.5,0.9918833714889488
25.0,0.9928586387035087
25.5,0.9937393679332852
26.0,0.9945482154877485
26.5,0.9953394481566359
27.0,0.9960461052963157
27.5,0.9965758874647038
28.0,0.9970450784899474
28.5,0.997456609169967
29.0,0.9978120483657805
29.5,0.9981237964752644
30.0,0.9983946488551003
30.5,0.9986306063046249
31.0,0.9988334596579974
31.5,0.9990083744935809
32.0,0.9991599859115529
32.5,0.9992902051382847
33.0,0.9994037726171396
33.5,0.9994992699773655
34.0,0.9995815091452013
34.5,0.9996522207587002
35.0,0.9997125109213137
35.5,0.9997640124524224
36.0,0.9998061083419376
36.5,0.9998416842407004
37.0,0.9998711389479142
37.5,0.9998951459075172
38.0,0.9999151009167216
38.5,0.9999317526645985
39.0,0.9999448415554398
39.5,0.9999555790358828
40.0,0.9999638108534054
40.5,0.9999707371678747
41.0,0.9999762037267688
41.5,0.9999808501137158
42.0,0.9999846725664594
42.5,0.9999876823717693
43.0,0.999990206845973
43.5,0.9999922873738935
44.0,0.9999941007815927
44.5,0.9999956132087608
45.0,0.999996794557345
45.5,0.9999977501705308
46.0,0.9999984273767256
46.5,0.9999989616171681
47.0,0.999999409325708
47.5,0.9999996651591593
48.0,0.9999998306984513
48.5,0.9999999209926106
49.0,0.9999999849509734
49.5,0.9999999962377434
50.0,1.0
50.5,1.0
51.0,1.0
51.5,1.0
52.0,1.0
52.5,1.0
53.0,1.0
53.5,1.0
54.0,1.0
54.5,1.0
55.0,1.0
55.5,1.0
56.0,1.0
56.5,1.0
57.0,1.0
57.5,1.0
58.0,1.0
58.5,1.0
59.0,1.0
59.5,1.0
60.0,1.0
60.5,1.0
61.0,1.0
61.5,1.0
62.0,1.0
62.5,1.0
63.0,1.0
63.5,1.0
64.0,1.0
64.5,1.0
65.0,1.0
65.5,1.0
66.0,1.0
66.5,1.0
67.0,1.0
67.5,1.0
68.0,1.0
68.5,1.0
69.0,1.0
69.5,1.0
70.0,1.0
70.5,1.0
71.0,1.0
71.5,1.0
72.0,1.0
72.5,1.0
73.0,1.0
73.5,1.0
74.0,1.0
74.5,1.0
75.0,1.0
75.5,1.0
76.0,1.0
76.5,1.0
77.0,1.0
77.5,1.0
78.0,1.0
78.5,1.0
79.0,1.0
79.5,1.0
80.0,1.0
80.5,1.0
81.0,1.0
81.5,1.0
82.0,1.0
82.5,1.0
83.0,1.0
83.5,1.0
84.0,1.0
84.5,1.0
85.0,1.0
85.5,1.0
86.0,1.0
86.5,1.0
87.0,1.0
87.5,1.0
88.0,1.0
88.5,1.0
89.0,1.0
89.5,1.0
90.0,1.0
90.5,1.0
91.0,1.0
91.5,1.0
92.0,1.0
92.5,1.0
93.0,1.0
93.5,1.0
94.0,1.0
94.5,1.0
95.0,1.0
95.5,1.0
96.0,1.0
96.5,1.0
97.0,1.0
97.5,1.0
98.0,1.0
98.5,1.0
99.0,1.0
99.5,1.0
100.0,1.0
100.5,1.0
101.0,1.0
101.5,1.0
102.0,1.0
102.5,1.0
103.0,1.0
103.5,1.0
104.0,1.0
104.5,1.0
105.0,1.0
105.5,1.0
106.0,1.0
106.5,1.0
107.0,1.0
107.5,1.0
108.0,1.0
108.5,1.0
109.0,1.0
109.5,1.0
110.0,1.0
110.5,1.0
111.0,1.0
111.5,1.0
112.0,1.0
112.5,1.0
113.0,1.0
113.5,1.0
114.0,1.0
114.5,1.0
115.0,1.0
115.5,1.0
116.0,1.0
116.5,1.0
117.0,1.0
117.5,1.0
118.0,1.0
118.5,1.0
119.0,1.0
119.5,1.0
120.0,1.0
120.5,1.0
121.0,1.0
121.5,1.0
122.0,1.0
122.5,1.0
123.0,1.0
123.5,1.0
124.0,1.0
124.5,1.0
125.0,1.0
125.5,1.0
126.0,1.0
126.5,1.0
127.0,1.0
127.5,1.0
128.0,1.0
128.5,1.0
129.0,1.0
129.5,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_IAB_1_2_backhaul_los_False_isDownlink_False.csv <==
x,y
1.0976822,0.003125
1.3825519478114479,0.0125
1.6674216956228955,0.0125
1.9522914434343432,0.0125
2.237161191245791,0.0125
2.522030939057239,0.0125
2.806900686868687,0.0125
3.0917704346801345,0.028124999999999997
3.3766401824915824,0.0375
3.6615099303030303,0.0375
3.946379678114478,0.0375
4.231249425925926,0.0375
4.516119173737374,0.04375
4.8009889215488215,0.049999999999999996
5.0858586693602685,0.049999999999999996
5.370728417171717,0.049999999999999996
5.655598164983164,0.049999999999999996
5.940467912794613,0.05625
6.22533766060606,0.0625
6.510207408417509,0.0625
6.795077156228956,0.0625
7.079946904040403,0.06874999999999999
7.364816651851852,0.06874999999999999
7.649686399663299,0.071875
7.934556147474748,0.075
8.219425895286195,0.103125
8.504295643097644,0.109375
8.78916539090909,0.14062499999999997
9.074035138720538,0.14687499999999998
9.358904886531986,0.14687499999999998
9.643774634343433,0.14999999999999997
9.928644382154882,0.14999999999999997
10.21351412996633,0.14999999999999997
10.498383877777776,0.14999999999999997
10.783253625589225,0.15624999999999997
11.068123373400672,0.15624999999999997
11.352993121212121,0.159375
11.637862869023568,0.159375
11.922732616835017,0.17499999999999996
12.207602364646464,0.17499999999999996
12.492472112457913,0.17499999999999996
12.77734186026936,0.17499999999999996
13.062211608080807,0.18124999999999997
13.347081355892255,0.18749999999999997
13.631951103703702,0.18749999999999997
13.916820851515151,0.19687499999999997
14.201690599326598,0.19999999999999998
14.486560347138047,0.20312499999999997
14.771430094949494,0.20624999999999996
15.056299842760941,0.21249999999999997
15.34116959057239,0.21562499999999998
15.626039338383837,0.22187499999999996
15.910909086195286,0.23124999999999998
16.195778834006735,0.24062499999999998
16.480648581818183,0.24687499999999996
16.76551832962963,0.25625
17.050388077441077,0.29062499999999997
17.335257825252526,0.3
17.620127573063975,0.315625
17.90499732087542,0.34374999999999994
18.18986706868687,0.37499999999999994
18.474736816498318,0.38437499999999997
18.759606564309767,0.39062499999999994
19.044476312121212,0.396875
19.32934605993266,0.4125
19.61421580774411,0.42187499999999994
19.899085555555555,0.43437499999999996
20.183955303367004,0.44062499999999993
20.468825051178452,0.44999999999999996
20.7536947989899,0.459375
21.038564546801346,0.46249999999999997
21.323434294612795,0.46874999999999994
21.608304042424244,0.48437499999999994
21.89317379023569,0.509375
22.178043538047138,0.534375
22.462913285858587,0.540625
22.747783033670036,0.565625
23.03265278148148,0.5875
23.31752252929293,0.6
23.60239227710438,0.628125
23.887262024915827,0.64375
24.172131772727273,0.65625
24.45700152053872,0.68125
24.74187126835017,0.71875
25.026741016161616,0.74375
25.311610763973064,0.775
25.596480511784513,0.7999999999999999
25.881350259595962,0.828125
26.166220007407407,0.84375
26.451089755218856,0.853125
26.735959503030305,0.884375
27.02082925084175,0.9093749999999999
27.3056989986532,0.934375
27.590568746464648,0.9375
27.875438494276096,0.9562499999999999
28.16030824208754,0.959375
28.44517798989899,0.96875
28.73004773771044,0.984375
29.014917485521885,0.990625
29.299787233333333,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_IAB_1_2_backhaul_los_False_isDownlink_True.csv <==
x,y
0.0055821,0.003125
0.30861076565656564,0.059375
0.6116394313131314,0.0625
0.914668096969697,0.06874999999999999
1.2176967626262627,0.08125
1.5207254282828284,0.0875
1.823754093939394,0.09999999999999999
2.1267827595959594,0.11249999999999999
2.429811425252525,0.11875
2.732840090909091,0.128125
3.0358687565656566,0.13437499999999997
3.3388974222222223,0.14375
3.6419260878787876,0.15312499999999998
3.9449547535353533,0.16562499999999997
4.247983419191919,0.18124999999999997
4.551012084848485,0.20624999999999996
4.8540407505050505,0.22499999999999998
5.157069416161616,0.23749999999999996
5.460098081818182,0.24687499999999996
5.763126747474748,0.25625
6.066155413131313,0.26249999999999996
6.369184078787879,0.27812499999999996
6.672212744444445,0.28124999999999994
6.9752414101010105,0.2875
7.278270075757575,0.30624999999999997
7.581298741414141,0.31875
7.884327407070707,0.33125
8.187356072727273,0.35937499999999994
8.490384738383838,0.37499999999999994
8.793413404040404,0.38125
9.09644206969697,0.40312499999999996
9.399470735353535,0.40937499999999993
9.702499401010101,0.40937499999999993
10.005528066666667,0.428125
10.308556732323233,0.45624999999999993
10.611585397979798,0.46562499999999996
10.914614063636364,0.46562499999999996
11.21764272929293,0.47187499999999993
11.520671394949495,0.4749999999999999
11.823700060606061,0.47812499999999997
12.126728726262627,0.48437499999999994
12.429757391919193,0.48749999999999993
12.732786057575758,0.4906249999999999
13.035814723232324,0.4906249999999999
13.33884338888889,0.49374999999999997
13.641872054545455,0.49374999999999997
13.944900720202021,0.49999999999999994
14.247929385858587,0.5031249999999999
14.55095805151515,0.509375
14.853986717171717,0.515625
15.157015382828282,0.528125
15.460044048484848,0.53125
15.763072714141414,0.534375
16.06610137979798,0.54375
16.369130045454547,0.55
16.672158711111113,0.553125
16.97518737676768,0.5625
17.278216042424244,0.5875
17.58124470808081,0.590625
17.884273373737376,0.59375
18.18730203939394,0.596875
18.490330705050507,0.603125
18.793359370707073,0.603125
19.09638803636364,0.609375
19.399416702020204,0.6125
19.70244536767677,0.6125
20.005474033333336,0.615625
20.3085026989899,0.625
20.611531364646467,0.63125
20.914560030303033,0.634375
21.2175886959596,0.634375
21.520617361616164,0.6375
21.82364602727273,0.65
22.126674692929296,0.653125
22.42970335858586,0.65625
22.732732024242427,0.659375
23.035760689898993,0.659375
23.33878935555556,0.6625
23.641818021212124,0.665625
23.94484668686869,0.6749999999999999
24.247875352525256,0.68125
24.55090401818182,0.6906249999999999
24.853932683838387,0.7062499999999999
25.156961349494953,0.715625
25.45999001515152,0.71875
25.763018680808084,0.734375
26.06604734646465,0.7374999999999999
26.369076012121216,0.75625
26.67210467777778,0.78125
26.975133343434347,0.8125
27.278162009090913,0.828125
27.58119067474748,0.853125
27.884219340404044,0.88125
28.18724800606061,0.890625
28.490276671717176,0.9
28.79330533737374,0.921875
29.096334003030304,0.9562499999999999
29.39936266868687,0.9718749999999999
29.702391334343435,0.98125
30.00542,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_IAB_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
9.3081995,0.003125
9.51521237912458,0.003125
9.722225258249159,0.003125
9.929238137373739,0.003125
10.136251016498317,0.00625
10.343263895622897,0.00625
10.550276774747475,0.00625
10.757289653872055,0.00625
10.964302532996633,0.00625
11.171315412121213,0.00625
11.378328291245792,0.009375
11.585341170370372,0.009375
11.79235404949495,0.0125
11.99936692861953,0.0125
12.206379807744108,0.01875
12.413392686868688,0.024999999999999998
12.620405565993266,0.028124999999999997
12.827418445117846,0.034374999999999996
13.034431324242425,0.034374999999999996
13.241444203367005,0.04375
13.448457082491583,0.04375
13.655469961616163,0.046875
13.862482840740743,0.049999999999999996
14.069495719865321,0.059375
14.2765085989899,0.071875
14.48352147811448,0.071875
14.69053435723906,0.075
14.897547236363637,0.075
15.104560115488216,0.075
15.311572994612796,0.078125
15.518585873737376,0.08437499999999999
15.725598752861954,0.090625
15.932611631986532,0.09375
16.139624511111112,0.09687499999999999
16.346637390235692,0.10625
16.55365026936027,0.11249999999999999
16.76066314848485,0.11562499999999999
16.96767602760943,0.12499999999999999
17.17468890673401,0.13749999999999998
17.38170178585859,0.14062499999999997
17.588714664983165,0.14375
17.795727544107745,0.15312499999999998
18.002740423232325,0.16249999999999998
18.2097533023569,0.16562499999999997
18.416766181481485,0.17812499999999998
18.62377906060606,0.18437499999999998
18.83079193973064,0.19687499999999997
19.03780481885522,0.20937499999999998
19.244817697979798,0.21874999999999997
19.451830577104378,0.23749999999999996
19.658843456228958,0.24687499999999996
19.865856335353534,0.26249999999999996
20.072869214478118,0.27499999999999997
20.279882093602694,0.29374999999999996
20.486894972727274,0.3
20.693907851851854,0.30937499999999996
20.90092073097643,0.32187499999999997
21.10793361010101,0.34687499999999993
21.31494648922559,0.35937499999999994
21.521959368350167,0.37499999999999994
21.72897224747475,0.38125
21.935985126599327,0.39374999999999993
22.142998005723907,0.39999999999999997
22.350010884848487,0.428125
22.557023763973064,0.44687499999999997
22.764036643097647,0.46562499999999996
22.971049522222224,0.48124999999999996
23.178062401346804,0.49687499999999996
23.385075280471384,0.49999999999999994
23.59208815959596,0.5031249999999999
23.79910103872054,0.515625
24.00611391784512,0.540625
24.213126796969696,0.553125
24.42013967609428,0.584375
24.627152555218856,0.60625
24.834165434343436,0.61875
25.041178313468016,0.63125
25.248191192592593,0.653125
25.455204071717173,0.66875
25.662216950841753,0.7062499999999999
25.869229829966333,0.734375
26.07624270909091,0.7687499999999999
26.28325558821549,0.7875
26.49026846734007,0.803125
26.69728134646465,0.834375
26.904294225589226,0.84375
27.111307104713806,0.86875
27.318319983838386,0.903125
27.525332862962966,0.91875
27.732345742087542,0.934375
27.939358621212122,0.9468749999999999
28.146371500336702,0.9562499999999999
28.353384379461282,0.9624999999999999
28.56039725858586,0.965625
28.76741013771044,0.9781249999999999
28.97442301683502,0.984375
29.1814358959596,0.9874999999999999
29.38844877508418,0.996875
29.595461654208755,0.996875
29.802474533333335,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_IAB_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
24.4455618,0.003125
24.50617123063973,0.003125
24.566780661279463,0.003125
24.627390091919192,0.003125
24.687999522558922,0.003125
24.748608953198655,0.003125
24.809218383838385,0.003125
24.869827814478114,0.003125
24.930437245117844,0.003125
24.991046675757577,0.003125
25.051656106397306,0.003125
25.112265537037036,0.003125
25.17287496767677,0.003125
25.2334843983165,0.003125
25.29409382895623,0.003125
25.35470325959596,0.003125
25.41531269023569,0.003125
25.47592212087542,0.003125
25.53653155151515,0.003125
25.597140982154883,0.003125
25.657750412794613,0.003125
25.718359843434342,0.003125
25.778969274074075,0.003125
25.839578704713805,0.003125
25.900188135353535,0.003125
25.960797565993268,0.003125
26.021406996632997,0.003125
26.082016427272727,0.003125
26.142625857912456,0.003125
26.20323528855219,0.003125
26.26384471919192,0.00625
26.32445414983165,0.009375
26.385063580471382,0.0125
26.44567301111111,0.015625
26.50628244175084,0.015625
26.566891872390574,0.024999999999999998
26.627501303030304,0.031249999999999997
26.688110733670033,0.034374999999999996
26.748720164309766,0.0375
26.809329594949496,0.0375
26.869939025589225,0.0375
26.930548456228955,0.040625
26.991157886868688,0.04375
27.051767317508418,0.046875
27.112376748148147,0.049999999999999996
27.17298617878788,0.053125
27.23359560942761,0.05625
27.29420504006734,0.05625
27.35481447070707,0.059375
27.415423901346802,0.0625
27.47603333198653,0.0625
27.536642762626265,0.071875
27.597252193265994,0.08125
27.657861623905724,0.0875
27.718471054545454,0.09375
27.779080485185187,0.10625
27.839689915824916,0.11249999999999999
27.900299346464646,0.12499999999999999
27.96090877710438,0.13749999999999998
28.02151820774411,0.15312499999999998
28.082127638383838,0.16874999999999998
28.142737069023568,0.18437499999999998
28.2033464996633,0.20937499999999998
28.26395593030303,0.22187499999999996
28.32456536094276,0.253125
28.385174791582493,0.27812499999999996
28.445784222222223,0.28124999999999994
28.506393652861952,0.29374999999999996
28.56700308350168,0.31249999999999994
28.627612514141415,0.34374999999999994
28.688221944781144,0.37499999999999994
28.748831375420878,0.40937499999999993
28.809440806060607,0.43124999999999997
28.870050236700337,0.45624999999999993
28.930659667340066,0.47812499999999997
28.9912690979798,0.5031249999999999
29.05187852861953,0.528125
29.11248795925926,0.553125
29.17309738989899,0.5875
29.23370682053872,0.6125
29.29431625117845,0.6375
29.35492568181818,0.659375
29.415535112457913,0.68125
29.476144543097643,0.69375
29.536753973737376,0.7218749999999999
29.597363404377106,0.7531249999999999
29.657972835016835,0.79375
29.718582265656565,0.825
29.779191696296298,0.828125
29.839801126936027,0.853125
29.900410557575757,0.871875
29.96101998821549,0.8937499999999999
30.02162941885522,0.9093749999999999
30.08223884949495,0.93125
30.14284828013468,0.959375
30.203457710774412,0.9718749999999999
30.26406714141414,0.9718749999999999
30.32467657205387,0.990625
30.385286002693604,0.990625
30.445895433333334,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_NCR_0_backhaul_los_True_isDownlink_False.csv <==
x,y
0.12680083333333333,0.003125
0.26176951952861954,0.003125
0.3967382057239057,0.009375
0.531706891919192,0.021875
0.6666755781144782,0.034374999999999996
0.8016442643097644,0.06874999999999999
0.9366129505050506,0.10625
1.0715816367003368,0.14062499999999997
1.206550322895623,0.17499999999999996
1.341519009090909,0.19999999999999998
1.4764876952861954,0.21249999999999997
1.6114563814814815,0.25625
1.7464250676767676,0.29687499999999994
1.881393753872054,0.334375
2.0163624400673403,0.365625
2.1513311262626265,0.40624999999999994
2.2862998124579126,0.44375
2.4212684986531987,0.46874999999999994
2.556237184848485,0.49374999999999997
2.6912058710437714,0.528125
2.8261745572390575,0.55
2.9611432434343437,0.590625
3.0961119296296298,0.621875
3.231080615824916,0.646875
3.366049302020202,0.665625
3.5010179882154886,0.6749999999999999
3.6359866744107747,0.6906249999999999
3.770955360606061,0.7062499999999999
3.905924046801347,0.715625
4.0408927329966335,0.74375
4.17586141919192,0.759375
4.310830105387206,0.759375
4.445798791582492,0.771875
4.580767477777778,0.7875
4.715736163973064,0.7999999999999999
4.85070485016835,0.809375
4.985673536363636,0.828125
5.1206422225589225,0.8312499999999999
5.2556109087542096,0.834375
5.390579594949496,0.84375
5.525548281144782,0.8468749999999999
5.660516967340068,0.85625
5.795485653535354,0.86875
5.93045433973064,0.871875
6.065423025925926,0.88125
6.200391712121212,0.884375
6.3353603983164986,0.884375
6.470329084511785,0.8875
6.605297770707071,0.903125
6.740266456902358,0.9093749999999999
6.875235143097644,0.9125
7.01020382929293,0.921875
7.145172515488216,0.9249999999999999
7.280141201683502,0.93125
7.415109887878788,0.94375
7.550078574074075,0.9468749999999999
7.685047260269361,0.9468749999999999
7.820015946464647,0.95
7.954984632659933,0.95
8.08995331885522,0.953125
8.224922005050507,0.9562499999999999
8.359890691245793,0.9624999999999999
8.49485937744108,0.965625
8.629828063636365,0.965625
8.764796749831651,0.965625
8.899765436026938,0.9718749999999999
9.034734122222224,0.9718749999999999
9.16970280841751,0.9718749999999999
9.304671494612796,0.9718749999999999
9.439640180808082,0.9718749999999999
9.574608867003368,0.9718749999999999
9.709577553198654,0.9718749999999999
9.84454623939394,0.975
9.979514925589227,0.975
10.114483611784513,0.975
10.2494522979798,0.975
10.384420984175087,0.975
10.519389670370373,0.984375
10.654358356565659,0.990625
10.789327042760945,0.9937499999999999
10.924295728956231,0.9937499999999999
11.059264415151517,0.9937499999999999
11.194233101346803,0.9937499999999999
11.32920178754209,0.9937499999999999
11.464170473737376,0.996875
11.599139159932662,0.996875
11.734107846127948,0.996875
11.869076532323234,0.996875
12.00404521851852,0.996875
12.139013904713806,0.996875
12.273982590909092,0.996875
12.408951277104379,0.996875
12.543919963299665,0.996875
12.67888864949495,0.996875
12.813857335690237,0.996875
12.948826021885523,0.996875
13.08379470808081,0.996875
13.218763394276097,0.996875
13.353732080471383,0.996875
13.488700766666668,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_NCR_0_backhaul_los_True_isDownlink_True.csv <==
x,y
4.0132768,0.003125
4.178299047138047,0.003125
4.343321294276095,0.009375
4.508343541414141,0.021875
4.673365788552188,0.028124999999999997
4.838388035690236,0.034374999999999996
5.003410282828282,0.040625
5.16843252996633,0.05625
5.333454777104377,0.0625
5.498477024242424,0.0875
5.663499271380472,0.10625
5.828521518518518,0.11562499999999999
5.9935437656565655,0.13749999999999998
6.158566012794613,0.17187499999999997
6.323588259932659,0.19687499999999997
6.488610507070707,0.21249999999999997
6.653632754208754,0.24687499999999996
6.8186550013468015,0.28124999999999994
6.983677248484849,0.315625
7.148699495622895,0.34687499999999993
7.313721742760943,0.36874999999999997
7.47874398989899,0.40937499999999993
7.6437662370370365,0.43437499999999996
7.808788484175084,0.459375
7.973810731313131,0.48749999999999993
8.138832978451179,0.50625
8.303855225589226,0.528125
8.468877472727272,0.565625
8.633899719865319,0.59375
8.798921967003366,0.6125
8.963944214141414,0.63125
9.128966461279461,0.65
9.293988708417508,0.6625
9.459010955555556,0.6749999999999999
9.624033202693603,0.696875
9.78905544983165,0.7125
9.954077696969698,0.740625
10.119099944107745,0.765625
10.28412219124579,0.78125
10.449144438383838,0.7999999999999999
10.614166685521885,0.809375
10.779188932659933,0.825
10.94421117979798,0.840625
11.109233426936026,0.84375
11.274255674074073,0.8624999999999999
11.43927792121212,0.86875
11.604300168350168,0.88125
11.769322415488215,0.890625
11.934344662626263,0.896875
12.09936690976431,0.903125
12.264389156902357,0.90625
12.429411404040405,0.9125
12.594433651178452,0.91875
12.759455898316498,0.928125
12.924478145454545,0.934375
13.089500392592592,0.934375
13.25452263973064,0.934375
13.419544886868687,0.9375
13.584567134006734,0.9468749999999999
13.749589381144782,0.95
13.914611628282827,0.959375
14.079633875420875,0.959375
14.244656122558922,0.959375
14.40967836969697,0.959375
14.574700616835017,0.965625
14.739722863973064,0.96875
14.904745111111112,0.96875
15.069767358249159,0.975
15.234789605387206,0.98125
15.399811852525252,0.984375
15.5648340996633,0.9874999999999999
15.729856346801347,0.9874999999999999
15.894878593939394,0.990625
16.059900841077443,0.990625
16.22492308821549,0.990625
16.389945335353538,0.990625
16.55496758249158,0.9937499999999999
16.71998982962963,0.9937499999999999
16.885012076767676,0.9937499999999999
17.050034323905724,0.9937499999999999
17.21505657104377,0.9937499999999999
17.38007881818182,0.9937499999999999
17.545101065319866,0.9937499999999999
17.710123312457913,0.9937499999999999
17.87514555959596,0.9937499999999999
18.040167806734004,0.9937499999999999
18.20519005387205,0.996875
18.3702123010101,0.996875
18.535234548148146,0.996875
18.700256795286194,0.996875
18.86527904242424,0.996875
19.03030128956229,0.996875
19.195323536700336,0.996875
19.360345783838383,0.996875
19.52536803097643,0.996875
19.690390278114478,0.996875
19.855412525252525,0.996875
20.020434772390573,0.996875
20.18545701952862,0.996875
20.350479266666667,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_NCR_1_2_backhaul_los_False_isDownlink_False.csv <==
x,y
0.0,0.19374999999999998
0.009408254208754208,0.7062499999999999
0.018816508417508416,0.7625
0.028224762626262626,0.7875
0.03763301683501683,0.821875
0.04704127104377104,0.825
0.05644952525252525,0.84375
0.06585777946127945,0.859375
0.07526603367003366,0.871875
0.08467428787878788,0.8781249999999999
0.09408254208754208,0.8937499999999999
0.10349079629629629,0.9
0.1128990505050505,0.9093749999999999
0.1223073047138047,0.915625
0.1317155589225589,0.921875
0.14112381313131311,0.9249999999999999
0.15053206734006733,0.93125
0.15994032154882154,0.93125
0.16934857575757575,0.934375
0.17875682996632994,0.9375
0.18816508417508415,0.9406249999999999
0.19757333838383836,0.9406249999999999
0.20698159259259258,0.9406249999999999
0.2163898468013468,0.9468749999999999
0.225798101010101,0.95
0.2352063552188552,0.953125
0.2446146094276094,0.953125
0.2540228636363636,0.953125
0.2634311178451178,0.9562499999999999
0.27283937205387204,0.9562499999999999
0.28224762626262623,0.959375
0.29165588047138047,0.959375
0.30106413468013465,0.959375
0.31047238888888884,0.9624999999999999
0.3198806430976431,0.96875
0.32928889730639727,0.96875
0.3386971515151515,0.96875
0.3481054057239057,0.96875
0.3575136599326599,0.9718749999999999
0.3669219141414141,0.9718749999999999
0.3763301683501683,0.9718749999999999
0.38573842255892254,0.9718749999999999
0.39514667676767673,0.9718749999999999
0.4045549309764309,0.9718749999999999
0.41396318518518516,0.9718749999999999
0.42337143939393934,0.9718749999999999
0.4327796936026936,0.9718749999999999
0.44218794781144777,0.975
0.451596202020202,0.9781249999999999
0.4610044562289562,0.98125
0.4704127104377104,0.98125
0.4798209646464646,0.98125
0.4892292188552188,0.984375
0.49863747306397305,0.984375
0.5080457272727272,0.984375
0.5174539814814815,0.984375
0.5268622356902356,0.984375
0.5362704898989898,0.984375
0.5456787441077441,0.984375
0.5550869983164982,0.984375
0.5644952525252525,0.984375
0.5739035067340067,0.984375
0.5833117609427609,0.984375
0.5927200151515151,0.984375
0.6021282693602693,0.984375
0.6115365235690235,0.984375
0.6209447777777777,0.984375
0.6303530319865319,0.984375
0.6397612861952862,0.984375
0.6491695404040404,0.984375
0.6585777946127945,0.984375
0.6679860488215488,0.984375
0.677394303030303,0.984375
0.6868025572390571,0.984375
0.6962108114478114,0.984375
0.7056190656565656,0.984375
0.7150273198653198,0.984375
0.724435574074074,0.984375
0.7338438282828282,0.984375
0.7432520824915825,0.990625
0.7526603367003366,0.990625
0.7620685909090908,0.990625
0.7714768451178451,0.990625
0.7808850993265992,0.990625
0.7902933535353535,0.990625
0.7997016077441077,0.990625
0.8091098619528618,0.990625
0.8185181161616161,0.990625
0.8279263703703703,0.990625
0.8373346245791246,0.990625
0.8467428787878787,0.990625
0.8561511329966329,0.990625
0.8655593872053872,0.990625
0.8749676414141413,0.990625
0.8843758956228955,0.990625
0.8937841498316498,0.9937499999999999
0.903192404040404,0.9937499999999999
0.9126006582491581,0.9937499999999999
0.9220089124579124,0.9937499999999999
0.9314171666666666,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_NCR_1_2_backhaul_los_False_isDownlink_True.csv <==
x,y
0.0039646333333333336,0.003125
0.16996356195286194,0.003125
0.3359624905723906,0.00625
0.5019614191919192,0.021875
0.6679603478114478,0.059375
0.8339592764309763,0.09999999999999999
0.999958205050505,0.13124999999999998
1.1659571336700336,0.15312499999999998
1.3319560622895623,0.18749999999999997
1.497954990909091,0.23124999999999998
1.6639539195286195,0.253125
1.8299528481481482,0.2875
1.9959517767676769,0.30624999999999997
2.161950705387205,0.334375
2.3279496340067336,0.36249999999999993
2.4939485626262625,0.4125
2.659947491245791,0.42187499999999994
2.8259464198653195,0.459375
2.9919453484848484,0.49999999999999994
3.157944277104377,0.53125
3.3239432057239053,0.553125
3.4899421343434343,0.578125
3.6559410629629627,0.584375
3.821939991582491,0.6
3.98793892020202,0.621875
4.153937848821548,0.646875
4.319936777441077,0.665625
4.485935706060606,0.671875
4.651934634680134,0.684375
4.817933563299663,0.7125
4.983932491919192,0.725
5.14993142053872,0.75
5.315930349158249,0.7625
5.481929277777778,0.771875
5.647928206397306,0.79375
5.813927135016835,0.809375
5.979926063636364,0.825
6.145924992255892,0.8312499999999999
6.3119239208754205,0.84375
6.4779228494949495,0.85
6.6439217781144775,0.859375
6.809920706734006,0.86875
6.975919635353535,0.875
7.141918563973063,0.884375
7.307917492592592,0.8875
7.473916421212121,0.8937499999999999
7.639915349831649,0.9
7.805914278451178,0.90625
7.971913207070707,0.9125
8.137912135690236,0.91875
8.303911064309764,0.9375
8.469909992929294,0.94375
8.635908921548822,0.94375
8.80190785016835,0.95
8.96790677878788,0.95
9.133905707407408,0.953125
9.299904636026936,0.959375
9.465903564646466,0.959375
9.631902493265994,0.9624999999999999
9.797901421885522,0.9624999999999999
9.963900350505051,0.965625
10.12989927912458,0.96875
10.295898207744107,0.96875
10.461897136363637,0.96875
10.627896064983165,0.96875
10.793894993602693,0.96875
10.959893922222223,0.96875
11.125892850841751,0.96875
11.29189177946128,0.96875
11.457890708080809,0.9718749999999999
11.623889636700337,0.975
11.789888565319865,0.975
11.955887493939395,0.975
12.121886422558923,0.975
12.287885351178451,0.975
12.45388427979798,0.975
12.619883208417509,0.9781249999999999
12.785882137037037,0.98125
12.951881065656567,0.98125
13.117879994276095,0.98125
13.283878922895623,0.98125
13.449877851515152,0.9874999999999999
13.61587678013468,0.9874999999999999
13.781875708754209,0.9874999999999999
13.947874637373738,0.9874999999999999
14.113873565993266,0.9874999999999999
14.279872494612794,0.9874999999999999
14.445871423232324,0.990625
14.611870351851852,0.990625
14.77786928047138,0.990625
14.94386820909091,0.990625
15.109867137710438,0.990625
15.275866066329966,0.990625
15.441864994949496,0.990625
15.607863923569024,0.9937499999999999
15.773862852188552,0.9937499999999999
15.939861780808082,0.996875
16.105860709427606,0.996875
16.271859638047136,0.996875
16.437858566666666,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_NCR_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
0.1519936,0.003125
0.814128257912458,0.049999999999999996
1.4762629158249159,0.090625
2.138397573737374,0.121875
2.800532231649832,0.13749999999999998
3.4626668895622896,0.16562499999999997
4.124801547474748,0.17187499999999997
4.786936205387206,0.19062499999999996
5.449070863299664,0.19687499999999997
6.1112055212121215,0.19999999999999998
6.773340179124579,0.20312499999999997
7.435474837037037,0.21249999999999997
8.097609494949497,0.21874999999999997
8.759744152861954,0.22499999999999998
9.421878810774412,0.23124999999999998
10.08401346868687,0.23437499999999997
10.746148126599328,0.23749999999999996
11.408282784511787,0.23749999999999996
12.070417442424244,0.24062499999999998
12.732552100336703,0.24062499999999998
13.39468675824916,0.24999999999999997
14.056821416161618,0.25937499999999997
14.718956074074075,0.271875
15.381090731986534,0.271875
16.043225389898993,0.284375
16.70536004781145,0.29062499999999997
17.367494705723907,0.31249999999999994
18.029629363636367,0.32499999999999996
18.691764021548824,0.35312499999999997
19.35389867946128,0.37812499999999993
20.016033337373738,0.41562499999999997
20.6781679952862,0.46874999999999994
21.340302653198655,0.49687499999999996
22.002437311111112,0.521875
22.664571969023573,0.55
23.32670662693603,0.59375
23.988841284848487,0.625
24.650975942760944,0.665625
25.313110600673404,0.7062499999999999
25.97524525858586,0.740625
26.63737991649832,0.75625
27.29951457441078,0.7875
27.961649232323236,0.8125
28.623783890235693,0.834375
29.28591854814815,0.84375
29.94805320606061,0.85625
30.610187863973067,0.865625
31.272322521885524,0.875
31.934457179797985,0.8781249999999999
32.596591837710434,0.890625
33.258726495622895,0.9
33.920861153535355,0.9
34.58299581144781,0.9125
35.24513046936027,0.915625
35.90726512727273,0.91875
36.56939978518518,0.9249999999999999
37.231534443097644,0.9249999999999999
37.893669101010104,0.928125
38.55580375892256,0.9375
39.21793841683502,0.95
39.88007307474747,0.9562499999999999
40.54220773265993,0.9562499999999999
41.20434239057239,0.9562499999999999
41.866477048484846,0.959375
42.52861170639731,0.9624999999999999
43.19074636430977,0.965625
43.85288102222222,0.9718749999999999
44.51501568013468,0.9718749999999999
45.17715033804714,0.9718749999999999
45.839284995959595,0.9781249999999999
46.501419653872055,0.9781249999999999
47.16355431178451,0.9781249999999999
47.82568896969697,0.9781249999999999
48.48782362760943,0.9781249999999999
49.14995828552188,0.9781249999999999
49.812092943434344,0.98125
50.474227601346804,0.984375
51.13636225925926,0.984375
51.79849691717172,0.984375
52.46063157508418,0.984375
53.12276623299663,0.9874999999999999
53.78490089090909,0.9874999999999999
54.44703554882155,0.9874999999999999
55.10917020673401,0.9874999999999999
55.77130486464647,0.9874999999999999
56.43343952255892,0.9874999999999999
57.09557418047138,0.9874999999999999
57.75770883838384,0.9874999999999999
58.419843496296295,0.9874999999999999
59.081978154208755,0.9874999999999999
59.744112812121216,0.9874999999999999
60.40624747003367,0.9874999999999999
61.06838212794613,0.9874999999999999
61.73051678585859,0.9874999999999999
62.392651443771044,0.9874999999999999
63.054786101683504,0.9874999999999999
63.716920759595965,0.9874999999999999
64.37905541750843,0.9874999999999999
65.04119007542087,0.990625
65.70332473333333,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_NCR_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
11.711576333333333,0.003125
12.021623632323232,0.003125
12.33167093131313,0.003125
12.64171823030303,0.003125
12.95176552929293,0.003125
13.261812828282828,0.003125
13.571860127272727,0.003125
13.881907426262625,0.003125
14.191954725252526,0.003125
14.502002024242424,0.00625
14.812049323232323,0.00625
15.122096622222221,0.00625
15.43214392121212,0.00625
15.74219122020202,0.00625
16.052238519191917,0.00625
16.362285818181817,0.00625
16.672333117171718,0.00625
16.982380416161615,0.00625
17.292427715151515,0.009375
17.60247501414141,0.0125
17.912522313131312,0.0125
18.222569612121212,0.0125
18.53261691111111,0.0125
18.84266421010101,0.015625
19.152711509090906,0.021875
19.462758808080807,0.024999999999999998
19.772806107070707,0.034374999999999996
20.082853406060604,0.04375
20.3929007050505,0.05625
20.7029480040404,0.059375
21.0129953030303,0.06562499999999999
21.3230426020202,0.06562499999999999
21.6330899010101,0.06874999999999999
21.943137199999995,0.078125
22.253184498989896,0.08125
22.563231797979796,0.08125
22.873279096969696,0.0875
23.183326395959593,0.103125
23.49337369494949,0.121875
23.80342099393939,0.128125
24.11346829292929,0.15312499999999998
24.42351559191919,0.15624999999999997
24.733562890909088,0.16562499999999997
25.043610189898985,0.16874999999999998
25.353657488888885,0.19374999999999998
25.663704787878785,0.20624999999999996
25.973752086868686,0.23749999999999996
26.283799385858583,0.26562499999999994
26.59384668484848,0.29374999999999996
26.90389398383838,0.30937499999999996
27.21394128282828,0.33749999999999997
27.52398858181818,0.36249999999999993
27.834035880808077,0.39999999999999997
28.144083179797974,0.43124999999999997
28.454130478787874,0.45624999999999993
28.764177777777775,0.50625
29.07422507676767,0.5375
29.384272375757572,0.58125
29.69431967474747,0.609375
30.00436697373737,0.65
30.31441427272727,0.684375
30.624461571717166,0.734375
30.934508870707067,0.771875
31.244556169696963,0.7999999999999999
31.554603468686864,0.8468749999999999
31.864650767676764,0.865625
32.174698066666664,0.875
32.484745365656565,0.8875
32.79479266464646,0.9093749999999999
33.10483996363636,0.9249999999999999
33.41488726262626,0.934375
33.72493456161615,0.9375
34.03498186060605,0.95
34.34502915959595,0.9624999999999999
34.65507645858585,0.965625
34.96512375757575,0.9781249999999999
35.275171056565654,0.984375
35.585218355555554,0.9874999999999999
35.89526565454545,0.990625
36.20531295353535,0.990625
36.51536025252525,0.9937499999999999
36.82540755151514,0.9937499999999999
37.13545485050504,0.996875
37.44550214949494,0.996875
37.75554944848484,0.996875
38.06559674747474,0.996875
38.37564404646464,0.996875
38.68569134545454,0.996875
38.99573864444444,0.996875
39.30578594343434,0.996875
39.61583324242423,0.996875
39.92588054141413,0.996875
40.23592784040403,0.996875
40.54597513939393,0.996875
40.85602243838383,0.996875
41.16606973737373,0.996875
41.47611703636363,0.996875
41.78616433535353,0.996875
42.096211634343426,0.996875
42.406258933333326,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_RIS_2_1616_backhaul_los_True_isDownlink_False.csv <==
x,y
0.0006842,0.003125
0.4907164781144781,0.11562499999999999
0.9807487562289562,0.19687499999999997
1.4707810343434342,0.27499999999999997
1.9608133124579123,0.365625
2.4508455905723903,0.43437499999999996
2.940877868686868,0.48749999999999993
3.4309101468013465,0.5375
3.9209424249158245,0.58125
4.410974703030303,0.615625
4.901006981144781,0.640625
5.3910392592592595,0.66875
5.881071537373737,0.6875
6.371103815488215,0.709375
6.861136093602694,0.71875
7.351168371717171,0.740625
7.8412006498316495,0.75625
8.331232927946127,0.775
8.821265206060605,0.7843749999999999
9.311297484175084,0.7875
9.801329762289562,0.796875
10.29136204040404,0.809375
10.781394318518519,0.821875
11.271426596632995,0.84375
11.761458874747474,0.85625
12.251491152861952,0.85625
12.74152343097643,0.8624999999999999
13.231555709090909,0.865625
13.721587987205387,0.86875
14.211620265319864,0.871875
14.701652543434342,0.88125
15.19168482154882,0.884375
15.681717099663299,0.8875
16.171749377777775,0.890625
16.661781655892252,0.896875
17.151813934006732,0.903125
17.64184621212121,0.90625
18.13187849023569,0.9093749999999999
18.621910768350165,0.915625
19.111943046464642,0.915625
19.601975324579122,0.91875
20.0920076026936,0.9249999999999999
20.58203988080808,0.934375
21.072072158922555,0.934375
21.562104437037036,0.9468749999999999
22.052136715151512,0.9468749999999999
22.54216899326599,0.9468749999999999
23.03220127138047,0.9468749999999999
23.522233549494945,0.9468749999999999
24.012265827609426,0.9468749999999999
24.502298105723902,0.95
24.992330383838382,0.95
25.48236266195286,0.9562499999999999
25.972394940067336,0.9562499999999999
26.462427218181816,0.959375
26.952459496296292,0.959375
27.442491774410772,0.9624999999999999
27.93252405252525,0.965625
28.422556330639726,0.965625
28.912588608754206,0.965625
29.402620886868682,0.96875
29.892653164983162,0.96875
30.38268544309764,0.96875
30.87271772121212,0.96875
31.362749999326596,0.96875
31.852782277441072,0.9718749999999999
32.342814555555556,0.9718749999999999
32.83284683367003,0.9718749999999999
33.32287911178451,0.9718749999999999
33.81291138989899,0.975
34.30294366801347,0.975
34.792975946127946,0.975
35.28300822424242,0.9781249999999999
35.7730405023569,0.9781249999999999
36.26307278047138,0.98125
36.75310505858586,0.98125
37.243137336700336,0.984375
37.73316961481481,0.984375
38.22320189292929,0.9874999999999999
38.71323417104377,0.9874999999999999
39.20326644915825,0.9874999999999999
39.693298727272726,0.9874999999999999
40.1833310053872,0.9874999999999999
40.673363283501686,0.9874999999999999
41.16339556161616,0.9874999999999999
41.65342783973064,0.9874999999999999
42.143460117845116,0.990625
42.63349239595959,0.990625
43.123524674074076,0.990625
43.61355695218855,0.990625
44.10358923030303,0.990625
44.593621508417506,0.9937499999999999
45.08365378653198,0.9937499999999999
45.573686064646466,0.9937499999999999
46.06371834276094,0.996875
46.55375062087542,0.996875
47.043782898989896,0.996875
47.53381517710437,0.996875
48.023847455218856,0.996875
48.51387973333333,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_RIS_2_1616_backhaul_los_True_isDownlink_True.csv <==
x,y
0.0994809,0.003125
0.6175823040404039,0.009375
1.135683708080808,0.015625
1.653785112121212,0.021875
2.171886516161616,0.040625
2.68998792020202,0.059375
3.2080893242424238,0.09999999999999999
3.7261907282828277,0.128125
4.244292132323231,0.16562499999999997
4.762393536363636,0.20312499999999997
5.280494940404039,0.22812499999999997
5.798596344444443,0.25625
6.316697748484847,0.2875
6.834799152525251,0.32812499999999994
7.352900556565655,0.35624999999999996
7.871001960606058,0.37499999999999994
8.389103364646463,0.39999999999999997
8.907204768686867,0.4125
9.425306172727272,0.43124999999999997
9.943407576767674,0.44375
10.461508980808079,0.46249999999999997
10.979610384848483,0.48437499999999994
11.497711788888886,0.49687499999999996
12.01581319292929,0.51875
12.533914596969694,0.525
13.052016001010099,0.55
13.570117405050503,0.571875
14.088218809090906,0.59375
14.60632021313131,0.60625
15.124421617171715,0.621875
15.642523021212117,0.6375
16.16062442525252,0.640625
16.678725829292926,0.6625
17.19682723333333,0.678125
17.714928637373735,0.6875
18.23303004141414,0.7125
18.751131445454543,0.73125
19.269232849494944,0.74375
19.78733425353535,0.75
20.305435657575753,0.771875
20.823537061616157,0.778125
21.341638465656562,0.7843749999999999
21.859739869696966,0.809375
22.37784127373737,0.81875
22.89594267777777,0.84375
23.414044081818176,0.859375
23.93214548585858,0.871875
24.450246889898985,0.88125
24.96834829393939,0.890625
25.486449697979793,0.8937499999999999
26.004551102020198,0.903125
26.522652506060602,0.915625
27.040753910101007,0.91875
27.558855314141407,0.921875
28.076956718181812,0.9249999999999999
28.595058122222216,0.934375
29.11315952626262,0.9406249999999999
29.631260930303025,0.95
30.14936233434343,0.9562499999999999
30.667463738383834,0.959375
31.185565142424235,0.9624999999999999
31.70366654646464,0.96875
32.22176795050505,0.975
32.739869354545455,0.975
33.257970758585856,0.9781249999999999
33.77607216262626,0.9781249999999999
34.294173566666664,0.9781249999999999
34.812274970707065,0.9781249999999999
35.33037637474747,0.9781249999999999
35.848477778787874,0.9781249999999999
36.36657918282828,0.98125
36.88468058686868,0.98125
37.40278199090909,0.990625
37.92088339494949,0.990625
38.43898479898989,0.990625
38.9570862030303,0.990625
39.4751876070707,0.990625
39.99328901111111,0.9937499999999999
40.51139041515151,0.9937499999999999
41.02949181919192,0.9937499999999999
41.54759322323232,0.9937499999999999
42.06569462727272,0.9937499999999999
42.58379603131313,0.9937499999999999
43.10189743535353,0.9937499999999999
43.619998839393936,0.9937499999999999
44.13810024343434,0.9937499999999999
44.656201647474745,0.9937499999999999
45.174303051515146,0.9937499999999999
45.69240445555555,0.9937499999999999
46.210505859595955,0.9937499999999999
46.728607263636356,0.9937499999999999
47.246708667676764,0.9937499999999999
47.764810071717164,0.996875
48.28291147575757,0.996875
48.80101287979797,0.996875
49.31911428383838,0.996875
49.83721568787878,0.996875
50.35531709191918,0.996875
50.87341849595959,0.996875
51.3915199,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_RIS_2_88_backhaul_los_True_isDownlink_False.csv <==
x,y
0.0027644333333333333,0.003125
0.4633250114478114,0.071875
0.9238855895622895,0.17187499999999997
1.3844461676767676,0.26562499999999994
1.8450067457912458,0.35624999999999996
2.3055673239057235,0.43749999999999994
2.7661279020202016,0.49687499999999996
3.22668848013468,0.55
3.687249058249158,0.615625
4.147809636363636,0.65
4.608370214478114,0.6875
5.068930792592592,0.734375
5.5294913707070705,0.75625
5.990051948821549,0.7843749999999999
6.450612526936027,0.803125
6.911173105050505,0.81875
7.371733683164983,0.8375
7.832294261279461,0.85625
8.292854839393938,0.859375
8.753415417508416,0.88125
9.213975995622894,0.8875
9.674536573737372,0.9
10.13509715185185,0.90625
10.595657729966328,0.91875
11.056218308080807,0.921875
11.516778886195285,0.93125
11.977339464309763,0.9375
12.437900042424241,0.94375
12.89846062053872,0.94375
13.359021198653197,0.9468749999999999
13.819581776767675,0.9468749999999999
14.280142354882154,0.95
14.740702932996632,0.953125
15.20126351111111,0.9562499999999999
15.661824089225588,0.9624999999999999
16.122384667340064,0.9624999999999999
16.582945245454543,0.9624999999999999
17.04350582356902,0.965625
17.5040664016835,0.9718749999999999
17.964626979797977,0.9718749999999999
18.425187557912455,0.9718749999999999
18.885748136026933,0.975
19.34630871414141,0.9781249999999999
19.80686929225589,0.9781249999999999
20.267429870370368,0.9781249999999999
20.727990448484846,0.9781249999999999
21.188551026599324,0.9781249999999999
21.649111604713802,0.9781249999999999
22.10967218282828,0.9781249999999999
22.57023276094276,0.9781249999999999
23.030793339057237,0.9781249999999999
23.491353917171715,0.98125
23.951914495286193,0.98125
24.41247507340067,0.984375
24.87303565151515,0.984375
25.333596229629627,0.9874999999999999
25.794156807744105,0.9874999999999999
26.254717385858584,0.9937499999999999
26.71527796397306,0.9937499999999999
27.17583854208754,0.9937499999999999
27.636399120202018,0.9937499999999999
28.096959698316496,0.9937499999999999
28.557520276430974,0.996875
29.018080854545452,0.996875
29.47864143265993,0.996875
29.93920201077441,0.996875
30.399762588888887,0.996875
30.860323167003365,0.996875
31.320883745117843,0.996875
31.78144432323232,0.996875
32.242004901346796,0.996875
32.70256547946128,0.996875
33.16312605757575,0.996875
33.623686635690234,0.996875
34.08424721380471,0.996875
34.54480779191919,0.996875
35.005368370033665,0.996875
35.46592894814815,0.996875
35.92648952626262,0.996875
36.3870501043771,0.996875
36.84761068249158,0.996875
37.30817126060606,0.996875
37.768731838720534,0.996875
38.229292416835015,0.996875
38.68985299494949,0.996875
39.15041357306397,0.996875
39.610974151178446,0.996875
40.07153472929293,0.996875
40.5320953074074,0.996875
40.992655885521884,0.996875
41.45321646363636,0.996875
41.91377704175084,0.996875
42.374337619865315,0.996875
42.8348981979798,0.996875
43.29545877609427,0.996875
43.75601935420875,0.996875
44.21657993232323,0.996875
44.67714051043771,0.996875
45.137701088552184,0.996875
45.598261666666666,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_RIS_2_88_backhaul_los_True_isDownlink_True.csv <==
x,y
0.9841115333333333,0.003125
1.4925126983164985,0.003125
2.0009138632996635,0.009375
2.5093150282828285,0.015625
3.0177161932659935,0.049999999999999996
3.5261173582491585,0.08125
4.0345185232323235,0.128125
4.5429196882154885,0.159375
5.0513208531986535,0.19374999999999998
5.5597220181818185,0.23749999999999996
6.068123183164984,0.27499999999999997
6.576524348148149,0.303125
7.084925513131314,0.32812499999999994
7.593326678114479,0.35937499999999994
8.101727843097644,0.38749999999999996
8.610129008080808,0.40624999999999994
9.118530173063974,0.43124999999999997
9.62693133804714,0.45624999999999993
10.135332503030304,0.47812499999999997
10.643733668013468,0.48437499999999994
11.152134832996634,0.51875
11.6605359979798,0.534375
12.168937162962964,0.55
12.677338327946128,0.584375
13.185739492929294,0.609375
13.69414065791246,0.615625
14.202541822895624,0.628125
14.710942987878788,0.65
15.219344152861954,0.65625
15.72774531784512,0.671875
16.236146482828282,0.69375
16.744547647811448,0.703125
17.252948812794614,0.728125
17.76134997777778,0.7374999999999999
18.269751142760946,0.7625
18.778152307744108,0.78125
19.286553472727274,0.796875
19.79495463771044,0.8156249999999999
20.303355802693602,0.8312499999999999
20.811756967676768,0.840625
21.320158132659934,0.840625
21.8285592976431,0.85
22.336960462626266,0.859375
22.845361627609428,0.8624999999999999
23.353762792592594,0.871875
23.86216395757576,0.884375
24.370565122558922,0.890625
24.878966287542088,0.9093749999999999
25.387367452525254,0.9125
25.89576861750842,0.9125
26.404169782491586,0.91875
26.912570947474748,0.9249999999999999
27.420972112457914,0.9249999999999999
27.92937327744108,0.93125
28.437774442424242,0.934375
28.946175607407408,0.94375
29.454576772390574,0.9468749999999999
29.96297793737374,0.953125
30.471379102356906,0.9624999999999999
30.979780267340068,0.965625
31.488181432323234,0.965625
31.9965825973064,0.965625
32.50498376228956,0.96875
33.01338492727273,0.9781249999999999
33.521786092255894,0.9781249999999999
34.03018725723906,0.9781249999999999
34.538588422222226,0.9781249999999999
35.04698958720539,0.9781249999999999
35.55539075218856,0.9781249999999999
36.06379191717172,0.9781249999999999
36.57219308215488,0.98125
37.08059424713805,0.984375
37.588995412121214,0.9874999999999999
38.09739657710438,0.9874999999999999
38.605797742087546,0.9874999999999999
39.11419890707071,0.9874999999999999
39.62260007205387,0.9874999999999999
40.13100123703704,0.9874999999999999
40.6394024020202,0.9874999999999999
41.14780356700337,0.9874999999999999
41.656204731986534,0.9874999999999999
42.1646058969697,0.9874999999999999
42.673007061952866,0.9874999999999999
43.18140822693603,0.990625
43.6898093919192,0.9937499999999999
44.19821055690236,0.9937499999999999
44.70661172188552,0.9937499999999999
45.21501288686869,0.9937499999999999
45.723414051851854,0.9937499999999999
46.23181521683502,0.9937499999999999
46.740216381818186,0.9937499999999999
47.24861754680135,0.9937499999999999
47.75701871178451,0.9937499999999999
48.26541987676768,0.9937499999999999
48.77382104175084,0.9937499999999999
49.28222220673401,0.9937499999999999
49.790623371717174,0.996875
50.29902453670034,0.996875
50.807425701683506,0.996875
51.31582686666667,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVIAB_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
6.102543333333333,0.003205128205128205
6.275298686195286,0.003205128205128205
6.448054039057239,0.003205128205128205
6.620809391919192,0.009615384615384616
6.793564744781145,0.009615384615384616
6.966320097643098,0.009615384615384616
7.13907545050505,0.009615384615384616
7.311830803367004,0.009615384615384616
7.484586156228956,0.01282051282051282
7.657341509090909,0.01282051282051282
7.830096861952862,0.01282051282051282
8.002852214814816,0.01282051282051282
8.175607567676767,0.016025641025641024
8.34836292053872,0.02564102564102564
8.521118273400674,0.028846153846153844
8.693873626262626,0.035256410256410256
8.86662897912458,0.038461538461538464
9.039384331986533,0.038461538461538464
9.212139684848484,0.04166666666666667
9.384895037710438,0.05448717948717949
9.557650390572391,0.07371794871794872
9.730405743434343,0.08012820512820513
9.903161096296296,0.08333333333333333
10.07591644915825,0.08974358974358974
10.248671802020201,0.09294871794871795
10.421427154882155,0.09935897435897435
10.594182507744108,0.11217948717948718
10.76693786060606,0.125
10.939693213468013,0.14423076923076922
11.112448566329967,0.15064102564102563
11.285203919191918,0.16025641025641024
11.457959272053873,0.17307692307692307
11.630714624915825,0.1923076923076923
11.803469977777777,0.20833333333333331
11.976225330639732,0.21474358974358973
12.148980683501684,0.24358974358974356
12.321736036363637,0.2532051282051282
12.49449138922559,0.2596153846153846
12.667246742087542,0.2692307692307692
12.840002094949496,0.2756410256410256
13.012757447811449,0.28846153846153844
13.1855128006734,0.30769230769230765
13.358268153535354,0.3333333333333333
13.531023506397307,0.35256410256410253
13.703778859259259,0.358974358974359
13.876534212121213,0.36858974358974356
14.049289564983166,0.37179487179487175
14.222044917845118,0.391025641025641
14.394800270707071,0.41025641025641024
14.567555623569024,0.42948717948717946
14.740310976430976,0.4391025641025641
14.91306632929293,0.4615384615384615
15.085821682154883,0.4807692307692307
15.258577035016835,0.49999999999999994
15.431332387878788,0.5256410256410257
15.604087740740741,0.5352564102564102
15.776843093602693,0.5576923076923077
15.949598446464647,0.5641025641025641
16.1223537993266,0.5961538461538461
16.29510915218855,0.6153846153846153
16.467864505050507,0.6346153846153846
16.64061985791246,0.6474358974358974
16.81337521077441,0.6602564102564102
16.986130563636365,0.673076923076923
17.158885916498317,0.6923076923076923
17.33164126936027,0.7147435897435898
17.504396622222224,0.7403846153846153
17.677151975084175,0.7564102564102564
17.849907327946127,0.7724358974358974
18.022662680808082,0.7852564102564102
18.195418033670034,0.8012820512820512
18.368173386531986,0.8205128205128205
18.54092873939394,0.8365384615384615
18.713684092255892,0.8493589743589743
18.886439445117844,0.8589743589743589
19.0591947979798,0.8782051282051282
19.23195015084175,0.8942307692307692
19.404705503703703,0.907051282051282
19.577460856565658,0.9166666666666666
19.75021620942761,0.923076923076923
19.92297156228956,0.9294871794871794
20.095726915151516,0.9455128205128205
20.268482268013468,0.9455128205128205
20.44123762087542,0.9551282051282051
20.613992973737375,0.9615384615384615
20.786748326599326,0.967948717948718
20.959503679461278,0.967948717948718
21.132259032323233,0.967948717948718
21.305014385185185,0.9807692307692307
21.477769738047137,0.9839743589743589
21.650525090909092,0.9839743589743589
21.823280443771047,0.9871794871794871
21.996035796632995,0.9903846153846153
22.16879114949495,0.9903846153846153
22.341546502356902,0.9903846153846153
22.514301855218857,0.9935897435897435
22.68705720808081,0.9935897435897435
22.85981256094276,0.9935897435897435
23.032567913804716,0.9967948717948717
23.205323266666667,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVIAB_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
14.355032133333333,0.003205128205128205
14.498076167340066,0.003205128205128205
14.641120201346801,0.003205128205128205
14.784164235353535,0.003205128205128205
14.92720826936027,0.003205128205128205
15.070252303367003,0.003205128205128205
15.213296337373738,0.003205128205128205
15.35634037138047,0.003205128205128205
15.499384405387206,0.003205128205128205
15.642428439393939,0.003205128205128205
15.785472473400674,0.003205128205128205
15.928516507407407,0.003205128205128205
16.07156054141414,0.003205128205128205
16.214604575420875,0.00641025641025641
16.35764860942761,0.009615384615384616
16.500692643434345,0.009615384615384616
16.643736677441076,0.009615384615384616
16.78678071144781,0.009615384615384616
16.929824745454546,0.009615384615384616
17.07286877946128,0.016025641025641024
17.215912813468012,0.022435897435897436
17.358956847474747,0.028846153846153844
17.502000881481482,0.04166666666666667
17.645044915488217,0.04166666666666667
17.78808894949495,0.04487179487179487
17.931132983501683,0.05448717948717949
18.07417701750842,0.0641025641025641
18.217221051515153,0.08012820512820513
18.360265085521885,0.08974358974358974
18.50330911952862,0.08974358974358974
18.646353153535355,0.09615384615384616
18.789397187542086,0.10897435897435898
18.93244122154882,0.1282051282051282
19.075485255555556,0.141025641025641
19.21852928956229,0.141025641025641
19.361573323569026,0.15064102564102563
19.504617357575757,0.16025641025641024
19.647661391582492,0.16666666666666666
19.790705425589227,0.17628205128205127
19.93374945959596,0.1891025641025641
20.076793493602693,0.20512820512820512
20.219837527609428,0.2115384615384615
20.362881561616163,0.21474358974358973
20.505925595622898,0.22756410256410253
20.64896962962963,0.23397435897435895
20.792013663636364,0.23717948717948717
20.9350576976431,0.24679487179487178
21.07810173164983,0.24999999999999997
21.221145765656566,0.2596153846153846
21.3641897996633,0.2724358974358974
21.507233833670035,0.29166666666666663
21.650277867676767,0.30448717948717946
21.793321901683502,0.3141025641025641
21.936365935690237,0.3333333333333333
22.079409969696968,0.34615384615384615
22.222454003703703,0.37179487179487175
22.365498037710438,0.3878205128205128
22.508542071717173,0.4038461538461538
22.651586105723908,0.41346153846153844
22.794630139730643,0.4423076923076923
22.937674173737374,0.4551282051282051
23.08071820774411,0.47115384615384615
23.22376224175084,0.49679487179487175
23.366806275757575,0.5128205128205128
23.50985030976431,0.5192307692307692
23.652894343771045,0.5416666666666666
23.79593837777778,0.5641025641025641
23.93898241178451,0.5737179487179487
24.082026445791247,0.6153846153846153
24.225070479797978,0.6346153846153846
24.368114513804713,0.6602564102564102
24.511158547811448,0.6891025641025641
24.654202581818183,0.7115384615384615
24.797246615824918,0.7211538461538461
24.940290649831653,0.7275641025641025
25.083334683838384,0.7532051282051282
25.22637871784512,0.7788461538461539
25.36942275185185,0.8012820512820512
25.512466785858585,0.8108974358974359
25.65551081986532,0.842948717948718
25.798554853872055,0.8557692307692307
25.94159888787879,0.875
26.084642921885525,0.8846153846153846
26.227686955892256,0.8878205128205128
26.37073098989899,0.8942307692307692
26.513775023905723,0.923076923076923
26.656819057912458,0.9326923076923076
26.799863091919192,0.9358974358974359
26.942907125925927,0.9358974358974359
27.085951159932662,0.9519230769230769
27.228995193939397,0.9615384615384615
27.37203922794613,0.9615384615384615
27.515083261952864,0.967948717948718
27.658127295959595,0.9711538461538461
27.80117132996633,0.9807692307692307
27.944215363973065,0.9839743589743589
28.0872593979798,0.9871794871794871
28.230303431986535,0.9967948717948717
28.373347465993266,0.9967948717948717
28.5163915,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVIAB_1_3_backhaul_los_True_isDownlink_False.csv <==
x,y
0.0,0.15789473684210528
0.00651503063973064,0.7269736842105263
0.01303006127946128,0.7697368421052632
0.019545091919191918,0.7894736842105263
0.02606012255892256,0.8157894736842106
0.0325751531986532,0.8453947368421053
0.039090183838383835,0.8585526315789475
0.04560521447811448,0.868421052631579
0.05212024511784512,0.8717105263157895
0.05863527575757576,0.875
0.0651503063973064,0.8848684210526316
0.07166533703703704,0.8980263157894738
0.07818036767676767,0.8980263157894738
0.08469539831649832,0.9078947368421053
0.09121042895622895,0.9078947368421053
0.0977254595959596,0.9078947368421053
0.10424049023569024,0.9144736842105263
0.11075552087542087,0.917763157894737
0.11727055151515152,0.9276315789473685
0.12378558215488215,0.9342105263157895
0.1303006127946128,0.9375
0.13681564343434344,0.9375
0.14333067407407407,0.9407894736842106
0.1498457047138047,0.9440789473684211
0.15636073535353534,0.9506578947368421
0.162875765993266,0.9539473684210527
0.16939079663299664,0.9572368421052632
0.17590582727272727,0.9572368421052632
0.1824208579124579,0.9605263157894738
0.18893588855218854,0.9638157894736843
0.1954509191919192,0.9638157894736843
0.20196594983164984,0.9671052631578948
0.20848098047138047,0.9736842105263158
0.2149960111111111,0.9736842105263158
0.22151104175084174,0.9769736842105263
0.2280260723905724,0.9769736842105263
0.23454110303030304,0.980263157894737
0.24105613367003367,0.980263157894737
0.2475711643097643,0.980263157894737
0.25408619494949497,0.980263157894737
0.2606012255892256,0.9835526315789475
0.26711625622895624,0.9835526315789475
0.2736312868686869,0.9835526315789475
0.2801463175084175,0.9835526315789475
0.28666134814814814,0.9835526315789475
0.2931763787878788,0.9835526315789475
0.2996914094276094,0.986842105263158
0.30620644006734005,0.986842105263158
0.3127214707070707,0.986842105263158
0.31923650134680137,0.986842105263158
0.325751531986532,0.986842105263158
0.33226656262626264,0.986842105263158
0.3387815932659933,0.986842105263158
0.3452966239057239,0.986842105263158
0.35181165454545454,0.986842105263158
0.3583266851851852,0.986842105263158
0.3648417158249158,0.986842105263158
0.37135674646464645,0.986842105263158
0.3778717771043771,0.986842105263158
0.3843868077441078,0.9901315789473685
0.3909018383838384,0.9901315789473685
0.39741686902356904,0.9901315789473685
0.4039318996632997,0.9901315789473685
0.4104469303030303,0.9901315789473685
0.41696196094276095,0.9901315789473685
0.4234769915824916,0.9901315789473685
0.4299920222222222,0.9901315789473685
0.43650705286195285,0.9901315789473685
0.4430220835016835,0.9901315789473685
0.4495371141414141,0.9901315789473685
0.4560521447811448,0.993421052631579
0.46256717542087544,0.993421052631579
0.4690822060606061,0.993421052631579
0.4755972367003367,0.993421052631579
0.48211226734006735,0.9967105263157895
0.488627297979798,0.9967105263157895
0.4951423286195286,0.9967105263157895
0.5016573592592593,0.9967105263157895
0.5081723898989899,0.9967105263157895
0.5146874205387205,0.9967105263157895
0.5212024511784512,0.9967105263157895
0.5277174818181818,0.9967105263157895
0.5342325124579125,0.9967105263157895
0.5407475430976431,0.9967105263157895
0.5472625737373737,0.9967105263157895
0.5537776043771043,0.9967105263157895
0.560292635016835,0.9967105263157895
0.5668076656565657,0.9967105263157895
0.5733226962962963,0.9967105263157895
0.579837726936027,0.9967105263157895
0.5863527575757576,0.9967105263157895
0.5928677882154882,0.9967105263157895
0.5993828188552188,0.9967105263157895
0.6058978494949495,0.9967105263157895
0.6124128801346801,0.9967105263157895
0.6189279107744108,0.9967105263157895
0.6254429414141414,0.9967105263157895
0.631957972053872,0.9967105263157895
0.6384730026936027,0.9967105263157895
0.6449880333333333,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVIAB_1_3_backhaul_los_True_isDownlink_True.csv <==
x,y
4.419253066666666,0.003289473684210526
4.565610568350168,0.003289473684210526
4.71196807003367,0.003289473684210526
4.858325571717171,0.003289473684210526
5.004683073400673,0.003289473684210526
5.151040575084175,0.003289473684210526
5.297398076767676,0.003289473684210526
5.443755578451178,0.003289473684210526
5.59011308013468,0.003289473684210526
5.736470581818182,0.003289473684210526
5.882828083501684,0.003289473684210526
6.029185585185185,0.003289473684210526
6.175543086868687,0.003289473684210526
6.321900588552189,0.003289473684210526
6.46825809023569,0.003289473684210526
6.614615591919192,0.003289473684210526
6.7609730936026935,0.003289473684210526
6.907330595286195,0.003289473684210526
7.053688096969697,0.003289473684210526
7.200045598653198,0.003289473684210526
7.3464031003367,0.003289473684210526
7.492760602020202,0.003289473684210526
7.639118103703703,0.003289473684210526
7.785475605387205,0.003289473684210526
7.931833107070707,0.003289473684210526
8.078190608754209,0.003289473684210526
8.224548110437711,0.003289473684210526
8.370905612121213,0.003289473684210526
8.517263113804713,0.006578947368421052
8.663620615488217,0.006578947368421052
8.809978117171717,0.006578947368421052
8.956335618855219,0.009868421052631578
9.10269312053872,0.009868421052631578
9.249050622222223,0.023026315789473686
9.395408123905725,0.02960526315789474
9.541765625589225,0.02960526315789474
9.688123127272728,0.02960526315789474
9.834480628956229,0.03618421052631579
9.98083813063973,0.04276315789473685
10.127195632323232,0.04605263157894737
10.273553134006734,0.0625
10.419910635690236,0.08552631578947369
10.566268137373738,0.09210526315789475
10.71262563905724,0.1118421052631579
10.85898314074074,0.12171052631578948
11.005340642424244,0.13815789473684212
11.151698144107744,0.1447368421052632
11.298055645791246,0.16118421052631582
11.444413147474748,0.17763157894736845
11.59077064915825,0.19407894736842107
11.737128150841752,0.21710526315789477
11.883485652525252,0.24342105263157898
12.029843154208756,0.2730263157894737
12.176200655892256,0.29276315789473684
12.322558157575758,0.3223684210526316
12.46891565925926,0.3519736842105263
12.615273160942762,0.37828947368421056
12.761630662626263,0.4111842105263158
12.907988164309765,0.4440789473684211
13.054345665993267,0.47039473684210525
13.200703167676767,0.4901315789473684
13.34706066936027,0.5197368421052632
13.493418171043771,0.5526315789473685
13.639775672727273,0.5888157894736843
13.786133174410775,0.611842105263158
13.932490676094277,0.6315789473684211
14.078848177777779,0.6710526315789475
14.225205679461281,0.6875
14.371563181144783,0.7138157894736843
14.517920682828283,0.743421052631579
14.664278184511785,0.7631578947368421
14.810635686195287,0.7960526315789475
14.956993187878789,0.8256578947368421
15.10335068956229,0.8519736842105263
15.249708191245793,0.8552631578947368
15.396065692929294,0.875
15.542423194612795,0.8848684210526316
15.688780696296297,0.9013157894736843
15.835138197979798,0.9111842105263158
15.9814956996633,0.9144736842105263
16.127853201346802,0.9276315789473685
16.274210703030306,0.9375
16.420568204713806,0.9506578947368421
16.566925706397306,0.9638157894736843
16.71328320808081,0.9671052631578948
16.85964070976431,0.9736842105263158
17.00599821144781,0.9736842105263158
17.152355713131314,0.9736842105263158
17.298713214814818,0.9736842105263158
17.445070716498318,0.9736842105263158
17.591428218181818,0.9736842105263158
17.73778571986532,0.9736842105263158
17.884143221548822,0.980263157894737
18.030500723232322,0.980263157894737
18.176858224915826,0.9835526315789475
18.32321572659933,0.986842105263158
18.46957322828283,0.9901315789473685
18.61593072996633,0.9901315789473685
18.762288231649833,0.993421052631579
18.908645733333334,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVNCR_1_2_backhaul_los_True_isDownlink_False.csv <==
x,y
0.9801435333333334,0.003125
1.1441829303030304,0.003125
1.3082223272727274,0.003125
1.4722617242424243,0.00625
1.6363011212121212,0.015625
1.8003405181818182,0.024999999999999998
1.964379915151515,0.028124999999999997
2.128419312121212,0.049999999999999996
2.292458709090909,0.05625
2.456498106060606,0.06562499999999999
2.620537503030303,0.078125
2.7845769,0.090625
2.948616296969697,0.11875
3.112655693939394,0.14687499999999998
3.276695090909091,0.16562499999999997
3.440734487878788,0.17812499999999998
3.604773884848485,0.19374999999999998
3.768813281818182,0.21249999999999997
3.932852678787879,0.23124999999999998
4.096892075757576,0.24687499999999996
4.260931472727273,0.271875
4.42497086969697,0.29062499999999997
4.589010266666667,0.303125
4.7530496636363635,0.32499999999999996
4.91708906060606,0.35
5.081128457575757,0.39374999999999993
5.245167854545454,0.42187499999999994
5.409207251515151,0.44062499999999993
5.573246648484848,0.46562499999999996
5.737286045454545,0.47812499999999997
5.901325442424242,0.5031249999999999
6.065364839393939,0.51875
6.229404236363636,0.534375
6.393443633333333,0.5625
6.55748303030303,0.578125
6.721522427272727,0.596875
6.885561824242424,0.60625
7.049601221212121,0.64375
7.213640618181818,0.659375
7.3776800151515145,0.6875
7.541719412121211,0.696875
7.705758809090908,0.7218749999999999
7.869798206060605,0.74375
8.033837603030303,0.7531249999999999
8.197877,0.7687499999999999
8.361916396969697,0.78125
8.525955793939394,0.790625
8.689995190909091,0.796875
8.854034587878788,0.809375
9.018073984848485,0.821875
9.182113381818182,0.8312499999999999
9.346152778787879,0.840625
9.510192175757576,0.85
9.674231572727273,0.85625
9.83827096969697,0.86875
10.002310366666666,0.875
10.166349763636363,0.8781249999999999
10.33038916060606,0.890625
10.494428557575757,0.90625
10.658467954545454,0.91875
10.822507351515151,0.934375
10.986546748484848,0.9375
11.150586145454545,0.94375
11.314625542424242,0.95
11.478664939393939,0.959375
11.642704336363636,0.959375
11.806743733333333,0.9624999999999999
11.97078313030303,0.96875
12.134822527272727,0.9718749999999999
12.298861924242424,0.9718749999999999
12.46290132121212,0.975
12.626940718181817,0.9781249999999999
12.790980115151514,0.98125
12.955019512121211,0.98125
13.119058909090908,0.98125
13.283098306060605,0.98125
13.447137703030302,0.98125
13.611177099999999,0.98125
13.775216496969696,0.98125
13.939255893939393,0.984375
14.10329529090909,0.984375
14.267334687878787,0.9874999999999999
14.431374084848484,0.9874999999999999
14.59541348181818,0.990625
14.759452878787878,0.990625
14.923492275757575,0.990625
15.087531672727271,0.990625
15.251571069696968,0.9937499999999999
15.415610466666665,0.9937499999999999
15.579649863636362,0.9937499999999999
15.74368926060606,0.9937499999999999
15.907728657575756,0.9937499999999999
16.071768054545455,0.9937499999999999
16.23580745151515,0.9937499999999999
16.39984684848485,0.996875
16.563886245454544,0.996875
16.727925642424243,0.996875
16.89196503939394,0.996875
17.056004436363637,0.996875
17.22004383333333,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVNCR_1_2_backhaul_los_True_isDownlink_True.csv <==
x,y
4.643990666666667,0.003125
4.975862155892257,0.003125
5.307733645117846,0.003125
5.6396051343434355,0.003125
5.971476623569024,0.003125
6.303348112794613,0.003125
6.635219602020203,0.009375
6.967091091245791,0.0125
7.298962580471381,0.021875
7.63083406969697,0.028124999999999997
7.9627055589225595,0.031249999999999997
8.294577048148149,0.040625
8.626448537373738,0.046875
8.958320026599328,0.0625
9.290191515824915,0.075
9.622063005050506,0.0875
9.953934494276094,0.09375
10.285805983501685,0.10625
10.617677472727273,0.11875
10.949548961952862,0.13124999999999998
11.281420451178452,0.16874999999999998
11.613291940404041,0.20937499999999998
11.94516342962963,0.22499999999999998
12.27703491885522,0.23437499999999997
12.60890640808081,0.26249999999999996
12.940777897306399,0.30937499999999996
13.272649386531988,0.32499999999999996
13.604520875757576,0.35
13.936392364983165,0.37187499999999996
14.268263854208755,0.39374999999999993
14.600135343434344,0.40624999999999994
14.932006832659933,0.43124999999999997
15.263878321885523,0.44999999999999996
15.595749811111112,0.459375
15.927621300336702,0.4749999999999999
16.25949278956229,0.49687499999999996
16.59136427878788,0.521875
16.92323576801347,0.559375
17.255107257239057,0.571875
17.586978746464645,0.5875
17.918850235690236,0.609375
18.250721724915827,0.640625
18.582593214141415,0.659375
18.914464703367003,0.6906249999999999
19.246336192592594,0.7
19.578207681818185,0.709375
19.910079171043773,0.7125
20.24195066026936,0.728125
20.57382214949495,0.746875
20.90569363872054,0.775
21.23756512794613,0.7875
21.569436617171718,0.803125
21.90130810639731,0.8156249999999999
22.233179595622897,0.840625
22.565051084848484,0.8468749999999999
22.896922574074075,0.85
23.228794063299663,0.875
23.560665552525254,0.890625
23.892537041750842,0.896875
24.224408530976433,0.915625
24.55628002020202,0.91875
24.888151509427612,0.9249999999999999
25.2200229986532,0.9375
25.55189448787879,0.9406249999999999
25.883765977104378,0.9468749999999999
26.215637466329966,0.95
26.547508955555557,0.95
26.879380444781145,0.9562499999999999
27.211251934006736,0.959375
27.543123423232323,0.959375
27.874994912457915,0.9624999999999999
28.206866401683502,0.965625
28.538737890909093,0.96875
28.87060938013468,0.975
29.202480869360272,0.9781249999999999
29.53435235858586,0.98125
29.866223847811447,0.984375
30.19809533703704,0.9874999999999999
30.529966826262626,0.9874999999999999
30.861838315488217,0.9874999999999999
31.193709804713805,0.990625
31.525581293939396,0.990625
31.857452783164984,0.990625
32.18932427239058,0.990625
32.52119576161616,0.9937499999999999
32.853067250841754,0.9937499999999999
33.18493874006734,0.9937499999999999
33.51681022929293,0.9937499999999999
33.84868171851852,0.9937499999999999
34.18055320774411,0.996875
34.5124246969697,0.996875
34.84429618619529,0.996875
35.17616767542088,0.996875
35.50803916464646,0.996875
35.83991065387205,0.996875
36.171782143097644,0.996875
36.503653632323235,0.996875
36.83552512154882,0.996875
37.16739661077441,0.996875
37.4992681,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVNCR_1_3_backhaul_los_True_isDownlink_False.csv <==
x,y
0.004557166666666667,0.003125
0.15676955925925926,0.19687499999999997
0.30898195185185184,0.41562499999999997
0.46119434444444446,0.559375
0.613406737037037,0.6906249999999999
0.7656191296296295,0.765625
0.9178315222222222,0.803125
1.0700439148148146,0.853125
1.2222563074074073,0.86875
1.3744687,0.9
1.5266810925925924,0.921875
1.678893485185185,0.9406249999999999
1.8311058777777778,0.94375
1.9833182703703702,0.94375
2.135530662962963,0.953125
2.2877430555555556,0.953125
2.4399554481481482,0.9562499999999999
2.592167840740741,0.959375
2.7443802333333336,0.9624999999999999
2.896592625925926,0.965625
3.0488050185185185,0.96875
3.201017411111111,0.96875
3.353229803703704,0.96875
3.5054421962962965,0.96875
3.657654588888889,0.9718749999999999
3.8098669814814814,0.975
3.962079374074074,0.975
4.114291766666666,0.975
4.2665041592592585,0.975
4.418716551851851,0.975
4.570928944444444,0.9781249999999999
4.7231413370370365,0.9781249999999999
4.875353729629629,0.9781249999999999
5.027566122222222,0.9781249999999999
5.1797785148148145,0.984375
5.331990907407407,0.984375
5.4842033,0.984375
5.636415692592593,0.984375
5.788628085185184,0.984375
5.940840477777777,0.984375
6.09305287037037,0.984375
6.245265262962962,0.984375
6.397477655555555,0.984375
6.549690048148148,0.984375
6.70190244074074,0.9874999999999999
6.854114833333333,0.990625
7.006327225925926,0.990625
7.158539618518518,0.990625
7.310752011111111,0.990625
7.462964403703703,0.990625
7.6151767962962955,0.990625
7.767389188888888,0.990625
7.919601581481481,0.990625
8.071813974074074,0.990625
8.224026366666665,0.990625
8.376238759259259,0.990625
8.52845115185185,0.9937499999999999
8.680663544444444,0.9937499999999999
8.832875937037036,0.9937499999999999
8.98508832962963,0.9937499999999999
9.137300722222221,0.996875
9.289513114814815,0.996875
9.441725507407407,0.996875
9.5939379,0.996875
9.746150292592592,0.996875
9.898362685185184,0.996875
10.050575077777777,0.996875
10.20278747037037,0.996875
10.354999862962963,0.996875
10.507212255555554,0.996875
10.659424648148148,0.996875
10.81163704074074,0.996875
10.963849433333333,0.996875
11.116061825925925,0.996875
11.268274218518519,0.996875
11.42048661111111,0.996875
11.572699003703702,0.996875
11.724911396296296,0.996875
11.877123788888888,0.996875
12.029336181481481,0.996875
12.181548574074073,0.996875
12.333760966666667,0.996875
12.485973359259258,0.996875
12.638185751851852,0.996875
12.790398144444444,0.996875
12.942610537037037,0.996875
13.094822929629629,0.996875
13.24703532222222,0.996875
13.399247714814814,0.996875
13.551460107407406,0.996875
13.7036725,0.996875
13.855884892592591,0.996875
14.008097285185185,0.996875
14.160309677777777,0.996875
14.31252207037037,0.996875
14.464734462962962,0.996875
14.616946855555556,0.996875
14.769159248148148,0.996875
14.92137164074074,0.996875
15.073584033333333,1.0


==> figs/tikz/data/Throughput/e2e_throughput_mbps_cdf_UAVNCR_1_3_backhaul_los_True_isDownlink_True.csv <==
x,y
1.4213047666666665,0.003125
1.7562377895622894,0.0125
2.0911708124579125,0.028124999999999997
2.426103835353535,0.05625
2.7610368582491582,0.109375
3.0959698811447813,0.17812499999999998
3.430902904040404,0.24374999999999997
3.7658359269360266,0.29687499999999994
4.10076894983165,0.365625
4.435701972727273,0.40624999999999994
4.7706349956228955,0.44999999999999996
5.105568018518519,0.48749999999999993
5.440501041414142,0.55
5.775434064309764,0.584375
6.110367087205387,0.621875
6.445300110101011,0.665625
6.780233132996633,0.7062499999999999
7.115166155892256,0.728125
7.450099178787879,0.746875
7.785032201683502,0.775
8.119965224579126,0.790625
8.454898247474748,0.809375
8.789831270370371,0.821875
9.124764293265994,0.8375
9.459697316161618,0.853125
9.79463033905724,0.85625
10.129563361952863,0.865625
10.464496384848486,0.875
10.799429407744109,0.8781249999999999
11.134362430639733,0.8875
11.469295453535356,0.8937499999999999
11.804228476430978,0.8937499999999999
12.139161499326601,0.903125
12.474094522222224,0.903125
12.809027545117846,0.9093749999999999
13.143960568013469,0.9125
13.478893590909093,0.9125
13.813826613804716,0.915625
14.148759636700339,0.915625
14.483692659595961,0.91875
14.818625682491584,0.91875
15.153558705387207,0.928125
15.488491728282831,0.9375
15.823424751178454,0.9375
16.158357774074076,0.9375
16.4932907969697,0.9375
16.828223819865322,0.9375
17.163156842760944,0.9375
17.498089865656567,0.9375
17.83302288855219,0.9406249999999999
18.167955911447812,0.94375
18.502888934343435,0.9468749999999999
18.837821957239058,0.95
19.17275498013468,0.9562499999999999
19.507688003030303,0.959375
19.842621025925926,0.959375
20.17755404882155,0.959375
20.51248707171717,0.959375
20.847420094612797,0.959375
21.18235311750842,0.9624999999999999
21.517286140404043,0.96875
21.852219163299665,0.96875
22.187152186195288,0.96875
22.52208520909091,0.96875
22.857018231986533,0.96875
23.191951254882156,0.96875
23.52688427777778,0.9718749999999999
23.8618173006734,0.975
24.196750323569024,0.9781249999999999
24.531683346464646,0.9781249999999999
24.86661636936027,0.98125
25.201549392255895,0.984375
25.536482415151518,0.990625
25.87141543804714,0.996875
26.206348460942763,0.996875
26.541281483838386,0.996875
26.87621450673401,0.996875
27.21114752962963,0.996875
27.546080552525254,0.996875
27.881013575420877,0.996875
28.2159465983165,0.996875
28.550879621212122,0.996875
28.885812644107745,0.996875
29.220745667003367,0.996875
29.555678689898993,0.996875
29.890611712794616,0.996875
30.22554473569024,0.996875
30.56047775858586,0.996875
30.895410781481484,0.996875
31.230343804377107,0.996875
31.56527682727273,0.996875
31.900209850168352,0.996875
32.23514287306398,0.996875
32.5700758959596,0.996875
32.90500891885522,0.996875
33.23994194175084,0.996875
33.57487496464647,0.996875
33.90980798754209,0.996875
34.244741010437714,0.996875
34.57967403333333,1.0

